Walking the Dog Fast in Practice: Algorithm Engineering of the Fr\'echet Distance

The Fr\'echet distance provides a natural and intuitive measure for the popular task of computing the similarity of two (polygonal) curves. While a simple algorithm computes it in near-quadratic time, a strongly subquadratic algorithm cannot exist unless the Strong Exponential Time Hypothesis fails. Still, fast practical implementations of the Fr\'echet distance, in particular for realistic input curves, are highly desirable. This has even lead to a designated competition, the ACM SIGSPATIAL GIS Cup 2017: Here, the challenge was to implement a near-neighbor data structure under the Fr\'echet distance. The bottleneck of the top three implementations turned out to be precisely the decision procedure for the Fr\'echet distance. In this work, we present a fast, certifying implementation for deciding the Fr\'echet distance, in order to (1) complement its pessimistic worst-case hardness by an empirical analysis on realistic input data and to (2) improve the state of the art for the GIS Cup challenge. We experimentally evaluate our implementation on a large benchmark consisting of several data sets (including handwritten characters and GPS trajectories). Compared to the winning implementation of the GIS Cup, we obtain running time improvements of up to more than two orders of magnitude for the decision procedure and of up to a factor of 30 for queries to the near-neighbor data structure.

==> figures/boxes_vs_time/boxes_vs_time.dat <==
239 82.639
111 29.625
55 16.008
267 58.633
149 30.722
11 4.354
27 8.788
77 18.346
69 14.386
117 28.592
243 55.688
3 2.512
81 14.779
85 20.493
51 12.896
23 4.721
23 4.106
85 13.384
29 6.970
77 17.716
25 7.465
23 7.022
33 7.115
15 4.269
37 9.660
155 36.162
137 30.724
217 41.199
195 44.644
35 9.181
167 56.814
197 56.443
11 3.489
121 29.386
23 5.682
61 17.199
23 7.645
25 7.356
103 25.576
27 6.378
147 28.137
105 28.302
287 66.527
17 6.677
111 26.990
55 14.715
161 39.470
5 2.281
21 6.768
201 41.777
27 7.684
27 7.129
23 4.208
69 16.393
33 9.629
91 20.885
29 5.624
11 3.700
3 2.938
25 7.241
375 82.219
27 8.992
43 11.687
77 19.604
51 12.851
199 44.834
7 3.435
23 6.478
37 10.231
59 14.740
63 13.768
39 10.596
11 3.336
127 31.338
15 4.471
15 5.844
29 6.823
85 19.679
69 16.497
7 2.583
229 48.821
173 39.619
29 8.901
33 8.857
61 14.522
85 41.012
33 22.768
47 12.720
19 6.688
47 11.896
17 5.309
23 7.734
3 1.879
127 42.926
29 6.092
161 39.467
41 12.287
47 12.597
49 11.782
19 5.752
177 42.595
101 22.929
15 4.499
9 3.720
57 14.324
35 7.068
11 3.733
31 6.759
29 5.394
25 8.321
17 7.370
55 12.012
123 24.470
109 24.279
13 4.789
19 4.665
71 32.351
49 14.347
117 38.439
15 6.624
7 3.573
15 5.768
63 9.014
291 83.385
93 24.714
139 35.807
181 45.465
27 8.350
69 18.943
111 31.612
265 62.988
245 62.632
29 11.119
79 23.243
3 2.374
121 32.422
13 4.417
59 17.987
29 6.706
203 47.335
87 26.047
15 4.296
51 14.480
23 5.920
41 11.057
33 12.056
51 14.377
67 18.585
23 8.344
35 10.553
49 12.430
39 13.279
11 5.127
89 25.767
93 25.656
19 6.841
17 6.052
23 6.752
49 14.300
251 61.011
315 89.829
129 29.753
121 30.433
79 19.775
19 26.375
121 27.497
157 32.683
17 5.758
185 44.956
107 24.500
75 21.482
3 2.948
15 6.500
17 5.591
73 18.877
105 28.504
121 31.144
149 36.213
67 18.052
21 6.663
91 27.524
11 4.092
119 30.394
11 3.728
101 25.406
29 9.168
33 10.300
37 11.600
49 12.870
81 21.027
111 30.876
7 3.642
37 10.326
143 34.690
151 32.986
59 14.833
69 19.348
189 51.469
53 15.636
45 12.908
269 62.506
11 3.665
7 2.874
7 2.943
25 10.273
191 56.878
169 43.755
101 25.580
39 11.511
55 14.990
57 15.754
107 19.445
25 7.212
69 19.098
81 20.574
117 32.398
21 7.611
43 13.342
23 6.762
175 41.968
57 17.118
119 30.637
21 5.347
95 25.673
109 30.086
179 45.593
13 4.939
165 40.358
179 43.300
205 43.075
91 22.440
65 18.715
207 50.490
97 28.205
23 6.294
19 6.108
27 7.414
31 8.114
27 6.831
19 6.527
193 47.946
67 18.439
65 30.261
39 16.215
17 5.957
19 5.009
33 12.457
17 5.675
23 6.631
29 8.032
51 15.476
135 37.424
37 12.342
11 5.676
19 6.093
55 11.580
3 2.145
137 39.669
89 24.256
19 5.498
39 11.268
273 75.122
13 5.730
65 12.158
81 18.272
79 21.308
127 32.071
119 31.154
117 33.704
73 22.770
13 3.458
3 2.712
15 5.999
23 6.980
43 12.711
79 21.453
23 7.771
113 27.749
11 3.621
25 9.222
9 4.659
115 30.666
57 13.105
53 10.775
39 10.111
61 12.668
31 9.352
35 8.226
99 23.338
125 30.816
93 24.124
141 33.766
155 50.369
17 6.753
89 22.107
43 13.096
61 18.986
17 6.099
29 8.937
13 5.537
17 5.284
71 17.750
19 4.013
29 7.900
113 28.879
33 9.648
175 45.882
9 4.734
71 20.445
97 22.868
25 9.476
81 22.160
59 19.121
81 23.640
67 18.254
17 6.539
143 33.527
67 15.755
3 1.744
25 7.110
63 16.646
41 11.392
15 3.111
7 3.865
15 5.348
91 26.345
103 26.740
23 6.685
67 19.627
33 12.965
33 10.614
77 19.162
17 5.157
45 11.799
73 19.320
25 8.417
305 75.861
45 13.063
67 20.575
43 11.296
7 3.862
219 53.012
7 17.852
15 5.348
13 4.669
65 16.893
69 18.393
43 10.023
59 16.007
21 6.422
177 44.891
27 9.285
111 32.500
91 22.537
29 6.126
27 7.928
33 10.279
133 33.158
157 39.913
101 27.670
25 8.960
311 77.165
43 12.116
207 49.726
21 6.800
235 56.529
59 16.571
61 16.180
25 6.024
35 10.179
159 40.182
127 44.468
149 37.753
33 8.940
137 36.256
83 20.376
27 9.120
67 16.856
25 5.527
17 6.412
127 34.479
197 52.353
241 57.744
185 47.303
55 16.361
73 20.970
51 13.048
51 10.626
57 14.660
63 20.114
95 26.915
111 29.780
107 27.726
9 5.000
29 10.845
21 6.789
39 9.477
103 24.264
79 19.958
83 20.991
33 5.834
77 19.136
21 5.486
23 6.326
117 30.834
61 17.060
49 15.822
3 2.404
127 31.155
15 3.808
45 13.452
35 11.085
45 12.981
43 12.476
49 12.892
47 12.150
63 21.057
173 41.399
143 34.994
39 12.726
31 9.553
61 14.688
113 30.318
101 25.576
199 47.079
15 5.325
15 5.453
193 44.117
61 17.827
43 13.064
39 11.112
29 7.759
45 13.301
29 6.468
3 2.597
5 2.981
17 2.781
97 23.456
109 27.726
77 16.992
141 36.239
231 59.238
25 8.489
143 39.592
59 17.892
53 16.173
57 14.748
189 54.877
87 25.266
33 10.297
143 40.191
15 3.573
19 4.897
47 12.239
23 9.418
81 19.079
101 19.297
11 3.902
75 15.930
13 4.399
75 17.132
63 18.389
3 3.300
171 39.071
29 9.729
221 50.425
95 24.924
315 72.623
15 7.176
215 54.013
33 7.866
41 9.370
59 15.215
93 24.417
19 6.643
19 5.541
91 24.089
117 28.079
45 14.096
51 14.488
67 20.518
39 9.973
39 9.228
67 20.856
63 17.306
103 24.417
265 61.060
69 21.245
29 8.297
105 53.061
225 50.973
27 10.187
25 8.567
77 20.565
43 14.743
71 17.529
17 5.209
33 8.591
45 11.879
91 23.950
111 27.687
13 4.924
195 52.996
179 48.526
143 36.814
41 11.282
73 19.064
151 34.364
165 41.513
199 54.715
111 30.002
193 47.926
45 11.993
213 55.311
163 42.811
29 7.214
35 11.160
89 20.250
139 36.641
35 29.054
51 16.857
23 5.853
149 36.506
55 14.916
31 11.110
27 9.028
27 7.385
189 50.921
343 83.313
185 43.395
207 48.505
91 22.070
35 7.542
53 12.994
61 9.821
67 19.197
57 18.888
181 45.757
161 41.443
67 16.975
35 8.878
193 42.860
23 6.966
179 39.759
37 7.732
31 7.003
51 15.561
27 9.060
79 22.397
105 29.168
61 17.063
119 29.903
83 22.379
59 15.475
107 30.272
21 12.364
23 6.997
27 7.386
21 6.015
21 5.553
49 15.033
131 30.412
1 1.842
39 10.860
103 24.556
161 37.303
117 28.952
99 25.986
27 9.910
47 12.705
11 3.720
111 30.443
45 14.466
9 3.694
131 33.513
83 21.959
73 24.054
91 17.064
189 42.542
259 60.273
115 32.954
19 5.340
117 26.568
305 68.559
15 6.191
57 18.302
51 16.605
55 16.945
49 10.324
27 7.361
33 9.652
35 10.993
45 13.128
43 12.469
49 12.733
47 12.277
31 7.849
59 19.273
43 11.574
113 29.789
11 4.385
11 3.846
83 23.715
55 16.368
19 5.851
29 9.881
9 4.666
27 6.400
127 30.344
51 16.759
159 40.178
19 4.158
95 26.222
165 43.264
155 40.319
209 48.650
59 12.533
23 6.105
5 3.005
107 29.945
109 25.562
11 5.339
107 27.938
111 30.534
81 17.176
43 14.714
19 7.405
267 63.129
269 67.478
7 3.027
69 19.559
109 28.994
37 10.317
125 29.918
167 41.022
137 35.086
109 24.848
91 29.180
139 32.727
3 2.557
45 9.294
49 15.685
79 20.124
61 16.706
123 34.119
135 31.720
39 7.990
11 3.089
47 14.856
67 20.817
31 8.778
19 7.081
23 7.216
21 7.153
51 14.598
29 9.911
141 31.644
139 30.560
107 27.155
71 20.248
81 21.594
25 8.202
11 4.217
69 20.738
7 2.452
23 7.447
21 7.479
23 9.407
95 31.395
27 7.028
161 39.551
63 20.294
73 19.588
51 12.567
51 10.052
57 14.265
133 32.646
111 24.455
95 21.401
117 26.632
37 16.555
11 5.235
49 12.680
219 48.037
33 48.949
29 13.360
37 16.494
39 14.346
15 8.280
9 5.848
31 13.416
33 11.280
55 17.492
19 5.490
85 35.542
99 28.147
23 7.301
23 6.229
23 5.586
55 17.093
45 15.972
31 12.890
31 12.104
197 68.940
151 47.547
21 10.425
25 10.810
77 25.686
19 5.138
91 28.165
71 23.986
75 24.709
25 11.135
43 15.988
11 6.494
77 25.382
91 27.974
27 12.118
77 27.172
145 41.995
25 8.196
47 9.684
3 3.599
75 23.830
35 13.687
19 7.432
161 49.152
63 19.097
43 12.278
103 53.067
59 20.335
3 3.079
15 8.183
27 11.171
113 37.214
161 46.440
67 22.165
53 20.440
51 19.855
35 14.822
43 16.323
61 23.094
43 16.919
39 15.796
119 38.057
81 28.337
19 7.283
15 5.687
63 20.530
17 7.436
47 16.336
37 12.339
77 23.821
3 2.517
25 9.825
29 9.034
23 9.317
15 3.654
31 13.109
5 3.566
3 2.228
19 4.460
29 12.180
21 8.902
25 6.791
31 11.440
1 2.197
107 35.098
109 32.553
107 31.161
13 5.688
19 8.981
25 6.111
43 15.059
95 32.787
219 62.461
211 65.855
143 43.941
131 40.657
45 18.383
37 13.367
67 21.713
35 16.537
25 5.226
93 24.254
119 27.736
97 24.625
97 20.044
55 16.067
23 11.285
15 8.646
39 16.407
47 17.388
33 14.788
77 21.882
133 33.814
35 14.551
33 11.260
99 29.692
101 24.798
95 24.134
79 25.924
53 16.566
9 6.838
27 11.984
1 1.412
1 1.727
73 16.784
3 2.943
1 1.776
71 12.759
1 1.655
105 33.851
43 15.964
65 19.484
21 7.544
55 17.472
67 22.161
43 12.854
131 36.816
29 9.268
77 44.584
85 21.898
55 17.539
85 27.575
91 28.415
87 26.970
155 44.495
97 30.422
55 16.790
5 3.724
37 11.336
79 23.120
67 22.226
53 19.225
51 19.355
35 13.916
43 15.629
61 22.146
43 15.656
39 17.226
75 27.165
45 14.938
19 6.379
61 18.855
61 22.235
37 12.739
67 23.921
11 5.310
107 35.154
11 5.133
83 29.459
11 10.726
25 8.923
93 29.530
9 4.639
77 23.953
87 25.695
71 21.691
55 17.513
107 29.474
55 16.610
31 12.066
15 7.012
57 17.382
45 12.218
49 17.900
65 19.583
7 5.182
9 3.802
35 10.617
5 2.821
5 2.292
157 51.816
69 22.834
43 12.492
15 6.558
45 13.720
41 17.075
29 10.955
27 8.523
17 7.534
123 39.184
145 51.356
27 6.741
27 7.830
27 7.461
55 24.054
99 30.785
43 17.563
25 6.099
59 15.110
135 41.260
141 40.869
119 36.781
123 34.309
3 3.491
3 2.253
85 24.151
3 3.794
3 2.369
87 25.442
105 28.976
123 37.264
83 26.364
19 6.455
19 5.091
63 18.320
67 25.928
37 14.298
111 29.526
115 28.713
85 21.442
105 25.577
103 23.265
127 32.921
81 18.243
157 33.926
111 25.843
133 26.720
111 24.044
67 16.378
103 32.159
95 28.816
115 31.727
83 26.946
153 42.064
155 44.733
117 33.649
151 39.716
89 27.903
21 7.016
55 14.753
127 28.899
3 3.023
3 2.644
45 13.496
27 11.689
33 13.493
35 10.920
27 13.217
17 7.375
15 6.222
61 19.259
59 18.577
47 15.174
3 1.675
5 2.341
3 2.760
7 2.599
33 11.012
15 6.365
73 21.634
83 24.266
51 14.533
73 19.157
137 37.537
67 22.569
59 19.114
59 19.237
171 55.562
37 14.034
53 17.860
107 33.403
73 23.523
31 10.248
33 11.926
105 32.243
59 22.667
101 28.226
55 19.687
99 31.460
53 18.883
87 33.366
11 7.069
91 29.563
59 15.665
19 5.158
31 12.947
17 6.917
89 29.117
47 18.078
71 20.873
49 16.101
27 11.513
43 13.911
89 31.633
21 8.284
21 7.181
25 10.951
47 14.889
23 9.446
207 65.535
35 13.694
25 9.674
25 9.791
97 35.455
25 9.534
25 9.137
17 7.515
25 8.351
27 11.013
19 7.717
21 7.899
121 35.958
79 28.361
103 31.387
49 14.634
19 9.146
29 13.736
105 30.778
61 19.928
9 3.833
29 6.194
37 14.441
79 23.401
137 45.785
63 20.666
161 49.782
23 14.079
25 8.932
15 6.918
27 9.436
15 8.427
65 21.629
7 3.479
49 17.254
51 15.973
15 6.682
105 36.410
125 36.694
65 22.919
71 22.637
39 15.864
61 19.010
11 4.910
95 23.975
81 30.821
151 46.083
17 7.534
41 14.639
9 4.865
3 2.257
15 6.308
13 5.732
19 7.541
3 2.075
3 2.197
3 2.509
23 8.052
3 2.013
17 7.439
3 2.809
19 7.161
21 8.658
3 2.264
3 2.632
3 2.154
19 6.838
13 7.559
15 6.646
3 2.015
3 2.105
7 3.153
15 5.250
29 10.050
15 6.201
15 5.612
3 2.104
3 2.692
13 5.590
41 16.290
29 10.649
27 7.886
17 7.170
25 9.076
111 33.488
25 9.622
111 20.613
163 43.818
87 28.228
33 10.250
143 42.396
87 24.080
39 35.395
61 20.945
59 22.697
87 24.985
41 19.396
61 21.150
53 20.644
69 18.690
93 22.985
75 27.766
95 26.267
91 31.023
69 23.899
75 22.574
71 22.056
63 21.527
33 11.547
7 3.575
39 11.644
5 3.526
81 17.761
95 28.070
17 6.726
55 19.531
75 28.790
33 7.976
91 25.876
119 25.042
23 9.615
53 20.491
79 25.194
7 4.381
35 7.467
9 4.653
3 2.472
19 4.875
33 6.105
33 8.248
5 3.713
39 10.648
41 9.118
23 4.678
17 6.556
19 4.158
3 2.477
21 3.768
3 2.650
41 7.494
25 7.459
39 16.192
201 64.103
99 38.271
155 59.778
65 21.642
67 21.273
83 26.548
117 43.324
31 9.358
103 31.616
191 55.998
121 36.976
105 34.353
31 6.800
23 8.870
61 18.285
31 7.867
79 23.200
123 36.453
15 6.298
35 9.332
19 8.530
27 7.326
21 8.212
19 6.923
15 5.385
89 30.457
89 40.133
101 33.230
163 44.805
17 8.890
15 6.625
15 5.986
15 5.738
21 8.250
23 7.428
97 29.062
207 58.788
67 21.146
109 37.265
91 41.177
23 5.324
89 27.775
137 36.059
117 39.058
95 26.425
69 19.507
87 22.206
129 30.367
29 10.202
27 7.181
147 38.518
53 17.530
113 35.042
113 35.924
105 33.907
115 32.837
119 34.940
121 33.378
129 36.271
77 24.838
11 6.529
33 11.170
19 7.292
35 12.323
65 17.537
65 20.244
57 13.211
29 10.482
109 35.672
103 30.364
11 4.623
115 34.957
161 42.468
223 71.602
123 37.909
141 41.401
159 45.274
93 27.731
25 7.153
19 3.888
21 8.151
125 28.375
51 20.168
77 23.295
27 8.916
177 36.393
11 3.611
143 32.959
11 4.050
193 40.308
27 9.411
13 5.724
55 16.443
13 5.568
163 44.343
107 36.212
109 32.488
25 9.132
39 15.842
25 8.159
19 9.251
127 30.623
137 41.644
45 16.550
235 64.719
75 23.094
129 39.208
19 9.108
19 8.326
15 6.109
41 12.042
39 11.518
3 2.555
141 33.382
23 5.513
61 19.150
101 31.508
99 26.248
57 15.975
75 21.533
21 7.108
85 26.163
125 32.818
21 7.000
27 10.581
29 6.256
69 16.673
75 19.678
73 24.597
87 24.285
47 15.924
121 31.238
19 7.593
23 9.713
27 6.571
65 16.079
87 27.178
167 45.055
103 30.524
55 17.436
71 22.439
15 6.823
123 34.071
25 7.523
85 19.849
67 24.179
71 20.865
73 20.825
77 21.692
1 1.728
1 1.538
135 40.517
119 52.289
119 28.312
137 36.686
99 31.001
3 2.502
127 39.801
3 2.688
137 41.322
31 10.973
131 35.546
27 6.491
131 34.824
167 42.713
19 5.085
43 14.920
95 28.583
93 29.696
201 57.270
113 30.027
17 7.635
33 10.985
19 7.371
17 6.312
13 5.246
97 24.914
67 22.360
13 5.108
13 5.227
25 9.288
97 25.696
31 10.483
17 6.436
45 13.473
73 18.378
39 9.772
17 7.392
47 13.159
55 14.668
19 5.522
41 12.503
47 12.060
39 12.960
101 28.240
49 15.088
75 24.419
99 26.839
29 9.479
109 30.092
129 31.468
3 2.601
107 27.738
5 3.012
83 21.520
61 16.091
111 30.681
27 9.997
147 33.554
15 4.374
19 4.654
31 8.370
101 27.310
123 47.398
3 2.116
3 2.866
49 17.361
63 18.827
71 21.839
63 20.604
97 29.587
137 40.580
101 33.044
15 5.607
175 47.153
149 42.089
115 33.929
151 43.845
67 22.300
21 7.541
11 4.382
29 11.319
15 4.449
53 14.355
27 6.484
49 16.124
115 31.531
193 56.236
213 50.995
77 19.645
207 49.571
205 49.494
67 18.512
161 40.869
45 13.520
91 28.324
133 37.077
89 24.047
59 18.311
53 15.065
87 22.284
69 16.282
121 27.248
65 15.618
31 5.966
25 5.363
139 40.159
63 18.392
79 19.291
15 6.566
1 1.522
33 12.240
93 29.426
23 9.428
81 20.154
85 23.952
111 30.385
43 16.768
31 12.316
55 17.331
121 31.799
79 28.044
105 41.405
47 13.317
39 10.436
113 29.103
149 39.317
151 44.051
67 21.909
41 12.633
105 34.167
107 30.375
33 8.941
109 28.565
65 18.951
83 22.603
41 12.313
17 3.112
55 17.433
57 20.494
109 32.704
159 43.543
85 25.723
85 27.075
145 38.762
31 10.046
257 63.740
101 27.369
3 2.934
115 33.958
145 43.107
195 54.835
105 31.607
113 29.688
45 15.628
51 15.277
45 12.063
39 13.060
103 28.015
43 15.144
123 35.161
129 33.287
129 34.418
137 31.516
17 6.587
67 15.716
13 4.811
157 33.201
65 16.472
23 8.683
75 19.814
87 23.812
75 24.475
23 9.165
17 4.073
17 4.385
21 4.533
19 5.678
73 21.084
39 11.996
53 12.934
55 15.469
93 34.660
99 30.017
99 30.135
11 5.054
27 5.446
23 5.173
85 24.101
107 27.923
67 20.355
75 20.940
57 18.117
111 26.252
15 4.221
189 61.966
31 21.827
31 7.329
41 8.949
65 20.938
27 7.505
81 19.737
29 8.940
47 18.107
87 23.415
35 13.263
19 9.120
5 2.765
15 5.709
41 11.253
73 20.093
117 28.574
169 45.891
87 25.984
75 25.177
95 29.271
13 6.538
99 28.673
93 24.711
81 21.155
51 17.400
77 19.815
47 16.194
39 12.088
13 6.079
103 25.659
55 14.849
13 6.602
5 2.926
149 37.838
31 10.563
27 9.494
75 24.378
111 30.327
143 36.129
55 19.288
45 15.739
151 39.034
167 39.665
97 53.760
143 37.971
89 27.549
23 6.703
23 8.817
7 3.554
11 4.258
23 6.847
49 14.873
83 25.957
149 35.355
67 19.483
129 37.672
121 36.135
29 9.041
145 40.969
11 6.198
183 50.757
21 8.059
39 13.867
25 9.248
27 5.773
41 12.596
45 10.931
51 13.712
55 9.636
7 3.934
7 3.213
35 13.794
9 4.092
3 2.198
25 9.182
31 6.199
7 3.358
9 3.817
19 7.920
7 3.532
33 7.559
67 21.093
43 16.196
39 15.087
47 14.624
73 21.614
5 4.471
33 9.949
9 4.909
45 16.474
93 29.265
29 6.247
59 14.807
173 50.226
63 20.981
57 17.786
55 36.317
97 31.286
11 5.148
11 4.415
11 3.853
7 3.525
13 4.966
11 4.505
11 4.048
11 4.830
11 3.588
11 4.901
11 4.724
15 5.885
11 4.202
11 3.999
11 3.990
25 7.319
25 5.019
31 8.703
37 12.867
47 15.970
101 31.286
1 1.697
33 9.901
13 5.381
13 5.397
25 8.512
11 3.777
73 21.180
29 8.780
13 4.592
27 8.520
37 12.048
15 4.294
13 3.876
27 7.544
13 4.363
45 10.768
21 5.126
27 9.127
27 9.636
27 8.022
43 12.328
33 11.040
45 10.976
35 8.929
35 9.244
35 8.012
29 7.938
103 34.506
111 32.909
13 2.294
17 6.885
15 6.176
9 5.045
67 22.197
151 37.043
19 8.690
73 17.963
23 8.566
11 5.521
19 7.231
11 4.702
11 4.333
13 5.107
7 3.357
11 4.543
15 6.061
51 16.113
51 11.870
59 15.204
51 14.722
31 11.598
17 6.083
37 11.843
77 22.814
133 32.782
29 11.069
87 23.885
25 25.851
25 8.285
7 3.690
67 17.249
43 11.909
3 1.943
45 11.268
85 26.417
109 29.517
103 27.464
19 8.595
25 8.381
29 9.154
19 6.331
67 21.714
33 8.643
25 7.849
15 5.061
65 16.321
5 3.285
75 16.621
3 3.453
39 13.374
51 15.409
41 11.321
99 29.596
9 3.847
91 24.532
97 25.128
11 2.776
11 2.749
23 6.483
57 15.029
111 23.305
11 3.243
79 20.518
23 9.882
27 11.401
23 9.129
63 18.676
87 23.288
23 8.175
111 31.948
95 27.414
111 29.592
65 17.859
9 4.000
49 13.480
103 30.519
221 50.608
21 8.631
21 6.626
23 7.098
25 9.063
33 7.014
43 14.413
63 19.341
15 15.510
41 11.582
23 5.394
19 7.031
59 17.252
69 15.941
69 19.682
77 19.751
59 15.480
23 8.534
127 31.696
73 22.811
27 7.429
127 37.669
21 7.886
51 17.102
17 6.857
11 4.276
11 4.715
97 26.164
87 25.806
97 27.367
75 21.985
105 26.011
119 37.086
161 42.955
27 7.115
31 7.758
79 37.975
133 38.204
157 43.437
129 51.117
39 9.684
87 25.641
19 7.814
115 31.301
69 22.732
19 7.267
13 3.812
13 4.020
27 8.225
31 11.651
17 4.461
13 3.613
13 3.949
15 5.507
13 4.525
13 4.547
29 9.064
11 3.863
63 21.220
11 4.332
15 5.124
11 3.624
11 3.258
13 6.632
63 21.301
55 16.035
41 13.341
159 45.418
45 13.673
85 20.677
79 21.320
89 21.965
97 24.743
57 16.891
53 14.851
123 26.165
57 15.270
35 10.030
93 20.224
61 14.360
21 7.303
67 21.566
95 23.704
93 22.838
95 29.913
77 21.494
103 31.644
89 24.732
189 41.564
143 31.762
47 11.159
193 51.826
35 9.667
25 9.758
25 8.362
187 48.444
21 7.873
155 39.155
169 43.988
163 39.047
33 13.830
33 8.471
33 8.215
65 18.935
115 27.858
47 11.373
101 28.603
27 7.947
23 4.558
25 7.420
43 17.534
47 16.180
1 1.267
15 5.787
29 9.852
27 7.220
25 8.645
29 8.211
21 7.888
15 4.289
27 6.131
27 7.842
27 7.495
29 8.109
17 8.638
11 5.384
11 4.288
11 3.705
1 1.514
27 8.207
11 5.679
13 5.165
13 4.464
19 6.976
31 8.734
107 33.361
151 46.080
239 68.301
247 65.961
259 69.009
93 21.573
119 24.292
97 19.900
97 17.508
55 14.113
45 12.224
77 23.336
47 11.138
113 31.452
145 40.986
133 36.344
171 44.130
129 36.085
99 27.727
157 43.919
105 30.828
101 28.463
171 44.760
151 41.341
89 24.153
19 4.626
129 34.182
13 6.278
101 30.838
95 26.974
95 40.544
13 5.272
57 22.052
71 23.937
15 6.305
135 34.139
29 7.827
185 44.972
61 20.330
17 4.532
41 12.000
9 4.803
83 22.122
41 15.008
25 5.892
25 8.142
21 4.758
25 7.571
21 5.565
37 9.553
25 6.419
39 11.804
57 14.484
25 7.659
15 5.280
11 3.992
11 4.160
9 3.364
43 10.977
11 3.910
39 8.150
19 4.941
13 4.818
9 2.871
77 22.946
155 36.063
195 42.821
147 37.727
123 32.291
101 24.778
25 7.658
19 8.046
61 16.851
89 21.449
105 26.191
101 31.613
41 13.247
135 31.191
33 7.061
83 20.689
41 10.991
159 37.424
61 38.255
87 27.720
33 12.736
131 35.776
169 43.476
127 35.769
31 10.549
37 10.078
69 21.047
139 39.014
129 32.666
79 20.853
39 13.332
87 22.567
15 4.193
61 14.923
101 27.376
125 32.899
47 14.137
141 36.405
33 10.479
47 13.242
55 15.202
121 29.197
109 30.187
59 26.950
17 7.816
11 4.910
77 19.750
3 1.927
63 17.854
3 2.226
33 11.394
57 16.958
21 8.255
39 12.217
135 34.268
3 2.062
29 9.121
41 12.908
51 14.898
101 26.875
57 14.684
13 24.060
115 31.489
61 18.757
89 26.195
107 28.281
109 25.919
47 10.272
75 20.969
109 27.963
25 5.615
11 4.293
3 1.689
13 5.665
25 7.771
19 6.854
15 4.542
53 13.712
65 16.855
79 17.140
27 4.994
33 10.001
11 4.166
29 7.792
109 26.882
29 6.961
21 6.080
33 9.455
7 3.349
33 10.883
155 41.469
27 9.910
163 39.010
127 27.764
113 28.366
81 23.601
67 16.724
95 23.997
39 12.230
37 10.183
29 11.480
61 20.024
123 33.876
71 18.488
75 18.239
179 37.028
103 26.007
47 14.260
17 7.745
123 27.107
37 23.692
91 18.370
111 30.493
15 8.619
121 30.518
151 40.266
209 50.787
29 12.166
27 6.262
23 7.714
9 3.860
235 64.768
207 52.018
319 80.359
335 80.059
33 11.180
61 17.372
39 10.206
31 11.342
137 35.247
75 19.678
77 21.234
81 23.679
171 39.696
19 5.040
163 44.534
103 26.869
95 24.810
115 27.856
83 45.653
153 37.445
155 38.823
117 28.738
151 34.393
89 24.236
107 35.084
101 26.237
31 10.694
89 22.920
103 27.824
33 10.645
77 18.211
73 17.711
89 20.799
59 18.507
99 29.276
93 26.239
63 16.343
43 11.764
29 9.322
9 3.576
47 13.133
83 19.359
49 11.704
21 6.639
23 8.118
81 20.998
29 10.535
35 11.516
21 4.199
25 5.831
39 11.037
23 7.453
27 7.273
35 13.226
19 6.463
27 7.665
51 12.772
23 4.898
47 13.520
19 3.745
37 13.674
71 17.839
21 7.052
117 29.470
3 2.632
5 3.488
31 9.355
79 21.673
49 15.035
49 22.251
107 27.114
61 16.781
11 4.818
15 5.314
175 41.672
125 32.036
37 12.585
205 53.052
29 9.396
37 10.140
111 31.934
11 4.532
63 17.441
79 20.338
29 11.131
35 9.561
37 12.702
41 15.209
29 11.128
25 8.815
31 9.317
29 8.480
33 5.954
33 9.634
25 8.919
25 8.085
29 8.306
55 19.887
29 9.407
29 8.815
31 8.550
25 7.687
31 7.874
25 7.611
29 8.768
55 13.838
65 21.031
27 8.874
31 6.698
29 7.666
29 8.186
103 28.239
99 27.505
41 13.644
69 17.087
179 47.887
189 49.852
21 7.208
41 13.516
19 4.603
127 35.532
213 71.306
183 44.839
175 42.244
11 4.375
21 3.921
17 6.637
7 3.583
91 22.645
89 23.051
43 10.049
37 9.479
81 20.151
17 6.581
101 23.702
45 13.043
19 4.637
45 10.968
79 18.488
9 4.817
9 4.228
9 3.096
81 19.582
9 4.171
31 6.321
7 3.580
7 3.333
9 3.614
9 3.357
9 3.157
19 5.902
9 3.515
9 4.862
9 3.824
9 3.794
9 3.493
9 3.204
9 3.331
9 4.233
7 3.383
9 3.139
9 3.396
7 4.018
7 2.978
53 14.905
29 8.053
117 33.898
27 6.450
91 25.290
87 26.805
101 25.527
85 25.635
57 16.996
39 11.095
19 3.827
1 2.085
183 45.850
61 14.873
115 30.682
11 5.463
23 7.472
97 24.186
29 9.341
189 50.673
221 67.668
35 7.608
141 43.696
135 35.153
135 34.531
39 7.557
147 41.861
25 5.572
21 6.926
85 23.577
125 28.766
73 24.152
183 51.589
165 46.128
205 52.154
129 38.168
19 5.357
19 6.191
47 12.523
37 10.198
101 30.141
149 40.127
15 5.962
171 42.544
25 10.370
121 31.649
159 41.725
21 6.179
33 6.044
27 6.991
171 44.300
45 12.655
17 23.986
15 5.602
17 5.575
49 13.014
3 2.991
85 21.322
3 2.462
119 32.361
27 6.494
3 2.621
7 3.918
81 23.606
107 27.124
91 24.096
9 3.478
11 4.061
67 19.838
79 22.831
11 5.212
13 4.753
63 15.094
133 36.009
39 10.910
13 4.753
11 4.478
43 12.553
19 5.361
11 3.990
11 3.761
55 14.516
59 14.891
11 4.154
71 15.400
11 3.795
85 16.499
13 8.374
15 4.269
7 4.953
27 5.272
49 16.158
101 21.632
59 16.912
47 14.186
61 20.616
119 32.382
71 20.832
51 14.175
79 19.052
71 15.875
87 23.925
97 34.394
35 12.187
35 10.487
23 5.071
9 2.820
87 22.308
101 22.921
65 14.608
99 25.067
25 5.424
215 44.533
41 11.979
189 37.736
43 9.247
23 5.287
59 19.243
109 24.912
165 26.230
45 13.685
3 1.888
21 6.069
103 21.677
109 21.606
93 25.169
17 7.388
71 20.039
139 28.484
15 6.680
17 6.485
81 22.774
69 20.259
125 30.246
107 27.726
141 40.702
19 6.057
35 12.797
221 54.897
153 39.622
25 7.917
1 1.669
1 1.904
29 9.015
67 20.229
53 16.385
113 30.877
129 35.349
77 23.587
125 37.447
93 26.967
93 20.953
141 35.803
91 28.287
13 5.090
85 27.086
45 15.813
129 35.382
73 22.902
189 48.376
107 29.261
119 29.706
45 11.277
37 9.033
15 6.835
33 9.623
49 11.062
29 7.134
25 6.960
15 4.490
15 4.213
9 3.558
49 11.403
51 10.357
51 11.558
79 18.591
39 9.336
87 23.929
101 28.172
147 38.962
121 28.384
43 12.983
89 22.039
75 16.645
5 3.153
73 15.473
33 11.522
19 7.714
5 2.991
39 13.010
5 2.799
101 19.439
7 3.349
31 7.743
35 7.646
21 6.626
39 10.868
75 19.070
109 28.773
85 20.352
27 5.391
47 14.696
37 13.330
25 7.621
23 7.750
37 12.021
25 7.540
35 10.639
73 19.706
35 26.186
23 8.662
51 16.070
25 6.585
25 6.690
97 23.711
17 6.046
13 5.752
91 25.817
15 5.339
15 5.313
81 20.204
41 10.421
11 3.794
51 16.048
21 8.660
33 9.773
19 3.793
35 8.495
173 44.931
15 4.448
129 31.819
93 28.847
63 16.013
67 21.009
41 12.169
75 21.745
87 26.426
115 28.381
119 29.545
145 35.497
5 3.021
89 26.046
31 6.496
105 25.666
95 24.497
89 22.271
25 8.215
111 26.909
65 18.580
85 19.847
121 30.375
181 41.116
17 4.326
135 32.490
3 2.914
3 2.091
3 3.282
3 2.361
3 2.112
3 2.358
3 2.137
3 2.412
3 17.239
3 12.192
3 2.237
5 2.938
3 2.029
3 1.848
3 1.757
55 15.559
59 13.917
47 10.127
57 15.652
61 17.141
147 27.499
71 20.390
77 19.820
123 26.284
73 18.094
81 17.081
71 18.026
113 22.504
157 44.214
51 10.853
295 66.600
193 41.209
161 39.313
71 17.469
209 50.275
45 13.208
21 5.803
7 4.116
7 3.820
123 32.559
161 42.250
109 30.128
133 37.260
61 16.033
105 29.408
131 35.948
25 10.509
3 2.412
9 3.654
11 3.799
15 6.558
27 7.432
39 23.692
11 5.945
19 5.641
15 4.072
21 5.835
21 6.896
35 8.038
11 3.622
17 5.313
11 3.206
7 2.932
7 2.805
15 4.103
21 9.999
41 9.555
27 7.106
23 9.006
27 7.256
27 6.089
37 10.538
15 7.076
107 35.193
147 42.705
167 43.200
91 25.738
27 7.601
13 3.454
95 28.452
55 16.387
9 4.952
45 13.978
23 8.889
47 11.896
97 25.065
105 24.500
49 14.298
19 3.996
105 29.785
155 37.081
43 11.693
55 13.132
159 43.679
111 27.189
89 24.051
55 16.968
123 34.563
21 7.760
177 46.768
123 35.015
141 37.134
109 41.267
33 6.848
49 13.821
59 16.666
57 16.549
29 9.434
67 18.268
53 16.120
93 22.275
63 17.472
27 5.964
113 31.646
25 9.356
29 8.257
27 9.285
25 8.760
49 13.286
137 37.685
13 4.601
45 11.203
53 14.726
89 23.585
31 9.301
19 6.185
51 13.130
29 9.189
27 8.012
81 22.990
121 28.171
17 6.179
15 5.470
49 14.266
105 23.489
41 13.564
57 16.006
13 5.936
33 6.117
25 7.272
35 10.592
11 3.004
31 8.163
11 3.051
87 20.370
11 4.226
19 5.186
17 5.547
39 11.038
33 8.764
37 13.038
25 8.442
31 7.875
21 5.299
9 3.243
13 3.713
11 3.668
7 2.594
105 30.733
163 41.834
181 44.574
213 53.982
79 37.448
39 12.554
87 21.054
15 3.700
61 14.642
101 26.238
125 30.962
47 13.462
141 34.662
33 10.446
47 12.875
55 14.267
121 27.685
109 28.469
59 14.018
55 14.777
3 2.618
17 6.085
37 10.862
41 12.757
29 5.202
111 28.234
79 20.351
55 16.915
71 19.367
85 19.343
91 23.180
119 29.919
87 19.056
139 28.772
91 20.693
105 23.538
85 24.335
49 15.851
87 20.963
69 15.181
81 23.778
49 13.114
19 6.634
57 14.396
59 12.222
53 12.928
59 12.519
19 6.971
21 6.163
171 38.925
19 20.772
59 14.935
37 7.889
85 24.865
53 13.331
95 29.250
207 49.668
159 39.434
21 8.012
51 13.526
91 23.505
89 21.611
49 12.614
23 4.635
41 7.715
35 13.388
29 9.515
41 10.699
19 6.021
19 4.845
11 3.426
157 39.939
113 22.800
11 5.273
33 7.690
31 7.404
121 33.480
95 27.236
85 24.234
101 24.857
135 38.320
173 37.635
5 3.151
21 7.359
5 3.010
3 7.696
45 23.821
115 24.001
107 26.916
109 30.569
107 33.610
147 41.865
167 42.053
91 25.010
27 7.026
65 20.254
27 10.429
79 21.875
25 8.625
81 18.395
125 27.755
85 21.120
117 27.918
31 11.364
31 10.226
23 8.018
25 9.386
79 20.470
99 23.420
53 15.023
15 3.845
73 15.485
87 24.652
147 37.589
73 21.552
91 24.193
129 34.037
135 29.040
77 21.512
65 19.206
67 19.084
213 50.239
137 34.996
31 7.979
173 36.100
137 33.260
107 28.373
151 33.447
151 32.220
37 7.996
55 15.131
95 24.833
59 13.863
81 19.197
131 30.754
23 6.594
17 5.264
51 11.183
15 4.577
17 5.792
47 11.842
37 10.534
37 11.380
75 19.285
41 10.996
37 10.507
39 10.034
83 21.066
33 9.802
47 12.144
3 2.888
9 3.995
29 8.682
89 20.639
31 12.770
33 10.491
15 7.217
3 2.220
3 2.630
193 47.664
77 23.620
57 15.756
5 3.747
45 14.127
119 30.986
69 18.262
117 27.417
75 39.970
109 24.007
1 2.127
29 8.329
195 43.451
151 38.251
29 6.101
147 34.959
145 35.518
73 21.701
103 28.148
33 13.214
45 13.790
11 3.735
63 14.950
65 21.117
111 29.072
95 22.232
45 14.233
61 17.685
7 4.089
101 27.021
65 19.324
151 35.868
123 29.089
65 17.594
99 24.092
81 23.784
85 18.296
125 26.229
35 11.541
119 27.209
37 6.722
11 4.861
21 6.774
31 6.872
31 5.528
121 33.214
91 24.288
41 10.984
99 26.654
9 3.461
91 22.227
97 28.935
59 19.630
33 9.237
33 7.386
65 15.523
29 6.278
67 14.673
25 10.736
27 10.101
57 14.966
61 17.804
51 16.131
67 19.260
55 17.092
51 14.301
51 14.402
263 63.652
19 6.595
93 23.238
199 50.541
39 8.163
45 7.797
111 26.397
179 47.428
179 45.703
45 11.681
199 53.077
225 58.342
175 43.769
69 17.980
57 17.042
79 21.526
41 13.684
41 11.633
93 26.302
167 42.244
87 34.100
99 24.647
69 17.599
19 6.988
125 31.643
43 13.089
115 26.771
57 17.140
29 10.822
67 18.509
53 16.366
93 22.636
63 17.415
51 13.035
63 20.514
91 19.181
91 15.497
51 13.732
69 15.216
15 4.025
71 18.331
57 15.816
23 5.777
59 14.871
23 7.709
11 4.223
41 11.545
23 7.162
11 4.038
17 4.464
17 5.243
115 29.327
79 18.996
111 25.353
69 17.317
49 14.080
71 13.766
35 11.421
37 10.247
53 14.950
105 27.017
83 21.168
97 23.489
181 38.700
15 5.869
31 9.143
51 18.510
17 5.695
179 46.820
179 50.861
45 11.404
233 61.449
137 37.437
131 32.986
101 25.887
153 37.890
117 31.360
125 32.246
75 22.558
121 32.180
119 31.156
81 24.537
101 25.748
75 23.437
161 41.922
177 44.931
135 38.354
95 24.296
31 10.648
69 16.474
33 9.196
21 7.058
15 5.296
95 26.012
59 16.904
105 26.063
77 20.871
137 32.818
119 28.713
27 9.163
33 29.968
13 4.704
75 20.244
113 24.037
91 18.536
157 36.064
117 28.219
77 16.922
57 14.518
61 15.627
117 26.296
117 29.411
93 23.479
51 15.149
23 9.115
27 8.837
51 11.757
27 8.632
21 8.735
103 30.598
35 9.002
135 33.596
15 4.926
135 31.171
55 18.238
89 26.073
5 2.661
73 16.815
65 19.481
107 25.693
27 6.544
89 23.029
61 16.574
127 31.540
161 39.436
39 11.182
47 11.127
27 6.816
89 21.034
59 12.167
47 9.365
65 12.027
11 4.323
97 24.139
139 26.539
27 11.126
55 27.694
93 30.779
27 6.761
41 8.738
35 10.956
35 8.445
39 7.289
33 10.274
47 12.194
27 8.095
85 24.540
27 7.900
25 7.026
77 18.600
29 7.513
15 4.465
123 33.245
23 4.439
29 6.531
113 25.875
37 10.932
23 8.461
59 16.653
45 11.953
57 15.512
145 32.797
61 15.678
159 35.106
45 12.632
73 22.329
21 7.026
13 5.236
47 12.477
139 33.342
115 29.980
25 9.207
49 10.838
157 37.283
19 3.478
77 23.904
47 14.047
21 6.516
69 15.034
173 47.638
241 59.891
37 10.967
37 9.117
75 19.070
33 11.429
53 9.288
57 14.037
69 30.172
5 1.741
17 6.722
51 14.411
9 4.599
23 9.040
261 68.245
191 48.570
133 38.842
157 41.171
31 9.735
7 3.698
23 6.915
35 12.205
79 16.235
51 13.022
45 11.543
195 48.344
25 8.594
191 48.861
201 46.179
197 46.182
209 54.105
157 42.240
165 45.935
19 5.312
27 6.611
103 26.551
89 23.067
47 15.157
13 5.000
63 12.717
33 9.863
31 9.542
35 8.511
111 26.713
105 37.092
15 7.967
31 7.291
63 15.075
151 39.865
85 22.264
123 31.628
119 32.306
81 21.424
115 28.823
37 10.602
159 37.466
91 21.779
29 8.699
49 10.440
35 13.867
61 20.018
43 12.121
95 21.442
249 55.171
73 17.188
87 17.613
81 15.868
67 19.258
55 17.034
51 15.337
51 14.754
263 64.243
19 6.342
93 23.516
199 50.673
9 4.313
191 36.388
5 3.422
21 8.913
11 3.926
59 13.727
35 9.869
69 18.766
79 20.905
127 49.860
23 6.733
23 5.253
23 7.999
71 18.880
33 12.562
107 27.836
161 45.885
195 48.615
39 11.073
41 10.425
39 9.623
3 2.000
31 8.533
41 7.532
83 19.227
115 26.886
195 49.468
135 31.970
163 37.673
107 29.660
143 33.649
107 26.533
99 25.171
59 16.531
29 8.526
107 23.781
11 5.078
59 14.484
19 7.506
35 13.562
57 15.217
3 2.750
3 2.747
45 11.721
37 8.107
15 4.803
61 14.105
39 12.305
35 7.459
21 6.682
47 12.047
119 32.289
9 4.198
35 10.954
15 6.331
19 5.416
25 10.585
63 14.874
15 4.973
57 41.241
57 17.017
31 11.200
59 17.016
209 50.525
163 39.278
15 4.796
185 43.048
15 4.784
209 52.114
25 10.775
29 9.412
25 8.466
31 9.457
21 8.036
23 8.749
29 9.248
27 9.087
31 8.990
27 8.279
33 9.342
21 7.306
9 4.064
31 9.102
29 7.741
41 10.811
27 7.536
23 7.702
15 6.425
75 20.485
121 33.743
123 31.780
107 26.969
61 16.826
51 11.071
295 66.479
193 40.708
161 39.304
71 17.404
209 48.894
29 10.569
17 3.266
1 1.189
111 28.468
37 31.567
97 30.606
135 35.859
31 9.465
37 11.121
69 21.146
147 37.709
109 33.736
139 29.283
153 30.674
143 38.440
141 39.041
141 31.558
135 34.264
127 29.864
25 9.295
27 5.513
83 23.439
25 5.636
21 4.192
29 4.763
31 4.687
19 4.037
15 4.848
27 7.453
159 37.846
107 26.477
101 22.023
149 37.359
189 42.608
115 30.291
73 20.252
73 21.898
15 5.227
15 4.662
15 4.773
25 5.856
35 9.037
31 7.418
37 8.910
53 16.260
7 3.215
15 3.808
25 14.683
23 14.114
23 5.858
93 25.586
11 4.108
41 11.234
13 4.897
133 28.421
23 5.171
11 5.613
39 14.419
15 6.774
117 29.582
79 17.512
55 14.727
31 6.525
31 11.068
11 4.410
25 10.027
25 9.453
93 28.507
113 30.023
113 28.881
23 5.209
71 20.048
7 2.897
7 2.759
11 4.434
45 12.590
179 48.766
25 8.909
23 6.858
27 6.855
41 13.330
27 10.395
69 18.408
103 26.253
15 5.872
7 2.918
5 2.444
31 8.654
5 4.990
53 14.674
209 44.988
101 26.410
19 3.906
9 3.877
3 2.196
19 7.214
115 30.798
137 37.350
205 50.681
39 9.927
117 64.578
37 11.800
33 14.804
33 15.211
19 9.019
21 9.315
61 21.302
15 7.056
11 6.578
43 14.201
11 6.040
13 7.257
13 7.099
13 12.141
35 22.758
25 8.778
13 8.296
21 10.600
13 7.877
41 16.914
67 23.715
11 5.840
11 6.445
23 12.407
21 5.215
21 8.116
1 1.484
13 9.263
101 35.564
63 20.030
11 5.123
21 8.227
35 10.111
13 6.383
49 15.320
29 7.132
183 69.203
21 10.931
21 8.763
53 20.705
111 45.389
21 9.514
89 37.906
87 37.954
73 30.320
93 34.069
111 41.627
93 32.654
19 15.436
27 7.192
129 45.394
27 6.954
27 6.915
101 33.767
11 5.568
93 30.953
75 24.486
33 7.727
45 18.972
23 10.937
31 8.054
23 5.496
63 21.946
87 29.480
71 24.257
19 8.676
63 23.493
93 27.017
11 6.962
29 11.491
11 6.126
11 6.954
83 24.312
31 13.522
51 16.285
53 19.442
19 9.215
11 5.953
7 5.518
31 8.981
15 8.429
37 15.071
111 38.990
15 7.519
39 15.868
17 8.295
105 37.971
17 9.389
47 15.586
19 8.275
59 21.416
55 17.626
55 23.294
107 37.459
113 32.362
67 22.652
39 16.979
9 4.694
5 5.625
99 30.106
3 4.359
33 9.290
59 17.686
9 5.893
23 7.676
21 9.708
27 10.642
63 17.927
81 19.543
51 16.728
49 15.108
67 17.122
47 18.212
21 8.757
61 15.001
19 8.086
25 12.636
73 27.346
21 9.028
27 9.780
87 22.169
79 26.327
89 25.003
35 10.902
67 15.730
81 21.082
47 13.273
47 16.552
67 22.745
23 9.358
21 9.431
21 8.744
103 23.655
133 43.789
41 14.058
99 26.110
21 7.773
23 8.211
57 19.471
17 8.251
93 25.137
31 13.137
123 39.507
49 14.685
127 37.461
127 37.661
41 14.376
95 22.987
97 24.064
21 9.421
21 8.680
87 20.083
31 14.953
77 18.268
81 19.343
17 7.452
151 48.546
57 21.801
21 9.736
11 5.483
59 21.260
45 19.481
59 22.277
11 6.653
107 32.438
5 4.064
29 15.179
51 18.648
23 9.831
35 13.588
11 5.386
39 16.570
69 24.142
35 14.363
137 43.391
41 15.875
31 13.864
63 26.244
37 14.332
115 34.040
19 5.703
37 15.831
11 6.449
91 35.425
121 41.898
37 20.560
109 33.645
21 10.439
125 37.747
107 34.112
75 25.660
25 12.762
37 16.436
93 30.886
71 25.647
27 11.470
29 10.882
63 19.744
15 3.623
33 10.131
59 20.306
67 18.598
9 6.784
75 25.404
9 5.962
83 18.924
195 61.780
339 106.344
211 66.717
249 76.867
267 77.561
229 69.022
221 74.391
213 63.438
289 97.392
315 89.218
291 93.352
269 77.267
239 73.652
235 70.157
327 100.864
7 4.141
89 26.876
27 6.661
153 40.153
23 5.393
37 15.762
3 4.159
3 3.442
31 10.044
15 10.320
15 9.146
15 7.271
119 41.409
59 23.418
15 8.292
65 25.747
15 8.229
107 41.958
139 49.739
51 20.395
103 39.107
51 22.036
43 18.261
33 8.359
185 69.279
149 65.291
161 62.578
179 63.341
145 53.765
97 37.575
203 70.218
185 76.983
103 43.987
55 22.785
21 11.925
59 23.960
29 11.373
27 7.067
43 14.493
3 2.519
83 32.649
59 19.990
21 14.429
19 10.843
19 11.122
19 10.713
37 7.950
53 20.527
27 8.509
19 10.172
21 11.636
73 22.842
71 23.620
21 10.985
19 7.037
45 13.946
53 17.338
21 11.120
39 11.322
109 31.089
133 47.955
19 11.709
21 11.212
21 10.661
21 10.129
21 9.709
27 12.891
83 24.422
51 16.142
23 10.814
17 9.615
19 11.125
21 5.914
15 4.231
19 4.672
15 4.363
3 2.952
41 8.311
15 3.816
17 5.681
3 3.627
21 6.837
1 1.492
29 5.161
1 1.632
39 10.723
17 10.454
9 5.365
5 3.730
17 9.030
15 8.185
13 7.549
23 12.091
17 11.947
21 29.186
31 12.894
49 18.495
45 14.196
17 7.693
17 7.637
49 17.112
19 6.868
13 5.703
17 7.490
73 30.828
65 26.068
55 23.683
63 23.175
57 25.008
121 39.153
67 26.764
77 27.844
95 35.419
67 23.396
69 23.967
75 26.452
83 26.486
55 18.746
17 4.179
59 16.175
9 4.217
19 3.876
27 9.213
13 2.828
17 3.375
11 2.578
25 8.886
151 51.522
233 76.485
169 57.049
215 68.845
35 15.786
61 32.643
51 15.304
35 9.452
41 11.885
171 57.655
185 59.270
31 8.941
127 44.348
207 67.572
85 23.967
151 48.789
83 35.132
23 7.609
23 6.444
179 59.770
183 63.105
181 61.205
191 67.656
185 54.303
89 24.121
107 40.241
73 32.419
63 40.714
109 37.759
131 41.198
137 49.003
101 34.642
65 23.834
49 21.667
41 11.101
99 35.291
99 33.990
119 38.667
29 7.970
97 36.732
127 43.119
71 28.153
89 32.971
123 36.266
15 9.237
67 20.787
1 2.780
79 22.676
27 7.388
21 5.224
27 11.261
33 11.696
69 27.387
75 25.445
139 39.308
45 16.234
3 3.242
73 26.047
169 42.826
71 23.586
133 39.257
9 4.363
7 4.721
7 3.608
23 6.860
77 30.268
73 29.524
43 19.350
43 20.124
63 29.540
51 20.226
101 37.587
45 19.066
41 18.526
53 20.562
65 27.507
93 26.841
45 12.060
121 27.992
23 5.185
5 5.224
23 11.123
19 5.793
23 9.273
9 6.246
1 2.432
1 2.765
1 1.957
11 3.965
17 8.924
3 3.077
9 5.566
31 10.534
1 2.105
107 31.059
99 33.851
15 3.789
43 16.924
3 2.799
15 3.703
41 14.249
7 5.797
47 15.288
7 3.780
9 5.657
7 4.569
13 8.134
25 9.823
7 4.000
13 7.315
7 3.170
1 2.033
7 3.803
49 15.326
7 3.856
33 13.214
13 6.565
27 11.442
11 6.025
9 6.938
5 3.121
11 5.776
7 3.436
13 6.708
7 3.749
7 3.241
5 2.801
27 10.542
7 3.566
65 24.383
13 6.763
75 29.814
19 15.799
17 8.639
73 24.921
17 7.604
65 22.528
11 4.070
19 9.830
17 6.109
11 4.354
27 7.716
17 6.848
33 9.808
11 4.565
1 2.069
155 47.485
147 50.696
227 73.314
243 83.043
183 56.430
33 15.377
117 38.550
97 31.247
201 69.849
247 76.955
75 27.638
127 43.779
61 25.457
21 10.045
215 73.020
155 49.809
19 8.608
87 34.164
111 44.480
183 58.104
93 32.291
191 59.290
193 66.425
173 53.725
53 20.108
131 46.511
181 63.402
85 29.061
205 71.481
165 46.370
109 30.139
43 20.803
19 4.841
3 3.716
1 2.358
25 11.707
49 17.002
45 15.565
41 15.099
21 11.379
27 15.968
43 13.804
51 13.853
53 15.702
39 15.930
41 14.554
49 13.550
45 14.197
41 13.690
37 12.200
43 11.446
23 9.694
67 20.285
25 9.272
55 14.908
37 14.550
19 7.918
61 15.862
45 12.728
45 15.069
21 8.442
25 8.313
51 13.274
41 11.938
25 8.990
69 29.749
25 8.390
45 13.898
19 10.111
19 8.504
31 8.072
31 13.164
45 18.577
9 6.188
61 21.587
3 3.678
9 5.061
53 22.302
35 9.569
175 52.963
35 11.698
71 22.167
95 32.639
17 8.590
39 15.932
129 42.306
15 6.588
23 11.279
17 7.883
25 10.511
21 10.640
17 5.656
31 7.199
19 7.783
23 11.704
59 16.639
27 6.624
15 6.109
19 6.509
27 11.536
39 22.284
17 10.471
15 7.162
17 7.034
17 6.713
19 7.293
15 5.663
23 4.583
5 5.130
69 21.400
85 27.702
35 13.613
11 6.107
135 36.013
21 9.409
25 9.199
5 5.164
29 6.225
27 10.076
31 10.527
9 5.310
15 6.337
79 26.188
31 12.549
85 24.087
97 26.997
93 26.031
45 12.978
75 21.539
27 6.516
15 8.326
83 24.902
41 14.535
11 5.423
49 27.698
9 4.236
21 10.405
3 3.494
25 10.928
67 18.029
7 3.880
33 11.901
57 18.060
15 6.138
5 3.653
41 16.520
29 13.883
15 10.302
5 4.767
9 5.630
25 12.630
11 6.233
7 4.077
55 20.934
9 5.888
9 5.627
1 2.598
95 30.889
7 5.399
101 33.134
181 52.739
65 16.327
109 32.892
87 34.423
133 35.132
93 31.653
17 4.480
159 43.040
3 2.944
143 38.636
141 35.795
105 28.531
137 37.576
93 28.544
101 33.460
183 43.891
3 3.017
23 10.468
109 34.749
61 19.924
21 6.244
145 42.924
117 35.815
119 35.353
7 6.139
83 35.481
85 46.495
7 5.541
127 42.569
77 28.872
7 4.741
45 19.500
7 4.910
69 26.777
63 19.865
53 32.925
27 7.995
127 46.328
223 68.035
189 60.471
155 49.071
165 48.332
165 50.327
153 46.674
19 6.436
87 34.094
153 49.413
103 35.823
65 24.631
131 42.533
171 49.351
155 52.972
145 50.493
189 61.574
187 60.067
141 49.669
39 14.223
31 10.658
27 12.571
129 41.967
145 51.833
251 66.599
53 20.418
327 83.017
239 73.040
223 64.539
263 66.025
115 39.444
369 91.031
331 85.898
33 18.200
339 104.771
67 24.557
307 74.909
43 16.350
57 21.898
87 27.050
37 15.298
313 88.745
157 52.212
361 93.489
55 18.916
153 53.407
151 48.115
79 26.883
97 28.216
3 3.684
49 19.942
25 8.614
23 5.922
47 14.281
19 6.125
93 29.335
33 15.232
51 15.984
25 10.121
73 34.175
35 11.143
27 5.866
37 13.474
37 15.299
65 18.793
55 16.465
1 2.263
25 7.822
53 12.684
1 2.030
1 1.545
87 33.695
87 32.133
63 35.900
57 16.903
71 19.201
29 11.217
31 9.478
23 6.904
9 4.911
61 16.538
91 20.816
65 14.093
51 15.032
53 14.014
13 4.210
23 8.407
15 5.146
33 9.320
35 11.933
5 3.173
39 11.938
37 15.315
43 19.532
33 12.830
11 6.641
27 8.624
45 14.906
53 17.259
39 13.404
51 13.452
15 8.578
27 9.269
67 19.962
31 11.076
101 37.798
95 30.887
53 19.242
23 11.154
111 33.652
83 24.865
127 32.677
59 19.891
91 25.313
153 39.904
19 9.208
87 28.286
81 27.199
115 31.766
119 32.539
93 24.555
67 21.027
51 20.479
165 47.470
31 12.321
109 28.716
37 15.367
143 35.292
17 8.403
13 7.619
67 20.092
105 27.653
15 8.468
87 27.121
125 32.066
57 19.376
135 32.955
33 12.204
61 21.632
151 34.996
37 11.694
45 15.169
83 22.829
11 5.802
7 4.614
39 16.355
89 35.562
45 18.094
129 37.578
113 37.451
77 25.818
41 16.012
177 54.464
63 20.713
33 12.741
71 21.881
61 19.641
79 28.929
61 24.710
21 7.405
51 19.057
43 16.179
57 20.450
55 15.388
9 6.551
9 4.389
7 4.661
1 1.647
1 1.801
3 2.503
11 4.644
13 6.608
9 4.193
5 4.983
3 4.236
45 13.775
1 1.459
17 7.113
17 6.702
39 12.519
3 3.043
13 7.483
23 9.655
29 10.304
161 42.799
39 15.842
35 18.648
179 46.057
17 4.228
63 20.000
13 7.486
27 9.391
101 25.114
21 7.992
15 6.104
21 8.142
21 8.780
37 10.776
125 36.997
31 7.903
17 8.335
9 4.702
17 7.238
9 4.273
35 6.261
25 12.050
9 4.716
9 4.465
9 5.388
37 11.160
57 17.608
15 6.632
15 7.096
9 4.201
9 4.208
9 4.389
17 7.739
9 3.736
15 5.957
51 18.132
17 7.979
19 7.240
105 29.711
145 45.003
9 4.145
15 6.088
27 9.440
19 7.394
139 44.907
59 19.208
55 19.263
23 9.092
13 3.901
33 15.168
79 27.485
25 11.278
27 10.853
93 29.592
77 23.996
89 25.942
83 24.699
17 6.069
97 29.036
61 19.761
143 39.771
75 21.185
61 16.823
59 18.542
53 16.433
91 27.430
67 23.199
87 26.242
139 40.399
71 19.242
91 22.207
97 31.348
47 14.370
61 18.647
145 38.307
103 31.015
119 32.488
111 30.760
109 31.015
67 20.883
55 18.472
69 20.063
81 19.650
93 26.786
75 20.757
77 20.535
73 19.554
81 25.014
15 5.392
71 18.648
69 23.970
75 22.586
71 17.993
85 24.547
25 8.057
83 24.612
47 18.424
99 43.928
91 31.169
43 17.403
75 24.704
119 32.565
109 30.766
79 26.800
73 21.112
23 8.732
35 13.217
39 13.178
93 27.208
89 31.376
117 36.976
39 15.456
103 34.246
43 16.065
75 23.013
27 4.735
35 11.776
35 10.961
55 19.385
45 13.134
39 12.625
31 12.084
37 11.304
33 9.897
65 32.016
43 12.344
39 11.776
43 11.698
73 23.880
37 11.713
71 22.380
51 15.748
39 12.627
69 20.758
39 11.056
47 16.800
37 10.332
37 11.513
49 14.368
9 6.273
19 8.688
85 28.342
57 31.753
7 5.779
7 5.685
147 40.208
15 9.951
129 34.105
5 4.223
7 6.447
31 13.207
7 5.318
5 4.432
109 33.576
17 10.373
9 5.454
29 15.552
17 9.723
13 8.561
35 10.968
15 9.093
11 6.651
7 5.616
31 12.440
1 2.125
33 8.571
13 6.400
7 4.549
15 6.421
1 2.366
41 14.273
9 7.522
19 10.949
17 11.968
65 21.816
61 18.759
15 8.104
21 9.840
81 23.026
21 22.987
43 15.823
9 4.770
51 20.088
75 24.742
121 32.651
45 18.088
159 42.420
61 20.631
45 16.366
11 6.774
111 29.399
11 8.998
101 26.049
11 7.788
19 8.556
67 22.400
19 9.551
53 19.707
97 33.253
157 51.040
185 47.765
231 60.651
179 40.619
83 26.955
133 36.424
117 35.655
57 20.647
79 23.502
55 20.494
143 34.479
65 18.797
105 25.293
95 26.694
177 46.197
123 37.218
77 20.963
143 43.410
133 35.067
135 34.795
201 50.302
57 16.697
107 26.722
345 93.100
3 3.452
1 2.423
17 9.112
17 8.631
125 39.732
15 7.676
61 19.855
63 18.376
19 7.276
45 14.633
147 39.945
15 8.556
95 31.243
29 11.632
167 45.322
29 11.167
127 34.658
43 13.928
15 5.117
105 31.986
167 46.326
125 40.684
225 57.575
59 19.443
85 27.365
133 36.293
43 11.834
55 19.070
83 24.267
37 12.778
21 9.576
103 29.966
13 7.633
47 14.058
45 11.865
23 5.863
57 17.834
29 11.403
39 12.707
21 12.425
33 13.041
7 4.599
7 4.790
21 5.611
21 5.842
11 4.992
89 29.907
81 24.770
83 26.680
83 25.667
23 8.737
55 17.730
87 26.982
125 34.524
115 35.798
27 10.158
59 19.643
59 18.178
19 7.906
125 33.076
87 26.629
61 19.771
77 25.251
67 20.270
165 44.840
87 28.552
65 18.767
27 10.916
33 11.870
113 29.266
61 16.508
141 36.921
7 4.390
1 1.277
1 1.210
31 10.143
21 6.631
13 5.687
9 3.908
13 3.834
35 9.537
23 4.888
3 2.304
55 20.959
31 16.702
59 18.401
39 17.021
45 15.265
33 13.168
45 13.343
57 40.790
45 12.648
55 18.555
43 27.875
65 17.597
41 15.167
49 14.058
67 28.171
29 13.043
21 11.708
55 16.745
15 4.969
19 9.543
63 20.103
73 23.608
87 23.671
17 5.224
15 5.849
77 29.335
15 5.567
19 5.982
89 32.754
79 24.360
137 37.571
19 5.890
143 41.719
107 31.033
15 4.522
149 44.655
15 5.414
125 30.817
101 31.409
15 4.714
127 39.808
133 38.563
155 36.224
15 4.765
145 46.048
145 40.922
145 47.197
139 41.422
95 32.385
121 39.007
137 39.952
95 28.358
81 21.132
75 18.861
61 19.872
17 8.767
41 15.067
33 12.788
61 17.185
83 21.065
27 6.929
39 13.102
73 19.963
37 14.773
55 15.015
43 13.240
25 9.558
17 10.100
23 10.716
35 13.675
11 5.235
47 13.261
11 5.737
75 20.581
19 9.447
31 12.002
5 5.510
17 8.691
33 13.568
71 21.538
39 13.967
27 10.908
49 14.837
75 25.591
109 32.700
101 29.865
49 13.961
35 8.848
105 34.084
131 40.410
131 52.703
35 7.713
107 33.493
45 13.059
109 25.824
71 16.401
25 10.447
19 8.288
17 7.249
7 5.052
5 3.044
29 7.691
23 5.492
31 9.412
37 9.303
39 9.182
37 8.157
33 8.288
55 13.604
27 6.565
31 6.362
29 7.024
39 9.443
29 7.973
23 6.201
35 9.358
57 20.657
11 5.943
41 17.074
37 13.299
57 14.976
29 9.875
11 5.082
35 10.354
41 11.467
41 12.853
9 5.823
11 6.029
103 28.989
31 9.194
49 17.959
13 7.281
11 5.135
59 15.206
41 12.937
37 12.574
11 5.409
39 10.009
31 7.870
33 8.368
13 5.675
89 22.151
79 18.118
11 6.550
39 14.855
11 6.304
79 21.856
11 6.643
11 5.561
39 9.858
23 6.443
11 5.700
59 15.145
33 11.274
11 5.408
11 5.277
9 5.360
31 8.474
43 11.145
43 10.192
13 5.443
31 7.825
11 6.321
13 5.431
35 8.594
37 18.902
23 14.039
41 12.223
51 15.865
15 8.421
23 6.312
65 17.701
11 5.815
13 7.209
15 7.607
37 8.685
47 17.829
73 20.081
37 8.771
11 5.578
45 11.048
23 6.417
29 11.146
11 5.401
29 7.115
91 19.906
13 6.499
37 12.195
79 18.069
15 8.024
15 7.751
29 12.752
83 22.565
15 7.726
73 19.881
7 6.037
73 23.152
39 12.470
1 1.754
45 11.434
23 3.505
249 66.846
31 11.385
35 10.031
25 8.051
71 20.898
59 22.082
53 20.853
5 2.871
61 23.704
85 26.364
57 20.213
121 36.676
117 36.805
107 29.515
5 2.953
315 92.546
183 65.878
285 71.327
5 2.948
101 35.148
5 3.113
21 9.321
27 11.737
83 29.509
109 35.464
87 25.763
159 46.200
75 21.557
89 29.279
31 6.825
109 33.505
71 24.496
57 17.632
9 4.532
129 34.371
37 13.739
37 14.421
61 16.344
135 38.016
69 18.423
65 17.899
49 15.153
57 15.421
19 5.601
65 16.131
47 12.710
61 19.511
141 41.470
75 25.734
171 44.475
117 60.426
55 21.019
61 18.806
159 41.610
175 47.091
79 26.145
129 33.733
109 32.553
151 40.140
129 36.690
63 20.356
127 38.074
157 48.472
25 10.502
165 44.997
63 19.418
125 34.015
67 23.983
103 27.284
129 36.829
93 25.267
75 25.750
85 23.881
133 38.370
125 38.019
179 49.227
87 27.371
33 13.132
73 22.525
33 7.500
41 14.590
87 34.604
111 35.144
79 24.699
107 35.628
81 27.847
41 15.804
137 41.548
39 13.610
93 30.217
137 41.909
63 22.761
51 20.035
133 42.884
15 6.175
39 14.703
15 5.982
129 37.125
49 19.378
9 5.678
79 22.700
11 5.029
9 5.803
29 10.591
15 8.326
147 37.389
13 5.502
15 7.656
9 5.820
69 17.811
7 6.105
9 5.964
7 5.457
13 5.117
9 5.637
29 10.287
25 10.065
67 21.339
53 19.892
9 5.587
5 5.819
93 26.308
11 26.590
7 6.031
155 41.750
59 29.383
11 6.506
31 10.929
65 18.283
9 5.393
11 4.388
87 24.390
29 10.521
23 6.392
9 5.425
9 4.855
9 4.649
9 4.513
31 6.615
9 5.388
11 4.004
7 6.907
51 15.813
7 5.716
9 5.212
21 5.303
7 4.786
7 5.687
7 5.221
7 5.282
35 12.622
33 10.457
17 7.527
41 13.973
9 6.281
15 7.260
21 9.339
9 4.940
7 4.746
7 6.173
25 11.458
33 11.147
11 3.910
13 4.917
35 8.884
57 17.880
7 4.696
9 4.857
29 10.519
7 4.550
11 4.237
9 5.207
9 5.197
7 4.564
9 4.551
9 4.844
9 4.331
9 4.493
27 7.133
33 12.288
11 7.049
35 12.431
33 7.153
11 3.996
11 3.902
11 3.730
7 5.824
31 10.627
61 17.090
27 6.900
7 5.265
21 4.376
9 5.124
7 4.928
7 4.890
31 11.005
31 7.406
25 8.183
31 6.714
65 19.346
31 10.045
9 5.132
9 4.723
9 5.117
67 18.230
43 14.811
23 8.240
29 13.710
99 29.362
39 10.500
109 31.284
117 32.440
7 10.648
91 28.977
3 2.308
7 3.952
129 34.994
93 27.826
37 12.288
85 29.000
101 23.691
91 26.379
23 5.372
61 21.631
161 39.202
111 31.997
7 3.240
3 3.100
35 9.410
89 28.446
39 15.516
87 22.341
99 28.002
17 6.435
63 21.176
91 28.070
73 24.811
19 5.928
15 9.566
47 15.381
19 7.108
51 15.264
17 7.499
33 12.109
89 22.763
29 8.872
79 21.486
29 10.855
47 14.268
43 13.331
13 6.594
61 22.671
61 21.881
85 25.612
59 20.343
79 25.612
97 24.878
171 49.884
29 9.663
37 10.370
29 7.679
103 25.849
63 14.225
33 7.426
51 12.615
75 16.483
31 7.490
37 8.535
31 7.259
27 9.406
31 7.103
33 7.730
77 18.090
51 14.470
103 25.759
1 1.950
23 10.172
41 7.697
23 8.123
47 15.043
27 10.818
25 5.320
121 37.176
11 5.446
87 23.954
93 27.866
11 5.050
23 7.194
45 12.769
51 16.939
7 4.063
17 5.274
25 6.502
51 18.860
19 5.650
51 19.775
45 15.665
7 4.635
5 4.689
9 5.169
21 8.309
5 3.853
31 10.848
7 3.713
23 8.448
17 7.512
31 9.148
39 11.025
1 1.619
19 5.904
27 4.003
3 5.065
13 4.106
171 36.644
119 42.263
37 10.712
185 54.414
117 35.299
17 9.254
31 10.241
161 39.031
135 28.883
5 2.291
31 8.870
23 7.332
9 3.171
7 3.953
117 31.933
7 4.018
3 2.736
11 3.034
1 2.454
25 10.937
29 9.342
25 10.220
45 11.239
15 6.385
21 7.797
9 4.747
29 9.694
9 5.041
29 6.743
9 5.324
93 32.738
59 21.568
67 23.655
107 31.213
123 36.095
63 23.575
99 34.068
145 39.844
27 8.288
59 22.539
25 6.009
71 23.537
127 35.943
61 21.248
3 2.855
3 2.227
41 12.211
109 29.202
75 22.334
55 28.785
45 13.859
97 27.565
27 8.554
143 39.909
43 12.496
33 13.866
79 19.615
23 7.675
19 8.257
79 23.446
51 14.192
33 11.574
97 29.013
13 6.308
163 48.559
91 27.276
17 7.396
57 14.369
27 11.573
55 18.417
55 17.653
71 19.576
23 7.735
37 14.203
55 13.487
51 13.373
49 12.775
203 52.991
183 48.846
79 18.531
89 25.932
89 24.462
119 30.746
45 12.672
43 11.856
49 12.678
49 11.318
23 10.783
31 12.066
141 40.010
35 13.637
53 14.057
37 12.424
55 13.904
39 13.894
61 16.787
53 13.159
67 31.663
63 16.038
65 18.246
33 9.395
55 14.008
17 7.546
31 12.131
35 15.539
107 34.298
43 15.324
35 13.870
35 14.754
23 7.339
63 22.903
81 27.987
25 4.943
21 3.014
23 2.805
47 17.831
65 22.740
83 25.736
69 21.272
63 19.570
73 20.366
49 15.990
73 20.618
73 21.116
105 32.178
45 16.939
179 51.516
85 25.125
187 51.618
85 45.592
89 23.633
83 21.646
75 20.037
47 16.289
79 20.568
135 36.121
133 32.646
79 21.309
53 17.836
29 12.420
49 16.232
91 23.878
127 32.325
85 22.135
153 37.964
57 21.564
165 46.931
167 54.691
77 28.794
133 46.641
75 21.253
93 24.474
81 21.813
79 20.488
37 14.468
117 34.547
53 16.986
69 25.694
83 26.797
95 26.564
139 48.219
63 21.711
109 28.747
67 22.304
81 22.403
85 23.417
83 24.651
57 15.867
61 19.125
17 5.675
61 18.623
69 18.446
87 23.449
25 7.420
21 6.872
129 33.610
67 22.110
173 45.306
111 28.711
103 27.752
63 20.087
53 15.607
81 21.190
31 11.806
33 12.108
75 19.961
17 6.266
71 21.136
103 27.049
141 36.463
183 44.500
65 21.621
169 41.465
49 16.349
155 39.065
19 6.761
67 19.472
57 26.913
53 15.412
99 27.687
71 21.747
83 23.088
87 23.123
71 19.955
53 17.198
73 20.293
95 25.240
43 15.081
65 19.051
201 51.701
29 7.673
71 22.939
69 18.997
79 21.467
63 17.113
3 2.446
5 4.508
49 10.707
31 9.199
7 3.496
71 14.641
21 7.127
37 9.217
49 10.635
145 36.704
57 16.907
81 23.148
63 18.964
31 6.470
87 27.479
25 10.161
85 22.503
73 21.059
103 25.651
13 2.672
25 9.443
23 3.355
25 3.212
155 40.776
85 22.547
49 14.281
99 32.437
167 43.329
113 33.734
49 16.042
95 27.538
239 58.740
233 55.810
105 30.889
71 21.377
199 50.815
141 39.578
87 28.391
35 7.923
79 23.888
91 26.244
141 40.260
87 26.527
55 16.147
45 16.868
27 5.898
167 41.545
55 16.480
169 46.125
143 37.832
67 23.016
65 21.618
217 66.007
167 44.486
61 29.380
167 41.631
175 42.102
49 12.812
161 40.372
89 31.499
95 28.420
95 30.234
109 29.181
43 15.124
119 29.837
125 34.022
27 11.269
143 39.602
45 16.689
129 33.017
275 68.208
159 43.169
5 2.966
65 18.669
5 2.851
89 21.961
41 6.587
29 6.105
25 4.667
9 4.271
5 2.627
11 5.817
5 3.245
33 7.227
93 27.120
21 4.107
1 1.189
1 1.246
23 2.824
15 5.786
1 1.169
31 10.748
3 3.032
37 11.245
27 4.772
105 30.369
207 55.291
125 54.961
139 43.228
31 7.958
191 50.346
193 44.543
69 24.336
63 19.444
111 26.199
35 11.178
39 14.840
97 23.898
103 23.525
5 5.306
121 33.795
99 27.747
117 29.691
37 13.868
53 15.677
75 22.363
35 13.581
15 6.932
61 18.569
65 18.153
53 15.661
119 29.944
61 17.907
79 21.824
27 5.045
41 10.545
55 14.543
71 22.440
43 14.387
69 16.444
73 19.801
61 17.046
59 16.034
87 21.395
63 18.607
51 15.266
115 31.047
59 18.089
29 12.103
35 12.420
109 26.646
67 18.713
29 12.588
139 35.103
15 4.277
103 25.374
35 11.915
49 14.779
103 28.704
75 19.328
51 15.450
127 31.855
73 20.236
65 19.730
57 15.185
43 16.167
49 16.698
77 20.871
69 23.059
17 8.358
19 7.709
95 25.568
77 22.909
53 17.511
9 4.970
11 4.802
9 4.380
13 4.404
23 10.055
9 3.878
9 3.923
13 6.644
53 17.233
47 12.417
11 5.793
11 6.244
53 15.206
21 4.585
63 17.352
57 16.673
23 4.379
9 4.201
25 5.206
105 28.093
59 15.850
127 30.747
93 23.038
87 25.027
87 25.782
99 34.513
147 36.867
85 21.478
21 8.445
45 14.365
63 15.579
15 5.774
47 13.332
11 5.766
31 6.143
59 16.804
49 14.986
47 13.848
33 6.536
31 11.912
93 27.116
31 11.383
45 14.031
57 18.536
27 9.281
25 8.493
27 7.837
27 7.663
25 8.977
29 9.424
29 8.857
99 25.756
167 38.360
47 16.139
85 24.144
31 9.807
37 10.741
69 19.140
87 25.390
27 6.150
119 29.893
125 31.948
75 16.769
53 13.565
29 9.987
51 13.308
131 33.325
131 30.474
125 30.301
21 8.263
3 2.781
9 4.470
31 9.503
93 22.285
115 27.353
21 6.945
145 30.877
25 13.530
111 30.133
1 1.741
1 1.368
29 11.289
89 25.029
43 12.806
29 9.490
33 10.472
23 4.901
31 9.642
29 7.867
11 5.241
41 10.688
11 5.781
13 7.504
59 22.004
21 5.555
191 41.739
19 5.588
43 16.724
21 8.799
21 9.559
19 5.728
57 20.456
29 10.686
21 8.778
55 20.601
23 5.953
51 17.285
25 9.424
23 5.363
19 9.922
29 9.837
95 26.891
81 19.850
21 8.248
31 12.284
83 22.299
35 11.450
61 15.278
23 8.743
97 25.895
45 13.527
103 29.125
155 32.953
65 20.837
27 5.381
45 12.594
159 38.862
189 46.569
173 42.672
123 31.496
59 28.559
37 10.988
27 9.564
39 12.273
29 9.967
25 5.759
73 18.769
27 5.930
37 11.993
17 6.911
103 26.050
145 31.758
59 17.638
233 55.050
17 7.753
275 61.168
33 11.500
139 35.315
53 12.495
33 11.918
37 10.888
23 6.582
53 14.661
53 15.658
91 23.642
59 17.629
47 10.791
49 10.472
75 19.683
37 13.193
47 18.064
65 19.789
15 6.222
65 16.003
15 5.887
9 4.710
97 24.497
7 3.017
11 4.872
11 3.758
61 20.913
57 18.143
63 17.870
7 4.270
79 35.163
11 3.795
95 24.920
83 20.244
149 35.284
27 28.680
37 11.722
79 21.750
65 15.517
51 15.479
35 10.504
17 7.009
47 14.629
59 16.707
13 6.411
63 18.339
53 14.873
9 4.723
23 7.984
17 5.966
31 10.111
63 16.396
75 18.822
23 4.052
11 4.783
13 6.306
93 24.126
83 30.238
131 40.805
35 9.520
135 36.671
73 22.133
97 29.079
91 28.726
71 21.183
73 21.173
73 19.740
143 38.327
27 9.564
37 11.073
31 9.025
29 8.920
31 9.644
55 16.324
33 11.415
29 8.061
27 7.931
25 6.360
49 12.781
23 7.123
27 7.161
31 9.288
29 8.008
29 6.973
31 8.347
63 15.102
25 7.159
29 7.593
35 7.938
29 7.571
33 8.182
27 7.779
31 8.578
29 7.278
31 7.527
29 5.969
43 19.968
27 16.002
29 8.631
37 10.093
25 6.517
51 14.085
37 11.440
15 5.666
77 22.093
15 2.448
29 6.736
13 2.571
13 3.406
1 1.088
15 4.080
1 0.921
1 1.081
1 1.081
53 9.505
19 8.933
15 6.054
21 4.413
73 17.748
15 4.589
7 3.550
87 20.076
25 5.230
45 7.898
89 28.140
31 10.091
31 7.236
31 8.099
91 24.653
41 15.752
39 13.157
193 46.317
41 14.735
23 6.379
85 23.166
87 24.639
107 31.632
99 25.510
93 26.725
107 27.315
247 51.402
3 1.947
25 8.410
85 21.030
73 18.418
57 14.277
3 2.905
31 7.910
83 26.273
105 25.694
27 9.367
33 13.073
77 20.270
77 20.338
11 2.919
45 13.461
105 24.289
73 20.684
13 4.571
49 10.734
61 13.131
1 1.909
1 2.308
115 26.623
1 1.631
69 16.473
7 2.641
11 2.841
71 25.096
105 28.920
101 25.877
37 14.014
95 25.836
33 13.447
43 16.983
39 13.612
37 13.008
77 23.165
25 11.738
33 12.178
47 17.156
93 24.428
79 20.786
43 16.216
73 19.652
39 13.845
45 14.390
145 41.722
67 20.424
41 16.643
123 33.798
27 7.023
97 26.367
91 23.893
81 21.575
95 22.652
77 19.766
169 45.718
55 18.135
77 21.795
63 18.181
63 18.455
57 17.084
71 38.220
27 6.301
93 22.837
61 19.222
71 19.034
59 16.025
83 23.307
91 23.445
65 17.383
93 24.379
81 24.370
123 30.356
67 18.013
97 25.755
47 13.970
155 41.247
137 35.340
115 28.099
101 25.725
159 33.910
137 31.617
109 27.647
65 20.766
91 21.644
97 26.180
77 20.121
79 22.097
69 15.895
69 18.616
87 24.466
111 28.713
121 27.564
113 27.965
119 28.335
83 25.250
63 26.516
113 25.463
111 27.460
73 19.217
65 17.276
73 19.594
39 12.649
123 31.073
147 34.312
85 20.489
27 3.946
3 1.916
37 5.926
25 5.346
37 8.992
21 6.865
59 12.747
25 6.487
97 27.625
29 7.712
73 20.321
95 25.921
55 17.535
77 22.063
77 20.367
73 19.306
25 9.994
101 25.948
61 18.045
67 14.426
65 17.745
179 42.765
137 32.098
127 27.747
93 22.478
95 23.784
107 27.403
75 17.725
53 19.195
113 29.107
39 13.444
67 22.716
61 19.424
69 30.967
69 20.423
77 23.682
37 12.237
47 13.583
15 5.787
21 8.124
63 17.649
19 6.427
19 6.212
47 14.974
79 19.698
17 6.371
43 12.383
21 7.517
45 11.902
59 16.568
23 7.733
23 7.134
41 12.358
19 8.756
49 15.697
21 7.462
19 6.485
63 16.190
43 12.830
19 7.008
21 6.953
13 5.801
25 7.767
21 7.345
71 18.089
7 3.898
109 24.290
7 3.463
5 2.477
141 28.040
73 19.661
93 18.698
17 6.607
31 8.078
9 4.630
29 7.994
33 8.848
147 32.671
101 21.109
41 13.608
35 10.371
45 12.971
173 48.650
73 22.800
65 21.985
75 23.941
149 40.143
255 70.842
31 14.848
191 51.313
97 13.682
45 18.897
23 7.993
75 23.316
295 74.926
243 63.548
57 20.137
95 30.367
23 6.664
45 19.389
117 28.512
71 18.297
85 19.593
29 10.959
37 12.830
21 7.570
25 8.641
13 4.262
43 12.808
13 4.311
33 11.081
23 7.695
25 9.912
39 13.716
69 18.189
115 27.504
53 14.831
19 5.185
63 17.004
21 5.426
99 22.926
129 31.242
59 19.341
97 26.204
103 28.004
103 26.440
85 21.496
125 34.369
155 47.318
99 22.887
151 34.623
137 32.860
47 13.585
145 35.672
39 13.855
33 10.115
125 25.115
43 10.523
75 19.953
129 27.179
119 23.135
3 2.374
119 24.549
49 9.075
5 4.548
39 7.249
39 8.737
105 23.828
67 14.549
87 18.040
41 14.229
51 10.857
49 8.789
3 2.494
63 18.163
23 10.115
23 5.371
23 4.722
33 8.918
33 11.722
83 20.563
53 15.479
1 1.446
1 2.413
15 7.071
23 7.738
33 10.908
15 7.087
21 3.214
1 1.783
15 5.357
93 20.681
31 17.870
23 15.774
19 8.529
5 2.575
97 18.700
83 18.534
105 23.246
65 16.646
19 6.015
5 2.769
85 17.508
105 19.984
113 27.372
91 18.356
27 8.258
5 2.614
117 29.219
83 19.349
127 23.457
31 9.291
63 14.614
33 8.088
5 2.321
5 3.592
107 21.423
61 14.702
33 8.056
75 14.451
5 2.440
5 2.666
227 51.352
153 38.176
27 7.636
75 16.479
53 13.006
25 7.496
147 30.118
113 24.804
111 21.441
13 4.852
35 10.714
5 3.241
33 9.401
73 15.163
31 9.407
31 8.343
119 23.661
59 14.315
115 20.673
137 26.442
71 14.680
19 5.525
29 8.586
271 65.455
163 37.575
51 9.209
343 80.984
217 58.075
291 69.132
305 70.206
107 31.291
249 56.399
161 44.797
285 61.865
189 41.845
55 9.714
21 6.199
125 36.719
325 77.306
7 14.427
89 26.161
1 1.824
9 4.715
59 16.200
21 5.865
25 5.568
17 5.106
25 6.031
43 11.909
123 30.453
139 31.443
77 18.088
67 20.122
71 18.903
21 5.552
19 8.775
95 22.034
29 11.987
21 9.284
31 7.513
31 12.730
25 9.263
37 11.992
77 21.403
29 10.702
31 11.790
37 11.661
65 17.200
9 4.241
11 4.622
9 3.473
9 3.536
7 3.386
9 3.476
11 4.106
7 2.879
7 2.683
9 2.988
9 4.151
7 3.201
7 2.386
7 2.848
61 15.277
7 3.145
15 4.930
1 1.810
21 3.570
13 2.565
1 1.857
31 11.132
79 20.390
83 18.510
111 24.571
83 18.076
17 6.264
15 7.014
57 13.501
151 31.292
29 9.971
27 7.669
31 10.553
75 19.838
107 35.169
47 16.357
213 54.698
63 19.121
109 31.682
167 44.036
79 23.141
171 49.107
163 44.348
231 59.416
141 40.883
127 35.634
75 23.168
191 52.680
181 50.507
83 27.082
121 31.138
21 9.531
201 53.594
167 44.330
207 52.577
101 23.632
75 18.665
53 13.663
49 11.961
15 5.976
69 16.739
153 34.062
21 7.386
25 10.061
125 28.054
45 10.906
57 17.318
53 29.044
53 13.776
75 20.544
43 10.409
87 19.996
69 15.970
83 21.178
7 3.759
21 8.946
21 7.135
9 4.791
9 4.325
53 13.264
71 18.637
225 50.686
65 20.529
55 14.831
21 7.667
19 6.059
7 4.453
27 6.815
9 4.612
27 7.374
49 16.140
61 14.198
17 7.296
19 3.849
29 10.976
29 6.306
21 6.301
31 5.015
1 1.462
25 2.873
1 1.645
97 25.871
29 6.156
33 6.562
133 35.332
47 11.230
107 23.889
79 22.959
27 5.835
27 4.734
23 7.887
21 6.349
19 4.887
13 4.521
1 1.297
1 1.740
23 4.888
11 3.989
1 1.785
17 6.522
13 5.564
25 9.205
127 20.371
123 20.529
13 4.003
1 2.115
37 12.033
115 16.616
33 10.084
39 14.194
135 19.767
105 17.007
17 7.341
33 9.924
121 18.063
129 17.635
21 7.133
81 15.065
17 6.269
111 16.315
21 7.811
23 20.192
37 12.388
35 5.662
15 5.464
5 4.436
23 4.297
23 4.288
5 2.478
17 3.486
23 3.761
63 12.264
19 6.142
47 14.239
1 1.514
69 19.179
67 15.617
21 7.507
53 15.729
93 19.276
85 15.077
61 17.059
49 12.522
83 18.040
55 14.547
55 13.766
57 13.885
55 14.269
11 5.768
41 11.344
33 12.034
59 16.649
11 5.032
57 18.251
19 7.535
25 8.093
59 15.949
53 11.732
41 11.156
35 9.869
5 3.969
5 2.806
5 3.072
69 14.484
5 2.948
85 19.778
113 32.334
5 2.787
5 2.876
5 2.643
5 3.420
5 2.870
5 2.516
5 2.463
5 2.151
11 5.752
19 5.149
33 8.530
15 7.610
65 17.647
15 6.350
57 15.200
31 7.261
33 4.149
23 5.542
27 7.281
35 13.404
15 7.234
67 19.973
57 16.331
27 5.923
141 31.187
47 14.258
81 22.456
11 6.520
81 19.812
25 9.724
39 13.227
131 29.752
19 31.191
31 6.143
15 7.975
11 6.506
27 6.951
29 5.533
31 7.664
107 19.469
7 6.305
33 7.314
77 13.852
29 7.187
75 15.583
27 8.865
23 7.954
5 3.209
37 10.575
163 43.268
93 20.351
61 15.921
125 34.118
27 5.096
39 10.847
109 29.150
137 35.317
43 11.975
37 10.439
29 9.745
27 7.126
27 6.694
105 29.805
75 22.430
45 15.557
87 23.340
7 4.161
55 15.315
49 12.187
79 21.467
101 24.930
81 18.831
93 21.827
145 33.471
77 22.763
91 20.280
71 20.239
45 14.812
117 30.539
73 14.707
9 4.742
83 15.056
1 2.329
63 18.055
71 14.324
101 54.629
149 38.146
79 26.692
103 31.313
179 42.934
109 31.325
95 27.296
91 29.378
149 35.610
53 10.904
39 13.597
23 8.623
25 9.050
21 5.397
25 8.876
11 3.840
15 5.702
7 6.000
31 7.642
11 4.326
9 4.884
7 4.936
7 4.543
11 4.685
19 7.941
9 6.701
17 9.163
7 3.525
45 13.491
17 4.080
13 3.615
11 4.010
11 4.008
7 2.954
17 4.907
21 7.008
19 6.261
9 6.234
7 3.581
13 8.926
7 4.158
23 10.261
21 11.025
79 19.875
47 14.004
7 3.104
37 8.429
17 4.210
9 4.444
11 3.774
7 3.653
7 4.465
21 6.474
27 7.265
31 7.457
21 9.034
61 18.458
15 5.833
15 6.684
15 5.590
17 5.372
23 10.119
47 14.360
15 6.195
15 7.122
3 2.634
9 4.111
29 10.759
97 27.787
19 7.891
29 6.372
147 43.968
15 5.597
9 5.570
21 31.626
107 24.322
123 29.176
23 9.872
23 7.789
69 19.378
67 17.954
15 5.466
137 29.585
35 10.529
27 5.149
63 19.830
31 9.806
47 12.272
29 10.671
39 11.628
57 18.033
23 6.902
19 9.350
25 9.111
5 2.691
23 5.608
45 13.544
19 5.433
23 6.518
23 5.090
53 17.333
93 14.513
67 19.882
71 15.848
119 33.998
23 5.068
181 18.406
23 6.220
83 21.571
103 19.071
33 9.285
147 23.555
5 3.413
33 8.690
231 25.011
31 7.830
29 12.667
109 30.971
5 2.971
29 9.569
21 7.309
3 2.273
85 24.541
5 4.033
83 22.260
17 6.225
57 17.925
3 3.739
19 6.258
27 11.408
27 11.134
5 2.637
21 7.580
67 20.885
63 19.155
47 15.104
67 20.617
3 8.684
5 8.630
85 21.999
35 13.091
75 20.775
31 11.794
49 16.713
45 14.029
41 12.088
3 3.443
87 25.936
81 25.047
21 8.879
5 3.229
5 2.561
47 14.062
5 2.607
111 23.165
75 20.437
27 9.033
51 16.178
89 26.380
75 22.702
49 13.833
49 13.911
105 26.655
61 19.458
5 2.874
77 22.232
69 21.116
67 21.118
1 1.618
23 5.861
1 1.471
67 19.941
19 6.173
47 14.587
73 18.715
41 11.929
105 25.726
67 18.389
79 21.103
101 25.471
51 15.630
83 22.623
59 16.794
43 13.066
85 24.540
47 13.452
57 15.263
89 20.747
61 15.301
81 20.094
105 40.494
67 20.483
103 27.002
81 20.264
79 21.096
61 16.533
75 21.066
57 15.413
89 23.287
81 19.766
135 33.752
45 12.421
93 22.653
79 20.025
79 19.447
71 17.748
69 18.969
55 14.303
65 20.966
51 13.187
51 13.978
55 15.834
45 12.337
33 9.994
27 8.224
45 10.994
57 15.555
55 14.781
99 25.456
75 19.057
71 17.927
121 31.264
97 23.503
71 16.475
73 17.762
43 12.553
225 47.089
65 17.879
65 15.969
45 11.872
31 6.096
101 26.498
91 26.491
97 42.376
157 34.991
157 33.920
111 29.445
89 21.814
35 8.895
19 4.838
75 19.009
89 20.823
5 3.597
21 7.983
19 4.385
15 6.233
3 2.518
49 11.830
45 11.753
3 2.887
1 1.845
7 3.011
3 2.445
3 2.888
1 1.525
41 11.496
21 6.430
83 18.944
3 3.704
35 12.540
3 4.747
3 3.433
3 3.146
3 3.143
3 3.005
3 2.292
3 3.410
3 3.235
3 3.835
11 5.556
59 14.343
3 3.245
3 2.605
3 3.289
3 2.661
1 2.713
3 2.886
3 2.583
81 17.441
11 5.799
65 12.453
3 2.186
29 10.387
3 3.211
3 2.914
3 3.267
3 3.113
3 2.581
3 3.190
39 11.053
3 3.382
3 3.606
11 5.311
11 5.291
85 24.949
3 2.986
3 3.342
47 11.241
11 6.032
3 3.195
3 3.752
3 3.325
73 18.156
83 20.949
13 4.954
1 1.182
5 1.873
15 5.325
33 12.424
29 5.713
43 10.386
83 24.649
19 6.236
85 25.322
33 9.899
23 6.432
85 23.577
39 12.493
31 9.527
21 7.548
25 6.612
137 34.354
125 30.515
27 25.195
27 7.955
73 19.935
43 11.301
3 2.724
73 17.241
33 10.003
77 19.941
31 12.219
45 11.186
53 12.960
59 12.678
3 2.564
23 6.749
41 12.759
17 4.417
39 11.753
89 17.172
23 9.228
17 4.844
127 28.890
67 16.144
3 2.654
3 2.618
3 2.571
65 14.639
29 8.939
99 20.177
7 3.777
1 1.504
13 6.198
17 7.787
13 5.583
33 8.434
15 5.122
15 5.054
15 6.658
77 22.684
91 20.158
71 21.565
45 14.713
117 30.756
39 11.463
51 13.557
31 10.019
103 22.040
37 10.651
45 12.413
39 10.735
37 11.518
113 29.345
29 9.479
51 11.061
39 9.883
41 10.692
53 11.196
55 11.403
63 13.517
49 11.440
65 13.600
55 13.036
33 10.646
67 12.973
75 17.420
91 17.557
65 12.738
85 18.341
63 11.694
67 23.254
75 13.125
81 17.226
75 15.684
37 7.960
59 12.681
3 2.323
69 14.266
99 21.248
61 13.237
27 8.535
61 11.836
47 8.145
79 14.428
35 11.687
61 12.713
59 12.355
41 8.507
43 11.990
35 7.096
69 12.656
61 12.578
71 13.161
51 9.971
53 10.101
3 2.926
9 5.244
43 11.837
57 12.178
67 11.986
53 9.873
9 5.034
43 8.913
73 15.018
9 4.712
71 14.358
65 14.453
95 19.722
53 11.864
53 11.045
9 4.782
47 11.181
85 22.913
75 17.326
71 14.758
47 9.776
59 10.321
55 9.375
125 26.583
61 10.624
55 11.862
57 11.156
97 15.777
55 8.570
121 25.551
79 15.179
45 11.022
25 8.315
69 16.946
65 13.240
87 17.160
37 7.702
41 10.751
55 11.498
3 2.445
11 3.561
5 3.096
105 26.010
43 18.557
3 8.572
7 3.963
69 15.157
27 10.606
5 2.506
5 2.546
3 1.669
7 4.591
103 25.017
37 10.118
89 18.056
61 13.056
59 14.810
45 13.977
49 12.612
17 5.450
1 1.448
39 8.265
23 4.811
23 3.295
93 8.771
47 14.461
5 3.014
5 4.338
87 19.783
43 8.872
1 1.579
11 2.732
1 1.612
43 11.166
1 1.546
25 6.985
79 14.346
45 10.299
13 3.570
7 1.590
165 33.928
131 30.947
27 8.449
3 2.963
35 10.174
1 2.138
5 3.839
51 16.697
49 14.933
181 42.852
7 3.169
7 4.484
135 34.329
7 3.573
61 19.006
43 14.831
61 16.987
9 4.317
7 3.418
51 13.505
7 3.482
53 14.387
167 43.509
11 5.229
27 9.194
11 5.005
73 23.110
23 9.021
17 6.600
131 57.484
147 73.589
123 53.730
175 43.057
37 11.832
109 32.064
71 17.206
71 18.676
175 41.106
101 32.360
17 8.352
83 23.041
201 50.580
53 13.248
17 7.076
17 5.410
25 10.454
149 38.011
33 9.785
21 3.891
17 5.291
51 14.379
179 41.137
51 14.182
47 13.811
45 11.506
11 4.923
51 13.020
13 4.877
17 6.756
33 7.821
51 12.115
19 6.122
43 11.571
29 7.481
53 13.145
17 4.116
23 8.314
29 8.649
15 4.168
53 14.159
45 11.294
35 9.049
11 5.264
43 10.615
29 9.014
17 5.978
1 1.868
23 6.188
23 5.929
7 4.159
21 6.047
21 4.184
7 4.420
15 5.511
17 5.756
15 6.322
61 17.844
71 13.502
17 5.771
17 5.261
5 4.685
21 6.749
1 2.194
17 5.541
23 5.776
17 26.408
7 5.782
3 2.253
15 4.223
41 8.462
15 7.209
49 12.921
49 10.632
15 7.103
15 5.431
21 6.240
13 5.721
17 5.809
25 8.120
7 3.685
3 2.496
15 5.539
7 3.338
7 3.906
15 4.767
23 6.457
7 4.042
31 9.594
37 8.874
9 4.983
29 6.448
33 7.986
15 5.123
15 4.855
21 5.621
17 4.963
37 8.442
41 8.973
17 4.874
29 5.295
51 12.423
15 5.252
39 8.305
27 6.131
75 14.230
21 4.318
23 6.170
17 5.954
17 5.810
17 5.057
15 5.190
23 5.465
53 11.639
41 8.287
3 2.499
17 5.409
9 4.250
39 10.009
33 9.028
15 4.981
127 33.235
67 21.024
63 17.992
91 25.325
49 15.877
145 34.411
125 29.729
63 19.043
185 46.294
89 24.572
201 46.547
41 15.391
35 6.159
167 37.943
179 42.534
129 29.714
61 17.032
13 25.809
83 23.215
105 23.053
61 14.751
49 13.373
123 28.027
37 11.066
23 8.522
55 15.992
113 28.940
45 12.610
65 17.688
31 7.995
69 21.627
97 20.911
73 18.331
115 25.879
51 14.464
61 13.739
81 15.830
141 30.748
49 13.519
79 23.739
73 17.915
151 39.192
85 19.729
109 25.835
119 28.913
115 28.308
23 6.709
85 19.417
57 12.832
85 20.091
25 8.616
23 8.355
69 15.193
51 13.601
53 14.523
91 19.095
61 12.061
57 10.405
61 11.830
79 14.880
51 11.859
79 15.989
69 13.719
103 27.213
83 30.241
121 24.993
31 7.675
165 34.255
81 15.815
31 10.482
67 14.979
23 5.775
71 22.089
9 5.624
27 5.523
25 4.082
25 3.993
11 4.358
55 11.190
15 5.858
25 8.242
23 7.465
27 8.524
29 5.941
61 15.691
53 15.743
29 6.717
75 21.956
25 5.049
109 27.338
83 21.644
127 30.563
37 12.470
113 28.870
123 31.630
19 5.325
105 24.296
47 15.569
27 7.557
39 9.108
71 20.397
13 6.598
29 7.492
53 10.420
27 6.561
15 7.050
105 27.251
107 31.098
13 6.572
99 24.040
25 8.763
31 11.385
23 5.895
27 6.231
15 6.213
93 26.004
85 25.727
91 24.086
111 32.640
13 10.058
49 27.748
137 31.904
113 29.035
67 17.416
107 28.150
73 19.574
75 16.506
35 10.377
41 10.096
61 18.060
13 6.530
11 5.484
79 23.378
91 28.913
125 30.179
63 19.669
59 18.061
97 28.409
109 30.754
63 17.640
81 23.639
37 13.560
55 14.419
79 19.630
13 6.880
11 5.208
13 6.147
51 12.859
77 15.876
39 13.207
79 20.348
71 17.379
79 15.577
11 4.130
45 12.857
25 37.455
21 7.664
59 13.979
51 17.820
77 23.172
29 10.098
153 34.536
19 7.057
35 10.507
61 15.747
87 19.809
5 2.869
21 7.110
27 8.667
5 3.015
5 2.910
21 7.381
41 11.294
55 17.671
25 8.266
21 6.071
55 17.135
43 10.851
87 27.636
91 25.210
181 42.442
59 18.124
165 33.177
17 4.270
61 14.288
3 2.372
65 18.248
45 14.544
67 18.488
89 23.513
15 4.568
17 9.085
31 11.138
27 8.851
53 16.183
17 6.403
53 14.490
35 12.286
53 14.511
7 4.482
17 5.854
7 3.929
7 3.926
73 16.542
35 11.198
67 17.256
149 45.981
201 50.441
113 33.475
167 49.808
79 23.628
137 34.406
63 20.567
125 33.112
87 25.734
155 39.018
153 38.227
165 44.571
53 17.993
107 31.174
65 19.185
69 22.488
113 31.961
87 24.092
107 28.405
71 22.471
159 39.495
169 39.995
75 21.780
87 22.745
137 34.312
51 17.561
163 41.296
89 37.452
89 26.937
93 24.981
65 19.214
1 1.406
45 9.591
23 2.959
15 4.935
49 12.305
35 9.472
49 12.023
99 29.122
11 4.706
33 11.741
33 11.548
61 14.986
41 13.260
83 22.978
23 9.192
67 18.024
141 39.538
187 45.288
11 4.418
11 4.400
11 4.121
61 16.949
47 14.520
93 22.315
19 6.925
53 18.051
111 26.684
69 20.731
43 9.622
45 14.029
31 9.470
27 6.115
201 29.196
47 14.977
47 13.085
11 3.053
11 2.875
59 18.620
47 10.996
57 15.250
39 13.386
1 0.833
93 21.899
91 23.081
17 3.776
103 24.820
109 26.080
59 20.091
25 7.143
11 3.947
31 6.655
99 41.219
121 30.608
153 33.227
135 27.777
31 6.512
113 26.132
135 29.615
75 20.865
129 25.555
135 32.078
27 6.392
141 37.161
85 19.747
63 18.575
17 6.458
47 10.781
85 18.308
7 3.308
21 4.504
47 12.374
51 8.067
37 9.184
41 8.174
21 2.870
27 5.396
3 2.835
21 3.868
63 15.834
41 11.459
23 4.192
5 3.295
61 14.069
97 24.046
143 38.324
91 27.643
115 32.510
77 24.557
225 54.505
85 22.257
131 31.606
81 24.377
117 33.391
181 49.939
87 25.127
191 48.360
175 39.487
27 5.471
15 5.461
15 7.104
15 4.267
17 4.581
17 4.700
35 8.354
45 14.232
15 6.398
43 11.265
17 4.368
33 9.638
93 28.817
69 19.579
51 16.877
83 24.646
45 13.756
113 22.634
131 34.071
31 10.548
89 26.082
71 20.097
49 16.188
43 13.523
119 30.736
47 15.804
43 13.438
93 26.651
41 12.569
75 24.979
133 26.513
81 16.884
191 49.407
115 26.866
115 25.118
115 27.991
81 21.666
67 23.024
61 19.047
33 36.844
97 29.286
63 18.545
203 45.303
43 14.106
125 24.499
91 19.438
75 17.161
87 21.769
41 13.433
13 5.747
21 6.341
91 19.743
59 12.607
61 16.025
29 8.889
3 2.847
19 7.522
15 5.605
65 18.580
71 18.195
21 6.907
69 17.736
13 5.672
21 8.477
21 8.139
55 16.136
45 13.076
31 10.081
41 10.879
63 18.500
29 10.587
61 17.511
103 24.046
33 10.407
59 19.278
85 21.487
51 14.469
51 13.190
53 13.057
57 14.742
37 10.360
33 8.965
57 15.936
33 10.221
31 8.834
169 47.049
31 7.351
113 32.694
161 49.021
49 11.340
99 45.412
135 31.161
29 7.118
59 17.173
89 21.731
199 46.123
7 4.839
67 17.939
119 23.322
97 23.701
45 11.911
121 35.742
137 36.134
159 43.634
203 50.667
285 71.308
181 48.599
63 18.370
163 38.528
135 37.551
111 29.498
285 66.875
119 29.837
133 34.659
179 44.875
71 35.931
227 52.086
227 50.719
185 44.476
23 8.676
21 4.631
17 6.942
79 16.297
7 3.037
41 9.532
23 6.024
21 7.338
21 6.916
25 4.061
5 4.329
37 12.201
13 3.824
15 4.060
69 20.078
91 24.357
59 18.560
53 15.050
55 15.666
93 22.156
71 17.963
65 18.272
93 28.096
33 8.610
65 21.948
71 20.227
107 24.155
21 8.561
71 20.161
35 13.027
41 13.120
41 14.140
19 7.298
85 25.156
11 3.604
63 19.555
45 14.923
27 10.929
89 25.423
23 8.377
13 5.667
33 11.602
19 7.801
79 21.522
11 3.349
13 4.874
47 13.387
15 7.378
117 33.023
73 51.354
43 9.974
41 14.498
141 27.997
51 14.353
55 13.853
33 8.238
87 23.109
27 10.310
63 15.754
49 11.119
17 7.421
51 13.876
93 23.841
153 32.762
15 6.845
83 22.617
59 14.893
69 14.692
1 2.115
1 1.689
57 17.064
11 6.125
143 44.048
183 51.235
99 26.486
185 51.286
11 4.839
175 45.432
143 33.380
221 52.665
113 30.597
27 7.997
219 57.246
131 37.997
177 48.017
147 44.380
79 21.552
191 50.351
227 63.036
165 44.592
79 25.824
3 2.729
1 1.869
7 2.044
9 2.248
5 3.433
29 10.058
125 35.060
3 4.618
79 22.649
13 6.296
3 2.950
7 3.463
3 2.807
67 16.523
3 2.123
3 2.183
3 2.482
57 11.529
13 7.415
75 19.804
5 4.586
19 8.813
5 3.613
5 3.591
5 3.862
3 2.501
19 6.088
13 6.351
45 15.861
23 10.166
69 17.260
41 14.093
15 6.490
35 9.961
15 6.364
67 11.925
19 5.077
41 14.800
19 4.657
57 12.552
59 10.947
17 7.764
19 4.722
15 6.267
15 6.370
57 19.397
25 7.103
165 39.503
39 12.542
39 14.469
89 23.558
49 15.266
19 6.640
35 13.218
51 15.650
25 8.009
69 18.911
57 24.716
35 17.316
71 18.679
75 20.860
77 21.790
59 15.725
61 16.732
75 18.774
35 11.424
73 18.335
45 12.670
41 12.453
29 10.700
11 3.041
29 7.667
39 10.847
53 11.735
35 8.558
27 6.372
55 15.484
125 34.577
135 35.776
69 20.862
137 41.533
103 28.877
147 33.024
119 30.479
161 43.127
115 28.295
113 29.336
89 25.817
109 31.401
127 33.201
19 7.818
39 12.498
37 10.712
35 11.298
39 11.569
25 9.003
27 4.862
35 11.040
33 10.733
15 6.061
17 7.324
23 8.422
31 8.456
23 7.924
37 10.114
119 44.730
37 10.267
25 7.701
29 8.988
9 5.175
145 28.971
3 2.198
5 3.221
105 24.409
39 14.172
23 9.835
27 10.365
33 13.261
45 13.980
47 8.563
43 12.553
23 8.989
83 17.109
33 11.910
31 11.749
19 7.232
39 12.826
13 6.133
53 21.395
5 3.993
25 8.387
61 15.586
15 5.468
13 6.289
21 4.322
23 8.734
69 18.982
61 22.081
55 18.164
25 9.471
67 20.852
15 5.465
13 4.809
69 17.594
13 5.050
23 6.556
115 29.844
19 8.328
11 4.287
21 9.413
35 7.929
33 10.549
77 22.169
11 3.780
37 14.799
101 31.085
31 12.204
33 11.366
75 19.648
49 14.490
117 30.056
77 20.990
83 24.489
77 20.399
41 13.702
49 15.104
43 13.315
105 40.265
65 20.135
53 15.998
107 28.373
29 9.497
25 7.152
15 4.415
15 4.187
1 2.488
23 6.553
47 13.747
7 3.032
29 6.326
53 14.830
83 19.770
35 10.943
25 7.825
29 8.326
61 14.710
35 8.879
19 6.574
133 31.590
31 9.341
113 29.256
27 8.119
39 9.922
35 8.559
29 7.985
39 10.227
25 7.150
25 6.169
43 10.911
31 8.035
65 14.063
43 11.085
31 7.941
29 7.813
25 6.940
25 6.671
77 15.224
25 8.205
77 24.502
53 13.532
31 9.882
25 5.990
29 9.721
49 12.973
23 7.446
77 24.112
207 52.648
81 21.395
77 20.977
179 47.071
249 62.515
153 37.299
35 6.699
113 54.253
65 20.169
95 23.671
55 17.607
147 32.806
99 26.124
81 19.713
31 6.071
325 73.305
209 48.044
273 60.206
61 15.063
123 27.108
167 39.512
83 21.133
83 20.946
13 5.253
43 13.764
63 15.876
25 8.690
21 8.809
23 8.531
23 9.075
7 3.375
9 3.501
23 6.074
43 10.043
7 2.600
7 2.592
11 4.260
9 3.462
9 3.489
7 3.378
5 3.901
7 3.556
61 15.472
33 8.982
7 3.956
7 3.154
39 10.388
15 5.725
17 6.432
5 3.174
5 2.614
7 3.464
5 2.541
27 10.916
61 17.087
33 11.669
55 16.776
65 17.313
59 16.751
25 5.479
23 9.638
65 16.341
91 21.342
193 70.024
171 41.948
119 33.212
115 35.032
53 22.752
191 47.884
127 33.963
17 6.249
3 2.446
39 8.222
17 6.822
77 20.516
113 30.645
77 18.150
97 26.542
15 3.444
101 26.242
1 2.235
59 14.465
1 2.006
1 1.480
13 4.387
67 22.897
31 5.657
23 6.118
31 7.105
41 14.481
7 4.656
1 2.111
35 10.285
77 17.896
27 10.645
23 6.068
17 8.953
31 11.933
67 15.806
27 10.807
15 7.138
17 6.632
15 7.431
93 24.373
43 14.646
11 5.563
97 25.784
7 3.967
17 7.551
11 6.142
25 6.213
67 20.145
121 26.983
17 4.529
177 35.547
89 19.201
3 20.465
121 29.267
107 22.211
23 5.823
45 12.859
97 23.862
21 4.778
147 29.366
59 18.029
151 30.215
139 32.119
97 20.121
51 14.274
115 27.424
3 2.652
79 17.517
7 4.092
23 6.772
105 25.925
27 4.916
1 1.494
27 5.956
103 23.564
95 21.732
47 10.616
3 3.578
59 18.196
23 3.718
93 21.900
97 20.035
27 8.011
57 12.632
81 17.352
85 16.291
19 5.972
37 13.146
55 14.530
7 3.341
73 15.711
79 18.466
55 14.962
81 21.002
35 7.713
83 21.305
41 11.244
123 23.823
75 26.364
111 31.911
83 25.043
117 33.511
133 51.296
93 25.164
53 20.011
77 21.371
113 35.658
79 21.875
75 21.384
75 18.505
113 30.219
75 19.506
83 23.028
91 25.885
49 15.587
113 31.253
113 33.241
53 17.706
135 34.272
69 20.796
83 21.787
153 42.863
123 32.838
55 18.176
75 19.066
99 25.448
125 34.635
77 19.725
101 25.072
49 16.194
75 19.429
57 18.361
105 27.935
99 30.653
93 27.684
49 31.877
91 27.308
113 28.789
117 30.797
121 35.427
103 28.331
53 18.978
75 20.317
115 30.141
123 32.163
53 18.254
91 23.429
45 14.326
53 16.380
99 25.716
73 20.105
59 18.206
1 1.650
39 7.823
47 13.872
11 5.686
5 3.488
11 5.382
25 9.315
87 25.731
73 25.525
53 16.502
95 24.937
67 18.657
59 19.602
67 18.297
21 9.278
25 8.465
87 20.626
53 13.243
35 11.662
35 10.143
39 12.130
43 10.188
45 11.878
115 24.910
95 25.063
31 9.329
109 22.328
113 21.918
43 30.974
35 10.010
13 4.220
39 11.109
45 10.814
13 4.848
35 10.153
53 12.905
43 11.158
97 19.048
49 14.342
81 21.514
99 24.142
23 8.531
31 9.077
111 24.727
37 7.790
21 7.501
91 21.769
127 28.101
57 16.240
27 8.352
37 10.976
27 7.156
69 15.498
89 21.751
79 23.936
113 32.494
73 18.072
55 15.549
87 23.349
23 7.598
97 25.741
75 18.006
107 25.790
129 35.089
19 5.391
39 11.421
27 8.742
27 8.229
27 7.818
21 7.554
95 23.088
79 18.970
143 32.352
55 16.089
41 13.085
115 27.850
51 14.240
97 27.732
29 9.704
75 35.838
23 8.023
23 5.744
87 21.802
85 18.765
57 16.364
69 21.624
81 23.370
63 17.874
129 31.830
39 11.676
91 20.366
33 9.397
63 15.898
19 5.143
49 13.592
39 13.238
19 7.663
13 5.669
13 5.151
13 5.436
25 9.669
105 22.788
61 15.427
11 5.168
41 12.363
49 12.694
29 8.971
85 18.657
91 22.802
63 15.915
61 14.977
81 22.811
31 8.651
27 8.881
37 11.279
47 15.624
49 12.161
19 8.349
125 36.064
105 31.483
63 37.888
97 27.964
59 17.715
59 15.987
25 5.389
51 17.794
107 26.674
73 20.854
27 8.397
121 31.281
23 5.520
139 37.959
107 31.271
93 22.564
91 24.508
109 28.531
25 5.478
21 7.835
23 5.655
111 30.326
25 6.486
197 51.572
43 14.218
23 5.768
201 46.864
109 30.689
89 25.811
137 32.229
75 19.917
23 5.274
79 20.909
21 6.989
137 32.177
11 6.008
17 7.262
11 4.940
11 4.858
33 10.746
21 8.123
17 6.626
23 8.154
31 9.051
11 4.711
61 15.537
13 5.399
13 4.993
11 5.572
153 35.188
13 5.421
27 4.510
51 14.645
41 12.749
37 12.872
35 10.589
33 8.880
211 52.534
17 25.215
21 21.882
29 8.625
17 6.204
19 7.047
11 5.406
15 5.970
49 19.484
15 6.456
11 16.489
11 4.163
13 4.481
19 5.085
15 5.375
15 5.401
15 4.878
19 4.360
1 1.715
65 11.563
21 3.316
5 3.332
113 34.079
69 20.184
265 64.314
135 32.110
153 40.639
183 43.971
199 46.189
23 6.383
27 11.190
27 8.164
27 6.065
55 16.052
45 13.091
29 8.777
27 8.033
83 22.707
105 29.558
75 34.090
27 5.073
27 9.038
39 14.875
29 9.252
57 16.743
53 18.396
51 15.048
119 32.679
81 21.699
101 24.762
89 22.152
67 18.824
33 11.358
33 10.864
81 19.902
61 19.009
61 18.015
99 26.880
51 16.436
103 24.485
51 15.443
49 13.349
37 12.531
107 24.709
87 21.652
49 14.532
63 15.204
33 12.061
75 22.289
53 13.730
95 22.606
81 21.110
39 10.537
57 17.014
25 9.463
19 7.868
27 10.617
21 8.701
21 7.565
91 25.192
57 16.149
53 13.076
39 12.982
29 10.427
19 6.898
23 8.821
19 5.694
29 10.948
29 9.698
95 27.119
19 17.478
21 17.221
55 13.274
27 11.500
17 5.294
7 4.822
3 2.965
15 4.375
15 3.340
35 7.047
1 2.133
17 4.717
17 4.122
9 3.323
1 2.345
21 5.269
13 3.289
1 1.587
1 1.399
11 2.866
11 2.980
5 4.270
7 2.630
11 2.988
23 4.501
23 3.377
11 3.036
43 11.255
23 7.892
19 8.327
41 13.113
103 24.369
41 11.677
113 24.634
17 7.233
27 8.866
55 15.192
27 9.027
61 19.851
29 9.220
31 9.534
31 9.750
73 20.395
41 14.622
31 8.605
19 4.955
51 13.459
33 10.320
27 7.906
31 9.180
109 27.432
33 11.347
29 10.073
25 8.087
25 7.694
91 26.540
55 17.400
101 24.026
79 23.393
121 27.708
95 24.399
71 19.620
27 8.646
29 8.983
63 15.671
59 17.853
57 16.485
131 33.248
45 12.220
97 20.250
177 47.102
129 32.693
161 39.272
193 45.767
173 43.319
143 36.060
137 36.243
109 28.849
139 37.439
95 29.317
193 40.930
139 37.345
125 33.342
159 40.722
225 51.210
79 25.580
187 44.377
157 37.455
145 36.234
91 24.858
169 44.724
143 33.759
165 47.789
83 24.853
135 37.051
125 31.395
81 24.089
87 26.990
197 45.597
123 35.096
189 42.159
119 32.632
209 46.364
241 51.001
163 39.140
171 44.239
127 34.640
113 30.115
113 33.055
187 44.257
71 22.390
219 48.520
201 45.155
209 42.435
135 33.269
93 39.511
219 44.752
141 34.935
103 28.228
123 32.699
131 32.388
203 43.334
303 64.306
303 66.595
87 24.172
21 9.714
59 16.466
21 8.681
23 4.601
29 10.625
25 10.767
19 8.047
27 10.814
19 5.537
89 24.095
21 6.567
47 16.506
51 15.632
19 5.590
37 15.521
49 18.330
43 12.991
51 16.581
87 25.703
87 24.211
19 8.217
61 12.738
55 12.855
17 6.116
43 11.064
9 4.078
11 2.439
3 2.524
39 13.618
9 5.437
9 5.041
9 3.697
31 10.757
9 6.678
13 2.752
17 6.915
53 13.998
9 4.468
9 6.259
7 4.097
17 12.256
19 16.500
25 8.833
39 13.054
53 15.253
35 10.413
45 10.270
19 6.114
17 6.746
35 10.919
17 6.842
15 5.196
41 12.138
41 12.637
29 10.297
25 8.707
53 12.779
123 36.196
29 11.191
25 9.973
19 5.354
15 6.157
15 5.673
29 10.792
19 5.802
25 8.350
27 9.790
143 38.840
35 9.791
13 5.708
15 5.267
11 3.350
27 7.047
23 7.340
9 5.567
55 16.934
9 4.322
51 15.747
27 7.385
35 10.160
23 8.155
21 7.948
21 7.596
41 11.613
59 16.346
27 5.078
19 6.801
31 9.714
21 7.034
37 5.860
33 10.384
25 9.000
21 8.927
101 27.286
25 9.315
63 18.380
45 14.002
107 24.556
41 12.077
83 23.470
87 21.694
25 5.737
93 22.568
19 7.334
23 9.772
21 7.984
35 12.259
25 7.944
37 10.999
45 15.164
75 20.770
95 24.927
87 32.278
45 13.880
25 6.289
25 8.437
35 7.406
23 8.082
25 8.263
21 7.826
13 5.595
9 4.247
47 11.473
95 24.853
87 24.382
95 21.579
85 19.612
105 23.876
99 23.170
89 19.943
121 26.333
141 29.408
73 16.525
87 19.962
37 7.486
95 24.156
17 5.616
85 21.789
97 20.016
17 5.198
67 17.427
29 12.283
23 4.756
45 15.762
25 8.364
55 16.558
29 8.768
51 12.611
25 7.432
29 8.563
25 7.536
25 6.859
25 6.170
27 10.042
17 5.915
109 25.883
45 14.220
39 7.925
27 11.389
59 18.430
43 15.989
61 19.602
15 7.113
33 10.862
121 29.536
125 26.577
149 24.648
67 14.939
97 41.209
57 18.192
23 5.698
33 11.037
11 4.502
11 3.434
11 4.103
11 4.268
13 8.193
25 9.193
65 18.684
11 5.903
19 8.806
13 7.429
9 4.702
59 16.128
9 5.022
11 5.039
49 14.857
15 7.640
9 4.927
65 14.638
21 9.286
7 3.332
39 11.641
17 8.256
3 3.030
17 7.014
17 8.100
15 5.367
69 21.344
9 4.628
11 3.314
7 4.106
11 5.095
9 3.933
7 3.225
9 3.517
9 4.128
15 6.300
27 6.833
7 3.164
7 3.313
13 5.392
19 6.021
9 3.402
77 29.089
153 37.412
47 14.717
85 23.338
151 34.580
177 41.982
73 18.060
75 25.790
45 13.750
129 34.389
127 34.057
33 10.644
145 35.348
65 18.032
139 31.207
121 30.524
167 39.153
119 33.325
141 34.431
81 21.220
135 32.158
133 30.950
67 16.719
195 41.975
37 13.913
101 28.916
99 27.103
137 38.987
149 36.291
137 35.487
93 29.067
83 20.575
33 12.080
141 31.494
165 33.673
117 28.654
127 28.526
71 19.925
131 35.449
141 34.513
45 13.369
73 22.181
115 30.463
111 28.915
1 1.292
25 4.815
21 5.411
55 18.282
55 17.040
57 16.202
9 6.026
39 10.524
45 30.648
3 2.292
39 10.857
85 21.314
67 17.356
29 11.409
51 14.893
33 10.844
29 8.981
53 13.896
75 17.920
41 10.766
67 18.050
35 10.914
25 7.934
33 10.389
31 9.309
25 7.798
41 10.565
39 15.492
83 24.207
87 24.978
25 6.314
61 16.219
101 26.298
77 21.005
69 21.036
91 21.653
23 6.020
27 11.542
25 9.738
125 31.731
37 12.381
145 35.048
97 25.219
109 28.934
115 33.235
87 24.155
27 8.863
27 10.011
49 15.092
29 10.699
25 7.950
27 7.740
25 7.740
39 14.655
41 11.197
57 19.881
25 7.730
241 59.533
121 32.239
107 36.656
119 30.603
91 27.819
175 44.019
23 5.605
213 48.135
185 47.913
71 23.288
79 19.493
79 21.780
79 19.710
61 18.185
95 21.461
129 28.199
23 10.192
77 19.986
123 28.006
87 23.574
23 11.320
29 11.498
63 18.019
39 13.134
21 8.811
55 18.034
49 15.614
31 6.603
97 24.595
79 21.183
31 6.981
33 10.959
11 4.393
25 6.150
47 13.978
63 16.859
57 19.675
39 12.015
15 5.979
165 41.869
67 18.128
65 18.349
143 36.291
89 30.013
123 36.428
37 9.157
73 20.740
23 6.091
111 31.185
19 6.718
103 30.444
101 25.614
39 12.375
35 9.607
77 25.450
91 26.890
109 29.995
97 27.793
69 21.210
41 12.053
85 21.891
77 28.471
15 4.270
117 29.738
97 26.635
23 7.237
69 20.474
209 47.269
75 20.294
185 45.494
49 12.546
187 40.191
13 6.907
13 5.449
7 3.590
67 16.903
169 34.016
75 24.390
101 22.982
13 4.867
159 33.436
51 34.675
51 14.754
37 10.601
93 20.730
13 6.142
67 15.660
77 22.908
173 35.201
29 10.533
79 22.173
71 17.174
15 7.774
287 69.610
209 54.065
69 22.754
77 20.832
317 73.106
303 72.254
85 24.385
177 40.404
139 33.423
97 26.391
95 30.460
117 29.330
189 46.448
201 51.051
157 46.280
101 27.686
79 23.082
45 14.878
165 40.514
129 30.662
265 58.968
121 27.673
147 37.990
167 39.908
199 40.590
139 40.527
23 8.412
301 67.795
87 25.420
113 29.054
229 54.116
141 31.940
179 45.801
205 48.517
157 44.159
73 21.452
147 32.149
119 34.524
69 25.427
121 28.465
161 40.332
181 44.442
121 27.253
233 52.943
229 52.572
119 32.153
207 49.818
61 14.246
185 46.099
241 53.884
45 14.747
57 15.822
173 44.363
141 33.341
169 40.941
197 41.954
191 38.902
97 26.713
187 42.900
231 66.608
71 22.013
25 8.986
185 48.494
203 47.153
143 37.986
223 52.223
111 29.476
75 23.646
77 21.348
47 14.429
133 32.849
151 41.243
47 14.554
205 53.031
169 46.146
175 43.219
97 27.058
115 31.141
157 35.718
181 41.527
55 14.439
69 19.947
7 4.315
45 13.060
7 3.681
49 13.345
51 13.201
7 4.091
51 10.735
9 3.490
65 16.548
25 7.024
19 7.019
3 3.095
17 4.753
17 15.325
29 13.880
49 10.082
7 4.371
89 20.126
25 3.994
41 11.380
81 28.505
77 24.139
139 28.055
95 26.423
89 19.579
105 25.995
109 22.780
113 34.260
255 63.438
101 26.230
123 23.568
137 66.098
29 11.142
49 18.201
53 15.984
39 11.388
47 23.682
53 14.122
177 43.691
119 33.858
37 13.512
49 11.729
175 44.260
85 23.899
173 44.844
17 4.742
33 12.220
51 15.015
33 5.777
189 46.552
17 7.490
33 5.316
159 41.293
121 32.000
73 18.137
17 5.324
143 36.716
49 16.904
31 6.200
33 7.358
233 60.013
15 5.372
21 6.831
107 31.554
35 11.245
31 11.374
33 11.725
35 11.907
37 12.088
43 12.721
27 10.581
25 10.400
11 4.922
31 11.210
43 12.070
29 11.305
7 4.138
31 10.733
27 10.058
29 11.272
19 3.454
7 2.154
1 2.588
1 1.380
1 1.970
11 6.336
11 5.923
25 8.335
81 24.360
121 31.569
19 6.442
19 6.263
19 5.422
19 5.680
27 8.091
1 1.782
29 7.592
1 1.119
25 7.266
157 35.721
121 33.972
71 20.846
67 18.354
19 7.599
133 30.226
107 30.162
29 9.463
35 11.609
107 27.934
33 10.985
45 13.984
45 11.903
51 11.788
85 22.418
31 9.391
13 6.412
45 14.228
113 32.646
31 10.196
83 18.693
29 8.140
31 8.862
33 9.047
31 8.980
31 8.168
17 6.358
9 3.870
9 3.678
27 8.489
33 8.650
5 1.677
11 4.857
1 0.839
7 1.787
31 7.388
27 6.991
13 2.962
15 2.748
5 2.341
23 7.908
19 6.431
101 26.168
41 11.778
19 7.813
29 9.252
27 9.759
5 2.899
19 6.376
23 7.098
3 2.823
33 10.074
21 7.204
33 7.743
17 7.087
17 6.515
19 5.635
57 13.068
15 5.313
37 9.344
21 8.196
25 9.679
25 9.291
41 12.517
25 7.183
11 5.054
25 5.334
5 3.254
37 10.661
3 3.088
37 11.363
67 20.233
7 4.987
29 8.429
29 5.741
17 3.466
99 26.144
49 12.375
3 2.783
7 5.409
7 4.030
39 12.689
35 11.169
3 2.848
31 5.275
127 30.281
3 2.353
43 14.163
31 10.139
7 3.831
53 15.372
29 7.116
71 19.052
31 10.785
109 34.018
5 3.478
63 15.157
3 2.186
3 2.460
35 11.975
15 6.327
11 4.288
13 2.640
85 24.880
59 17.233
23 7.037
23 7.450
71 18.593
13 5.454
1 1.704
79 16.626
83 17.936
35 8.038
33 8.006
65 19.516
49 13.615
15 7.260
41 11.682
75 18.611
27 11.163
89 24.864
69 20.037
45 13.190
105 21.504
51 14.336
107 25.547
53 14.355
59 13.507
103 25.653
51 14.798
57 14.082
83 19.356
87 20.318
105 26.279
65 42.023
61 15.875
97 24.578
29 5.848
125 33.167
141 31.744
95 27.974
31 10.394
67 19.020
27 5.872
73 17.480
37 12.411
51 15.106
35 13.803
3 2.448
27 9.716
3 2.070
3 2.185
7 3.738
21 4.464
15 3.305
7 3.433
43 9.354
143 30.195
93 24.575
127 20.993
123 21.208
13 3.743
1 2.132
37 11.785
115 16.756
33 10.077
39 14.396
135 20.163
105 16.818
17 7.344
33 9.788
121 17.453
129 17.813
21 7.049
81 15.124
17 6.626
111 16.068
21 8.011
17 6.044
9 3.841
9 3.407
27 7.978
33 8.723
5 1.524
11 4.420
1 0.865
7 1.674
31 7.448
27 6.797
13 2.864
15 2.680
5 2.270
11 6.012
61 17.256
39 13.077
37 12.060
139 29.445
15 6.962
21 7.564
89 21.414
33 10.967
3 2.816
37 10.220
27 10.421
5 4.213
55 13.979
15 22.020
13 6.481
47 11.885
123 27.130
3 3.247
17 7.331
113 30.634
71 18.045
91 22.347
123 31.500
81 20.278
29 10.778
67 18.877
3 4.528
19 6.099
41 10.880
55 13.244
41 12.346
3 3.699
29 7.394
121 30.798
41 12.206
63 21.044
33 9.429
11 5.402
3 4.202
1 2.850
31 6.812
19 4.511
23 5.312
3 4.253
3 3.090
1 2.278
119 28.007
35 7.193
41 11.069
17 7.897
17 6.751
17 7.238
47 13.555
53 17.580
51 16.096
45 14.549
103 27.174
119 36.013
87 24.648
107 24.508
103 29.494
97 26.538
21 8.375
79 19.402
57 14.626
51 12.283
77 20.827
109 27.480
31 13.006
59 15.589
39 16.769
53 19.584
19 6.063
35 8.415
27 4.789
3 2.436
101 29.391
57 15.256
149 39.079
65 20.245
35 12.435
83 23.799
61 15.164
19 4.811
61 18.025
61 21.154
21 5.052
25 6.565
67 14.831
9 3.577
129 24.965
1 1.583
1 2.025
23 3.902
59 18.888
97 21.625
103 24.779
133 28.499
73 22.388
79 24.208
69 18.642
69 20.696
73 23.709
31 11.586
31 13.575
145 34.235
59 19.180
19 9.334
35 11.356
31 6.205
101 22.796
41 14.592
109 30.913
137 39.656
29 10.613
61 17.707
83 21.275
27 10.351
79 17.511
83 20.866
37 25.058
25 5.248
25 9.243
35 9.456
29 9.190
25 5.057
79 16.375
29 10.641
75 18.061
1 2.184
3 2.362
41 8.219
17 5.648
63 14.634
67 16.457
55 14.328
7 4.380
51 14.149
179 41.448
51 13.795
47 13.958
9 4.899
63 18.450
73 19.585
87 21.743
65 17.217
63 16.977
65 19.196
79 21.815
61 14.767
103 30.561
9 5.293
41 12.110
53 14.416
51 13.738
35 11.737
67 17.607
17 7.416
33 12.860
15 7.636
81 22.672
59 19.507
79 23.666
25 7.283
49 16.306
49 16.088
21 7.815
61 16.073
153 37.020
129 33.134
123 32.706
15 5.406
9 3.785
9 3.884
33 12.115
9 3.797
9 3.820
17 6.261
31 10.615
29 28.195
117 29.551
107 31.259
11 4.523
15 3.955
11 4.695
13 3.392
11 4.613
97 26.856
11 4.977
5 3.867
37 8.367
1 1.963
11 3.477
67 17.507
27 5.799
43 7.482
5 2.500
21 3.176
25 7.324
19 6.319
41 8.000
1 2.488
43 10.344
111 26.589
111 31.543
125 29.927
15 7.587
89 22.542
35 12.053
77 18.380
13 7.138
45 13.053
7 3.107
43 10.222
41 8.998
59 15.365
17 8.181
33 8.443
15 5.528
7 6.275
31 7.837
11 4.244
9 5.195
7 4.476
7 4.288
11 4.329
19 7.916
9 6.857
17 9.161
7 3.720
45 13.996
17 3.934
13 5.180
11 4.040
11 3.985
7 2.835
17 4.865
21 6.792
19 6.176
9 5.855
7 3.479
13 8.748
7 4.108
23 9.855
21 11.138
79 20.069
47 13.717
7 2.741
37 8.325
17 4.321
9 4.742
11 3.904
7 3.759
7 4.507
21 6.617
27 7.274
31 7.203
7 5.288
7 4.382
53 16.091
9 4.896
9 4.761
55 15.825
47 12.652
21 3.555
47 9.724
21 3.334
19 3.054
33 11.914
119 28.352
71 45.781
47 15.519
127 32.223
107 25.062
59 19.050
47 15.811
93 21.255
79 19.516
81 23.817
123 30.098
77 20.842
31 7.954
57 14.484
53 16.264
31 6.758
15 5.004
43 12.871
25 10.609
47 16.570
21 8.031
31 6.319
69 17.878
47 12.045
31 6.465
41 11.705
15 5.423
37 8.598
31 6.385
27 6.154
43 13.764
21 8.679
27 9.330
61 20.700
25 11.048
31 11.418
29 9.612
33 7.798
125 29.029
57 11.784
135 40.946
33 7.321
1 1.034
21 8.598
21 7.319
37 11.847
23 4.918
53 17.299
21 4.105
23 8.696
41 12.609
17 4.374
9 3.754
17 4.561
53 14.517
57 17.407
39 12.470
15 4.397
67 16.490
27 8.938
43 12.464
23 7.586
23 6.695
91 38.099
107 27.565
23 6.557
135 30.764
219 56.056
175 41.732
13 5.273
13 5.345
133 34.273
23 6.952
35 9.481
151 33.399
23 5.870
231 52.528
109 21.182
181 42.296
243 55.140
217 47.157
145 36.001
141 31.271
23 5.850
159 40.049
43 10.531
115 27.956
133 32.122
43 9.842
141 32.766
13 4.480
17 5.468
15 5.441
25 10.483
71 18.525
33 6.205
85 21.566
19 5.175
93 26.494
89 40.505
23 8.307
13 4.390
1 1.847
17 2.176
109 25.488
33 12.041
95 26.660
59 13.862
101 25.942
51 16.425
63 18.375
19 7.177
39 11.726
95 23.753
129 28.327
37 12.166
87 19.193
47 13.486
11 4.088
101 28.778
1 1.820
5 3.936
25 8.294
23 8.058
1 3.073
127 33.378
9 5.564
25 12.456
23 9.303
19 9.991
35 12.827
25 11.011
41 12.178
91 29.094
61 20.677
71 20.172
41 14.403
79 23.608
81 24.991
37 12.205
29 11.711
121 35.196
21 8.311
63 14.297
19 7.600
29 5.120
137 31.280
147 37.078
179 46.091
37 13.213
21 22.046
19 13.948
105 26.503
127 30.864
101 27.501
77 21.889
131 32.272
153 35.690
23 9.241
143 35.330
155 36.615
35 10.418
29 9.107
29 9.282
123 29.087
81 23.116
101 25.841
115 28.120
127 29.809
181 42.576
151 37.354
145 33.331
183 44.239
163 36.236
139 34.700
167 38.438
141 34.708
135 37.004
101 25.409
21 8.235
53 13.105
29 26.595
19 6.929
43 13.919
123 29.267
121 25.026
217 50.607
157 36.289
147 34.480
199 46.101
171 40.494
91 25.063
103 27.558
163 37.928
157 34.731
145 34.197
139 35.567
129 29.154
133 26.885
175 35.129
141 35.825
141 34.037
117 27.301
169 40.994
149 35.193
27 8.729
29 9.652
137 32.595
19 7.181
21 23.542
19 12.282
73 18.365
89 26.112
167 39.192
141 30.296
137 30.018
111 26.338
151 33.274
143 33.094
149 32.750
161 39.053
169 37.039
125 30.397
145 36.694
149 38.714
35 12.828
45 13.437
1 2.017
1 1.647
27 10.708
11 5.073
25 4.464
11 2.530
17 4.786
51 16.103
13 3.878
61 17.550
71 19.721
9 2.240
23 3.937
71 17.720
17 5.932
7 4.560
25 6.847
29 5.561
109 29.120
27 6.335
67 16.440
41 10.293
15 4.240
25 6.737
41 9.127
19 6.736
3 2.976
27 8.255
25 7.877
1 2.314
31 9.495
7 3.624
41 11.875
25 8.724
19 6.734
39 10.610
37 10.794
57 13.712
35 28.672
31 9.636
39 9.712
23 5.027
23 8.138
55 12.751
43 12.360
25 7.718
85 23.703
23 7.884
25 7.533
39 11.497
27 8.520
23 7.130
63 15.353
35 11.115
39 9.959
29 9.333
23 8.644
23 8.092
171 44.430
41 10.668
43 11.490
29 8.955
7 3.328
1 1.536
31 11.688
19 7.844
7 3.985
63 15.585
63 12.215
47 16.378
41 11.310
9 4.336
39 14.001
37 9.961
9 5.080
49 17.852
51 18.031
75 19.290
59 16.945
95 25.251
19 5.083
119 32.288
39 11.639
43 17.186
117 30.208
77 22.257
51 15.918
15 3.469
13 4.430
9 4.686
133 23.055
75 17.625
29 9.396
43 9.233
43 12.403
35 14.335
39 14.294
93 28.796
21 9.962
107 28.641
117 33.360
47 16.994
59 17.101
23 5.704
83 20.965
23 4.942
11 5.306
41 11.524
35 9.796
23 6.009
123 31.596
13 5.339
15 6.422
19 7.664
45 12.968
75 15.101
29 9.510
11 4.378
29 11.277
83 18.953
31 5.481
15 4.016
49 15.280
83 20.673
43 9.698
63 13.622
23 5.478
25 4.072
53 10.055
3 2.827
15 5.011
29 8.017
11 5.803
15 5.642
39 11.216
11 4.994
53 13.135
19 6.951
11 4.694
11 3.715
11 4.613
23 8.044
39 10.137
17 4.170
49 17.196
9 5.066
79 20.492
11 4.594
9 5.057
29 9.949
15 7.750
147 32.761
13 4.898
15 7.202
9 4.980
69 16.618
7 5.791
9 4.975
7 4.828
13 4.929
9 5.106
29 9.363
25 9.212
67 18.776
53 18.178
9 5.093
5 5.462
93 23.753
11 7.253
7 5.178
155 36.521
59 17.413
11 6.112
31 10.558
65 16.794
9 4.874
11 4.001
87 22.606
29 9.836
23 5.537
9 30.173
9 4.794
9 4.689
9 4.272
31 6.468
9 4.608
11 4.032
7 5.865
51 14.544
7 5.320
9 4.390
21 4.920
7 4.484
7 5.069
7 4.936
7 5.169
35 11.082
33 9.506
17 6.961
41 12.924
9 5.657
15 6.910
21 8.541
9 4.921
7 4.097
7 4.780
25 10.238
33 10.080
11 3.684
13 4.434
35 7.923
57 16.361
7 4.324
9 4.670
29 9.529
7 4.403
11 3.781
9 5.055
9 4.907
7 4.698
9 4.557
9 4.462
9 4.067
9 3.949
27 6.570
33 11.750
11 6.796
35 11.713
33 6.391
11 4.027
11 3.863
11 3.639
7 5.382
31 9.604
61 15.657
27 6.620
7 4.769
21 4.027
9 4.859
7 4.786
7 4.547
31 9.948
31 6.529
25 7.496
31 6.855
65 17.390
31 9.236
9 4.852
9 4.339
9 4.708
67 16.799
43 13.849
23 7.531
37 13.133
55 14.258
79 18.021
13 6.450
11 5.265
13 6.109
51 12.815
77 15.924
39 13.004
79 20.591
71 17.160
79 15.664
11 4.160
45 12.823
29 8.736
69 20.819
99 26.373
133 34.614
31 6.305
21 6.690
25 6.558
139 38.210
91 32.622
67 22.108
111 28.614
25 5.851
9 4.159
15 4.781
39 12.492
171 39.096
61 17.393
11 5.101
25 8.429
31 6.249
67 19.836
79 23.174
9 5.080
9 4.063
33 11.078
31 10.617
47 15.529
29 7.108
41 7.491
5 3.339
9 4.668
27 8.901
41 9.956
99 22.860
49 11.551
159 39.876
85 22.826
165 35.372
15 5.693
61 17.587
15 6.161
15 5.241
71 19.441
21 6.896
11 4.683
21 5.321
13 3.317
9 2.680
23 8.301
21 6.382
5 1.969
1 1.106
7 3.782
1 1.596
29 7.084
11 5.172
17 6.047
109 23.995
115 21.572
39 10.528
85 17.324
93 18.284
1 1.958
67 13.396
3 3.218
17 6.771
19 8.246
17 5.569
53 12.790
11 5.292
31 11.923
49 8.854
37 11.926
17 8.159
45 12.874
141 31.401
7 3.489
15 5.935
53 13.487
7 17.403
103 26.978
7 3.737
27 8.178
43 12.380
49 14.191
15 5.603
29 7.357
105 21.347
95 17.859
41 11.158
113 19.657
67 14.998
125 21.939
23 7.930
19 5.982
71 13.703
65 13.896
33 8.132
21 6.967
13 2.880
127 24.322
53 12.701
61 14.635
31 6.668
19 4.285
17 3.369
1 1.485
21 4.024
75 22.615
69 19.409
59 16.949
57 17.193
79 22.195
69 17.329
31 10.670
101 26.554
73 16.788
55 13.957
53 14.394
103 26.198
69 15.758
85 24.196
101 27.638
47 15.373
41 12.367
15 8.656
3 2.128
17 3.577
1 1.499
1 0.997
11 2.521
21 6.066
1 1.090
1 0.890
31 11.189
19 5.665
27 9.980
19 6.101
13 2.698
5 3.800
63 14.283
55 12.213
27 9.841
13 5.808
3 2.900
13 5.913
53 16.398
5 3.629
23 5.960
3 2.582
21 6.948
85 25.016
171 63.581
77 20.086
81 19.994
135 36.687
113 27.369
71 19.617
59 16.858
81 18.502
101 32.500
109 27.039
89 23.521
71 17.562
77 18.364
69 19.099
65 16.165
165 42.329
157 38.835
105 26.856
81 21.839
135 30.273
73 19.146
183 46.091
47 16.174
81 26.551
71 18.611
59 16.992
81 18.688
99 29.128
113 28.434
145 38.221
231 60.022
151 38.459
135 34.713
81 22.114
59 17.196
107 30.274
23 9.131
65 21.748
153 41.063
117 28.384
125 33.216
85 17.528
11 4.808
17 6.302
15 6.631
7 4.234
15 4.730
25 7.608
43 10.880
31 10.145
31 7.268
53 11.988
33 9.972
47 14.851
43 11.392
75 19.252
31 5.912
25 9.517
11 3.047
19 7.494
1 2.086
33 12.654
17 6.547
19 7.012
31 9.792
25 4.125
15 6.292
23 7.818
55 11.142
3 2.160
55 13.050
27 12.567
27 8.792
23 7.212
39 12.935
1 1.555
55 20.000
31 30.090
133 34.782
97 26.696
87 21.249
15 6.003
65 20.451
53 14.956
21 7.745
7 4.583
9 7.027
9 4.872
9 4.963
55 17.198
7 4.638
23 7.640
39 12.603
79 20.451
91 21.823
29 9.820
87 22.044
83 21.181
63 17.187
71 20.493
87 21.612
47 13.785
25 5.017
101 27.125
57 14.353
29 10.073
31 6.167
77 19.528
111 27.186
63 17.399
37 13.080
69 20.153
61 16.906
19 7.183
47 15.035
19 7.191
129 31.111
123 26.434
103 24.314
73 18.677
117 24.902
63 17.159
21 9.000
55 18.322
17 6.561
39 12.251
17 7.093
45 12.084
39 12.320
21 7.380
15 5.578
7 3.304
11 4.541
61 19.599
29 9.795
19 7.615
23 7.958
19 5.970
27 10.102
29 9.172
29 9.831
23 8.164
11 4.661
5 3.394
17 5.442
17 6.005
39 9.658
29 9.872
47 13.726
17 7.806
15 5.893
7 3.598
9 3.458
19 7.413
19 6.358
37 11.353
45 13.182
41 10.803
41 9.926
31 11.281
15 5.082
5 2.326
11 4.562
23 4.446
53 15.572
9 4.159
39 8.975
31 8.336
19 6.621
15 6.028
77 19.767
15 5.508
17 5.261
19 6.663
29 9.676
21 7.438
23 7.311
11 4.219
15 6.222
17 6.180
7 3.012
9 3.659
7 3.800
25 9.118
27 7.746
5 3.300
21 7.413
11 4.007
57 13.050
17 7.103
19 5.421
57 15.078
35 9.548
35 9.728
45 15.536
31 10.206
61 15.732
49 12.874
27 9.970
5 4.080
17 6.332
17 6.039
15 4.552
5 2.741
39 8.945
41 10.896
25 5.396
23 9.104
11 4.509
17 6.090
47 12.581
11 4.120
35 9.620
55 15.839
35 8.748
17 6.233
5 3.330
15 6.223
5 2.121
17 3.253
29 9.294
49 13.707
43 26.116
7 4.995
5 3.708
3 3.044
9 4.464
39 10.396
47 10.591
29 7.817
13 3.374
37 7.771
1 1.888
19 3.770
3 3.148
5 3.550
3 2.480
57 18.564
15 8.406
7 4.436
15 4.290
1 1.430
5 4.496
183 38.419
17 6.357
11 5.675
15 4.719
23 7.858
5 3.074
115 27.635
217 48.011
121 49.654
63 18.146
67 35.686
23 5.288
71 18.094
71 17.909
45 11.484
41 12.050
77 18.776
51 13.479
71 16.493
29 9.589
97 23.568
41 10.989
73 19.776
69 19.361
69 16.007
49 13.510
67 19.934
51 12.114
61 13.455
53 13.363
31 9.009
53 14.381
45 13.161
73 19.520
23 5.287
69 20.186
75 19.223
41 12.465
65 15.716
65 17.841
63 14.896
51 33.458
51 14.685
51 14.043
75 23.144
67 20.206
15 7.366
269 44.988
21 5.180
29 11.273
19 4.112
25 8.831
15 6.258
91 28.430
111 35.028
61 19.506
125 34.619
53 17.345
45 14.058
71 19.945
91 24.596
73 23.438
61 17.383
43 15.333
59 18.075
93 26.657
79 21.956
45 14.041
85 25.853
73 21.126
33 8.030
137 35.524
63 20.804
27 7.224
147 35.899
95 28.633
49 17.471
117 29.449
99 25.519
135 36.907
97 32.271
121 44.254
115 28.916
151 38.618
51 15.118
29 6.993
143 35.923
101 28.089
117 33.048
91 21.571
71 15.210
55 16.401
57 15.577
57 14.581
33 8.996
25 7.482
57 16.646
43 11.172
49 14.606
77 22.906
51 15.377
33 9.257
43 12.266
55 10.088
45 7.909
67 18.255
99 25.000
45 12.458
37 7.727
85 21.373
41 13.334
53 14.374
29 10.420
27 6.748
85 19.618
19 4.604
35 7.676
29 12.567
35 14.268
35 10.496
25 9.967
23 8.612
23 9.495
29 9.837
85 24.548
19 7.487
55 13.385
23 9.633
21 8.075
25 8.733
21 7.806
15 6.514
47 14.112
19 7.611
23 8.188
25 8.232
11 5.889
37 9.209
41 31.241
19 4.203
15 5.792
15 4.268
25 5.985
11 4.740
17 3.705
137 34.476
19 7.638
83 21.663
125 28.726
141 35.077
23 6.671
19 6.619
95 21.992
105 25.670
113 25.627
119 28.773
139 31.000
73 21.999
199 39.899
117 25.289
109 24.570
173 39.668
147 32.387
97 22.204
31 6.892
107 25.852
31 10.333
41 15.263
191 39.856
43 10.058
5 3.935
1 2.150
55 12.513
133 29.710
83 22.115
31 8.645
223 44.908
39 9.537
11 5.526
23 9.219
139 42.717
231 63.319
29 12.118
99 29.504
85 21.313
165 36.223
59 19.030
83 22.623
81 24.885
59 19.084
53 17.342
71 20.126
267 67.121
31 7.102
193 54.393
137 40.216
169 43.680
105 29.804
79 23.373
125 31.629
141 24.963
117 25.156
111 29.788
11 4.384
77 21.887
87 22.809
49 17.621
51 16.829
115 28.433
65 19.522
107 25.445
57 13.658
77 27.923
13 5.368
159 35.798
51 17.019
29 9.318
31 6.004
43 13.946
145 37.422
101 26.031
11 4.940
97 23.635
13 6.158
23 7.002
67 22.666
159 44.627
141 40.365
59 12.647
143 36.123
1 1.166
23 5.838
55 15.184
43 12.365
31 11.230
83 22.100
7 3.023
93 23.593
89 19.187
97 24.041
81 22.718
143 32.916
21 8.270
49 13.237
115 31.124
7 3.252
3 3.100
21 7.785
91 18.028
31 8.464
23 3.791
51 17.467
15 5.740
19 7.020
19 5.059
17 6.886
11 5.638
9 4.811
1 1.318
7 3.891
11 5.595
97 20.846
61 14.938
1 1.575
43 10.146
25 6.355
13 5.770
25 4.093
13 6.878
51 15.560
49 18.285
117 37.209
19 9.159
89 19.782
39 10.961
25 10.004
19 8.373
87 25.958
45 12.649
21 8.652
101 20.474
17 10.272
35 7.644
37 11.511
43 11.109
81 22.445
19 8.169
37 9.824
23 9.230
15 7.492
125 32.736
127 40.489
49 16.772
139 31.849
81 28.441
109 28.683
103 31.704
167 43.054
127 36.103
183 52.801
85 22.166
175 41.210
43 17.107
197 46.840
131 37.246
121 33.186
127 37.613
107 39.709
119 37.404
119 32.831
169 46.050
59 19.104
11 4.714
49 13.660
41 13.564
125 35.491
11 4.682
209 45.066
39 14.394
91 24.885
175 37.410
305 60.432
247 50.958
103 26.660
71 18.634
109 29.420
147 34.966
91 22.533
105 31.345
73 18.206
211 46.865
201 43.965
19 5.445
79 22.849
215 45.925
59 36.431
67 17.114
57 17.102
29 9.975
89 25.580
115 32.203
83 22.348
165 36.326
25 7.278
189 44.418
29 6.433
31 5.004
41 13.790
51 15.935
39 10.646
25 9.779
73 21.320
103 26.914
75 15.795
29 9.762
15 6.945
67 14.974
145 33.900
63 17.825
51 17.724
67 15.399
65 13.931
35 12.802
69 13.895
13 6.308
77 21.869
73 21.767
47 15.298
51 13.880
47 11.355
45 11.792
75 15.669
69 13.899
79 15.841
91 18.909
37 11.622
89 18.537
143 30.930
71 20.814
69 13.626
71 13.966
63 12.129
13 11.103
65 26.153
25 8.318
47 12.663
13 5.368
17 4.106
1 0.899
25 9.859
19 8.416
53 20.227
19 9.018
19 5.796
15 6.871
37 9.374
23 9.292
19 8.081
39 10.307
13 5.407
17 5.986
21 7.766
23 8.327
21 7.811
75 20.121
9 3.972
23 7.734
105 24.764
93 19.099
1 2.006
51 11.926
89 17.580
27 5.192
1 1.935
7 3.644
73 17.209
11 3.824
45 11.305
89 17.684
31 5.677
5 3.164
83 16.220
3 2.375
1 1.495
49 9.353
1 1.393
37 10.184
101 20.830
11 4.210
147 26.012
11 4.228
11 3.098
117 22.069
7 3.031
13 6.102
3 2.537
97 18.388
11 3.850
133 26.345
79 13.476
3 2.558
21 5.799
33 8.180
23 6.124
3 2.724
15 3.175
21 6.493
87 28.279
29 9.659
7 3.295
13 6.305
7 3.229
7 3.065
55 12.201
23 5.933
51 16.399
55 19.709
29 10.961
27 7.202
23 8.886
27 9.857
19 7.429
153 34.283
49 13.358
39 11.715
31 10.667
15 6.838
19 22.061
15 6.711
21 7.715
23 8.449
23 7.360
33 9.533
53 13.778
35 10.163
51 14.593
15 6.131
23 8.123
39 12.583
15 3.945
21 8.081
47 12.947
23 7.858
23 7.799
21 6.645
21 7.506
21 7.440
27 5.585
27 9.275
35 10.304
43 15.939
87 23.002
21 8.188
15 5.054
17 5.038
39 12.033
21 8.386
21 7.155
29 9.961
31 7.051
97 26.042
97 28.126
27 7.500
19 5.616
23 7.781
33 10.674
15 4.914
17 7.166
19 6.933
21 7.894
23 7.779
23 6.726
49 13.646
23 8.324
21 6.980
79 23.783
49 13.705
27 5.746
15 4.700
17 6.528
47 14.549
19 7.719
51 13.083
133 30.373
47 12.033
21 7.402
73 19.699
77 21.191
29 12.074
11 4.714
87 22.464
9 4.725
27 8.745
93 24.145
41 11.605
7 3.237
27 5.737
63 15.047
69 19.831
35 8.519
35 10.823
7 3.935
65 16.770
79 18.469
31 14.419
65 19.050
7 4.100
33 10.944
33 10.302
85 22.163
65 17.778
51 15.176
31 10.966
45 12.954
53 15.395
137 36.802
101 27.376
103 29.906
81 21.271
127 31.211
123 28.328
101 28.662
185 41.591
87 19.090
127 28.959
105 25.040
127 30.141
83 22.521
137 30.266
101 29.613
109 29.218
81 21.664
29 8.394
23 7.512
139 34.348
135 36.750
93 27.794
137 35.583
81 27.728
65 23.267
87 35.226
85 26.404
161 40.389
135 38.268
105 25.068
181 47.823
119 33.951
87 26.557
109 27.911
101 29.206
95 26.969
137 34.263
61 21.728
107 28.752
55 19.537
87 24.122
79 20.720
79 23.745
121 34.087
121 35.750
91 24.651
83 23.147
109 28.893
43 15.429
19 9.126
25 9.461
29 11.409
37 13.002
107 28.711
7 3.264
33 11.503
7 3.316
39 12.726
7 2.906
7 3.382
83 22.744
65 34.057
45 14.473
21 7.867
45 15.424
25 9.871
19 6.982
125 34.563
21 8.184
93 24.775
9 4.258
35 11.843
51 14.612
43 11.906
11 4.754
31 9.813
89 22.412
95 22.330
39 12.542
97 26.979
51 16.409
107 30.172
83 21.568
35 11.192
31 5.702
93 21.009
155 43.981
97 33.945
133 35.475
123 36.900
155 38.272
79 23.645
21 7.318
43 17.777
137 37.336
105 25.951
51 19.240
71 20.777
103 27.319
233 53.738
77 20.694
195 55.549
171 40.119
63 19.760
17 5.719
15 5.326
23 6.946
19 9.123
97 28.929
103 27.231
49 16.655
45 14.466
73 20.316
61 17.890
109 28.953
77 18.570
97 20.395
41 12.980
41 13.948
87 25.794
33 9.785
11 5.822
65 17.699
3 2.563
3 3.963
101 26.101
85 21.648
21 9.351
9 4.882
3 2.148
125 26.124
43 12.006
53 12.978
7 4.287
81 22.788
49 14.973
83 23.960
129 28.901
15 5.227
39 12.166
91 19.414
49 15.355
123 29.156
15 8.145
13 6.148
7 4.200
65 18.091
153 41.410
111 30.020
201 68.051
125 32.782
23 6.515
119 31.551
143 34.124
73 23.119
113 26.856
51 15.041
11 5.079
11 4.365
15 7.722
13 7.182
13 5.014
119 34.595
109 24.082
43 14.026
77 18.347
11 5.152
11 4.379
27 7.824
51 14.456
229 53.231
25 10.334
11 4.642
11 4.009
11 5.329
11 3.796
165 35.648
27 11.924
11 4.344
29 9.450
33 9.925
37 12.417
35 9.847
119 25.396
51 14.638
55 14.147
129 29.197
27 10.934
61 17.127
33 12.001
55 16.550
65 17.525
59 16.849
25 5.754
23 9.785
65 16.229
91 21.195
63 20.625
73 21.755
27 6.228
21 17.343
19 5.135
151 36.539
137 33.365
75 21.101
93 24.425
91 21.440
23 4.062
27 5.799
117 27.298
101 26.236
19 7.667
21 6.746
53 14.555
17 5.606
145 29.047
25 7.596
153 32.815
27 5.049
21 6.769
49 14.381
49 12.056
45 15.217
201 43.494
31 13.048
65 15.445
5 4.487
47 15.136
63 16.796
67 19.738
27 10.493
29 10.011
25 9.940
23 8.187
89 26.617
21 8.956
37 11.468
29 9.319
21 9.351
37 11.035
79 20.827
35 10.987
13 8.728
61 17.600
25 9.676
37 9.869
21 8.445
47 14.392
21 8.342
23 8.510
37 10.231
21 7.784
99 24.907
35 11.335
121 32.295
139 42.186
117 31.056
51 18.134
125 31.833
137 30.226
133 30.416
59 14.508
123 29.914
127 31.444
37 12.595
107 26.432
45 13.341
129 30.921
69 19.620
169 38.128
159 37.356
89 24.603
125 30.642
35 11.315
69 23.255
163 36.894
9 5.124
89 23.098
49 11.745
129 29.716
149 38.797
107 26.334
239 51.416
167 36.755
147 35.636
25 10.561
55 13.595
145 34.495
201 46.191
95 23.821
127 29.616
157 38.713
19 8.164
139 31.481
111 28.740
23 8.438
89 22.672
153 37.601
97 22.410
111 27.656
211 46.658
167 37.645
47 13.556
43 11.224
151 35.565
57 15.132
139 35.174
145 41.763
87 24.345
55 16.402
111 29.206
129 29.376
87 22.204
165 43.102
127 31.130
73 18.749
73 20.032
125 29.162
25 6.681
105 28.236
135 33.701
77 21.210
103 26.415
103 25.038
113 32.963
69 17.513
71 18.774
63 16.343
145 35.143
85 22.353
103 24.784
69 18.835
29 7.139
97 22.151
101 23.527
113 28.428
115 27.586
83 26.748
87 32.969
111 32.885
111 25.923
91 30.631
145 39.527
51 16.463
109 25.177
105 27.145
51 19.869
147 36.303
141 33.649
95 25.437
139 37.625
71 22.303
55 16.601
103 28.105
67 20.521
103 28.386
95 23.357
91 21.801
135 35.408
93 26.932
113 28.149
121 36.982
103 29.579
119 34.719
107 27.609
119 31.174
129 39.051
67 26.929
169 39.469
111 31.115
35 12.571
159 41.751
63 22.592
127 34.785
157 40.028
141 32.561
115 28.534
187 38.761
133 34.897
63 19.921
105 28.847
39 11.679
25 8.732
29 11.038
33 9.652
31 7.985
49 11.207
5 3.085
49 13.087
59 11.737
5 2.250
1 1.578
9 3.570
9 3.726
59 12.420
47 9.752
31 8.324
31 7.240
19 6.163
69 16.872
17 6.319
51 9.906
5 3.090
19 5.627
51 10.672
23 6.234
5 3.481
9 3.543
19 5.086
19 4.217
9 4.137
33 5.844
23 4.498
19 5.494
9 4.160
135 29.321
25 4.734
27 4.781
31 8.664
91 17.959
11 3.152
25 6.162
85 15.989
19 4.188
79 15.302
183 49.089
7 13.819
5 3.608
7 3.841
5 3.452
13 4.310
9 6.162
5 3.601
9 5.254
5 3.778
9 4.979
7 4.581
5 2.961
17 4.395
27 9.484
5 3.587
7 4.124
21 5.947
5 3.911
41 11.463
23 8.768
17 7.642
95 26.330
5 3.703
9 4.981
29 9.954
5 4.441
19 5.763
15 4.431
45 9.832
37 8.447
15 4.834
55 12.335
11 4.989
11 3.553
19 4.068
15 4.883
15 4.073
19 5.148
367 87.712
15 6.760
59 14.514
45 13.619
151 37.639
85 25.164
23 9.414
155 33.711
27 9.842
59 17.241
77 19.098
21 7.974
27 8.378
15 6.035
51 16.437
23 5.525
47 12.344
33 11.220
21 8.205
21 5.297
21 7.785
29 10.122
81 23.215
33 6.147
39 11.374
11 4.838
31 9.655
11 4.644
15 6.163
23 7.803
23 6.723
17 3.173
27 10.156
41 10.974
17 7.160
25 7.603
27 7.046
23 7.136
21 8.518
53 14.793
45 12.835
47 10.676
67 16.672
29 9.627
35 14.758
47 18.289
39 10.224
37 13.059
35 10.173
1 2.090
19 9.182
43 14.660
5 3.503
5 3.173
257 50.015
111 25.303
45 12.988
27 8.602
117 22.744
67 16.422
39 11.092
55 13.648
47 11.775
137 29.964
5 3.914
21 6.843
129 27.110
3 2.686
191 34.967
23 5.614
5 3.476
5 3.495
29 11.843
271 56.477
77 18.846
45 17.805
39 14.963
219 48.618
171 43.884
15 5.942
27 5.558
227 53.750
65 19.667
131 34.643
151 38.103
191 43.963
159 41.032
139 37.163
173 43.232
29 10.509
181 38.663
27 5.797
155 37.448
51 15.050
59 18.613
51 15.590
39 13.527
31 10.956
135 31.843
27 10.300
25 9.629
125 31.142
145 29.451
273 58.640
55 16.476
71 16.950
131 31.518
191 45.173
63 18.299
189 46.573
57 16.750
61 14.210
65 13.771
73 16.679
7 3.172
89 21.504
31 8.778
67 16.669
27 8.870
7 3.984
101 22.766
45 11.273
71 15.210
45 10.863
291 78.385
19 7.827
143 40.424
123 34.001
15 5.610
207 49.669
221 47.783
85 23.425
19 6.620
195 47.318
159 36.833
27 7.749
115 38.232
141 37.629
125 34.382
41 12.504
15 5.397
137 38.989
97 28.012
71 21.334
41 11.547
139 37.159
135 37.176
111 25.664
27 6.540
77 24.019
193 43.918
177 44.129
141 34.869
135 37.172
159 37.152
111 28.433
153 37.226
125 32.406
71 22.200
1 2.472
95 23.686
7 4.268
101 24.612
181 40.497
65 13.020
109 25.623
87 21.136
133 27.052
93 24.239
17 3.646
159 33.272
3 2.615
143 29.498
141 27.572
105 24.417
137 28.976
93 22.053
101 26.056
183 34.391
3 2.160
23 8.479
109 26.975
61 15.365
21 4.650
145 32.649
117 28.357
119 27.352
89 26.996
171 39.512
207 59.192
165 39.890
79 22.294
91 23.150
63 18.854
165 40.667
75 19.880
91 22.607
183 40.306
129 31.981
157 35.306
95 25.156
201 50.099
85 24.085
57 17.861
81 21.575
103 26.596
117 30.355
171 42.399
89 24.092
101 28.660
67 22.311
161 34.348
89 23.786
123 28.718
141 29.636
117 30.831
85 23.267
181 49.182
123 28.097
131 30.360
101 25.950
121 27.887
111 25.325
43 13.257
19 5.505
165 32.640
15 4.391
41 11.940
45 12.948
3 3.574
35 12.233
3 4.621
3 3.511
3 3.241
3 3.483
3 2.585
3 2.494
3 3.097
3 3.091
3 3.904
11 5.757
59 14.687
3 3.087
3 2.604
3 2.844
3 2.802
1 2.899
3 3.234
3 2.470
81 17.563
11 6.112
65 12.942
3 2.269
29 10.471
3 2.900
3 2.796
3 3.241
3 2.971
3 2.755
3 2.936
39 11.107
3 3.487
3 3.847
11 5.636
11 5.208
85 25.156
3 2.935
3 3.421
47 11.635
11 6.128
3 2.885
3 3.876
3 3.252
61 11.476
207 41.701
25 8.899
7 2.111
17 3.091
35 12.722
29 8.855
33 8.844
27 3.568
33 9.933
21 3.901
17 3.119
27 12.829
17 6.877
57 16.795
27 9.340
73 25.706
89 27.511
93 27.696
35 13.973
31 11.271
27 8.939
23 9.896
25 9.226
21 7.303
105 49.757
105 30.642
33 10.903
31 9.875
19 8.270
23 7.886
19 6.911
49 12.304
103 27.179
25 8.134
93 17.422
21 7.082
5 3.253
1 1.144
5 1.386
7 2.586
23 8.486
5 2.063
7 2.133
1 0.988
1 1.182
5 1.377
1 1.388
21 5.312
1 0.985
23 7.770
99 23.279
97 22.848
87 24.790
77 21.170
75 20.996
9 3.982
31 6.911
113 32.667
51 16.662
49 15.507
133 35.162
23 5.318
9 4.925
25 9.041
3 2.760
11 4.594
31 9.675
11 6.388
41 15.015
299 65.229
75 20.591
349 71.988
19 7.938
61 20.206
25 10.371
15 5.347
11 5.124
177 36.893
17 7.876
19 9.003
17 6.659
19 7.130
33 11.913
13 5.963
357 74.194
251 55.116
25 10.100
21 7.917
11 6.498
13 5.841
123 30.017
231 53.094
11 6.186
17 7.063
57 15.992
29 10.547
27 10.525
27 10.678
15 6.351
23 7.960
17 6.367
25 9.115
11 4.387
11 3.811
17 5.844
31 9.165
15 5.544
401 68.070
277 58.386
347 61.697
277 61.140
305 62.783
69 19.362
57 13.968
23 8.863
55 16.439
53 17.291
73 22.407
347 74.734
33 10.769
25 32.225
27 9.071
23 9.796
25 10.636
37 13.026
29 9.497
23 9.261
23 7.311
21 8.082
25 8.681
25 7.851
55 14.475
23 8.632
19 7.343
287 62.103
269 59.487
13 4.912
295 58.448
21 7.699
11 4.794
351 70.867
61 16.200
21 7.744
11 4.547
11 4.053
49 12.387
11 5.052
13 5.019
15 5.383
301 68.109
235 42.944
75 23.265
51 17.066
15 5.655
51 13.250
161 43.630
289 59.179
17 6.423
19 7.391
225 55.639
11 13.623
11 19.813
13 4.763
49 11.542
61 12.891
97 19.728
171 31.911
1 1.862
43 12.520
15 5.358
49 17.501
193 51.038
77 21.639
37 11.909
91 16.467
113 28.324
33 8.733
29 8.548
87 19.804
33 9.649
167 35.680
29 12.372
7 4.635
9 4.042
23 8.037
9 4.136
87 19.717
67 14.715
9 3.599
25 10.050
1 2.044
35 5.160
53 15.785
27 8.060
69 19.263
31 7.731
21 5.007
33 6.584
33 8.951
107 22.993
15 4.138
1 1.246
1 2.245
29 8.343
1 1.693
5 1.769
1 0.939
1 1.294
33 7.887
19 8.739
1 2.176
21 4.073
1 1.747
3 2.125
9 4.660
5 2.521
31 7.474
1 1.112
1 1.312
173 35.252
73 15.915
1 1.406
1 1.442
107 24.571
5 2.042
1 1.914
25 5.616
41 9.406
127 27.458
75 16.648
117 26.279
93 20.193
11 5.611
29 9.197
11 4.985
11 5.840
83 19.047
31 26.980
51 13.010
53 15.098
19 7.248
11 4.846
7 4.932
31 5.624
15 6.441
37 11.875
111 30.387
15 6.413
39 13.168
17 6.741
105 29.787
17 7.695
47 12.281
19 6.731
19 8.422
13 6.288
75 18.728
19 4.170
55 16.751
21 9.052
19 7.321
13 4.937
55 14.073
55 11.475
89 22.142
91 19.299
65 18.023
27 8.315
47 11.854
77 17.936
27 8.067
71 19.240
47 11.910
41 10.406
53 11.937
23 6.358
43 11.801
27 4.772
65 14.660
17 6.537
53 13.408
27 7.950
61 13.498
57 16.724
69 15.850
33 8.291
11 4.767
115 29.068
59 17.569
91 21.795
11 4.805
99 22.480
53 15.011
63 17.132
101 20.836
35 12.179
55 16.803
65 15.535
21 9.101
89 23.798
5 3.082
105 44.458
35 10.621
33 8.899
61 16.776
57 16.243
49 15.284
61 19.051
77 18.719
11 5.185
53 14.078
51 14.225
57 13.996
75 19.922
99 19.355
41 12.897
35 11.301
61 16.217
85 18.911
23 5.490
93 22.718
87 20.444
35 9.635
23 5.255
59 15.900
31 9.758
27 9.451
47 14.436
83 19.933
115 25.895
11 5.085
15 6.562
101 26.537
69 17.692
43 12.912
9 3.904
15 5.958
37 12.393
5 3.356
21 5.481
29 4.263
1 1.448
39 8.476
49 15.636
89 24.261
89 24.658
83 24.758
41 14.152
51 15.570
79 20.636
73 20.510
19 6.312
81 21.021
49 14.202
107 25.255
59 15.296
25 9.181
69 19.254
79 29.325
27 11.027
61 14.704
53 16.352
17 8.008
57 16.850
31 12.241
91 24.072
77 17.970
65 20.006
21 7.745
21 8.026
53 13.768
61 16.155
29 10.481
39 11.968
65 15.211
95 26.223
55 14.564
85 22.682
89 20.556
65 18.066
39 11.715
35 10.183
29 5.903
63 17.002
87 20.712
95 20.124
27 11.841
55 15.805
93 22.432
31 6.287
23 2.597
55 11.206
5 3.334
115 26.971
1 1.371
39 5.339
1 2.712
11 4.617
19 3.959
35 13.934
43 16.378
83 23.776
67 19.128
35 12.166
53 17.532
121 29.641
3 2.830
29 7.706
85 15.872
17 5.961
19 5.898
29 9.114
39 9.676
107 26.827
159 39.024
51 15.771
65 29.346
109 23.101
23 5.784
123 32.158
139 34.806
83 23.702
21 8.222
73 19.774
65 17.709
65 17.505
99 26.225
63 17.461
43 11.488
29 9.402
33 9.802
23 5.497
83 20.649
23 4.821
51 13.438
31 10.130
41 12.689
45 13.433
75 18.334
101 22.478
129 29.322
31 11.859
95 23.835
49 14.402
121 28.314
79 21.431
81 22.399
77 22.565
81 19.149
31 9.049
87 21.812
51 15.534
85 28.195
87 26.389
25 9.935
95 27.517
31 9.609
91 26.375
97 25.966
99 28.063
23 25.537
101 24.605
103 26.363
45 15.539
45 14.665
43 13.507
45 14.146
45 13.627
119 33.843
103 30.956
97 25.865
1 2.246
1 1.542
27 4.418
3 3.430
1 1.565
9 4.967
59 32.589
55 25.795
49 11.924
23 9.037
13 6.678
41 13.679
35 7.040
1 1.528
13 6.216
37 20.890
27 9.889
37 9.750
27 10.457
43 11.439
33 9.770
43 12.857
39 11.539
37 10.564
67 20.644
35 11.174
41 11.602
23 8.786
51 12.387
13 5.727
45 11.388
23 8.273
109 26.353
39 10.291
43 13.145
23 8.896
39 13.965
43 30.884
39 11.078
41 11.016
41 11.126
43 10.574
23 8.692
33 10.074
23 8.136
45 10.759
49 12.446
43 12.831
43 11.687
85 23.727
43 11.500
39 9.304
37 10.251
39 11.721
39 10.463
49 11.821
73 20.740
61 17.146
45 11.835
93 25.516
53 17.313
25 8.206
39 10.807
39 10.357
41 10.263
75 20.448
33 9.477
49 14.669
39 10.786
45 11.439
59 16.744
35 9.690
41 12.297
59 13.176
39 9.444
39 11.814
3 2.712
1 1.738
21 5.772
173 38.637
15 4.349
133 27.778
3 2.842
105 21.276
43 10.150
9 2.281
25 6.478
5 2.630
11 2.502
19 7.781
15 2.757
9 3.304
23 4.616
15 6.710
21 8.156
13 2.202
19 6.066
21 3.785
15 2.625
35 8.380
21 8.287
23 6.572
73 22.905
61 17.841
87 24.918
27 8.274
91 25.312
27 7.859
27 6.925
53 16.680
27 7.720
3 3.573
47 12.554
19 4.515
1 0.920
17 2.803
1 1.243
19 3.443
1 0.999
27 7.218
15 2.852
51 14.424
15 4.521
5 4.360
3 2.862
3 2.220
5 3.699
5 3.270
5 3.348
5 4.008
5 3.022
5 2.811
3 2.963
11 4.081
67 14.371
11 4.803
61 18.447
13 4.636
5 3.592
15 4.729
5 3.167
9 3.723
41 10.513
111 29.272
23 5.013
15 4.991
3 2.898
33 9.125
93 20.603
13 3.957
7 3.667
3 2.850
71 19.772
1 1.238
17 4.645
149 31.336
81 18.325
11 4.066
21 5.619
37 9.162
17 6.823
3 3.732
23 4.578
49 15.610
25 9.732
73 17.203
69 17.931
33 10.492
13 5.809
1 1.443
1 1.010
1 0.917
1 0.987
71 19.988
65 17.186
69 17.338
113 26.860
17 6.700
89 21.114
101 26.941
93 23.210
59 14.529
99 24.081
53 15.500
27 6.698
35 12.544
45 14.015
85 35.575
83 20.546
121 28.365
61 13.750
79 22.739
25 9.937
97 29.220
119 26.490
69 17.215
11 4.808
51 11.915
33 4.900
47 14.255
65 15.831
23 4.522
45 14.448
69 18.207
39 9.936
75 16.687
27 8.834
85 24.296
61 14.874
89 25.780
7 4.076
31 9.043
87 20.275
99 24.345
33 9.184
89 23.315
111 23.952
73 14.106
37 11.452
35 9.023
33 10.608
45 13.431
69 20.902
59 12.912
41 12.508
47 13.483
155 31.885
33 9.015
59 13.645
105 26.295
59 18.988
37 8.664
5 3.567
31 8.481
5 3.486
69 24.187
83 25.294
95 24.838
139 33.724
63 21.567
29 10.412
27 10.286
47 13.931
77 22.066
85 21.206
31 11.189
15 6.486
35 6.445
83 18.684
49 15.370
83 16.934
11 4.961
27 5.717
125 25.502
83 20.116
45 11.951
141 32.891
35 7.577
5 2.826
105 23.647
71 19.149
37 11.609
29 8.532
35 12.314
59 15.187
37 7.463
29 5.760
29 5.506
19 6.618
35 7.434
27 10.161
27 5.764
49 12.632
31 7.761
161 39.774
127 27.096
27 10.319
13 5.962
23 10.065
61 17.661
45 12.242
135 35.301
81 23.293
49 14.613
83 23.890
129 29.303
15 4.716
39 12.107
91 20.130
49 15.196
123 29.939
15 8.132
13 5.823
7 4.436
65 18.688
23 22.584
17 3.482
23 8.366
13 2.866
27 6.757
1 1.297
23 3.738
1 1.651
111 21.047
39 7.415
1 0.916
3 2.730
51 12.397
35 9.407
3 1.541
5 3.757
7 3.969
1 1.467
7 3.721
13 5.038
7 3.602
57 11.039
5 3.019
5 3.218
23 4.838
5 2.574
69 17.115
45 13.884
1 1.220
33 9.531
25 6.748
109 25.597
31 8.917
9 5.848
9 4.534
9 6.164
9 5.175
37 11.995
127 28.746
35 10.907
29 8.699
125 26.632
99 32.055
33 13.811
47 13.435
89 24.250
69 19.191
7 3.481
85 22.406
53 13.429
9 3.545
7 4.354
7 3.391
87 22.441
31 9.612
147 35.552
3 1.951
71 17.436
11 4.777
95 25.642
35 5.908
27 4.568
37 11.176
21 7.725
95 20.028
31 5.049
33 8.865
29 4.850
27 10.554
29 11.312
33 10.499
27 8.293
39 11.790
59 17.885
23 7.931
19 6.611
23 7.145
37 9.541
81 20.969
13 7.175
9 4.485
37 7.129
23 15.335
21 18.772
27 8.210
33 9.669
21 6.922
29 4.374
59 16.765
85 21.813
25 8.301
35 9.467
61 12.568
23 6.618
11 4.506
23 5.310
11 4.443
73 18.055
5 2.923
5 2.557
5 2.036
67 15.921
5 2.201
9 3.858
37 12.260
27 7.840
5 2.813
15 4.539
61 15.281
5 2.540
19 5.966
5 2.406
55 11.884
95 24.849
113 26.180
167 34.042
5 2.309
5 2.322
37 8.649
53 11.595
5 2.460
109 24.217
155 35.985
9 3.199
5 2.443
97 22.606
15 4.945
41 9.710
5 1.918
5 2.202
51 11.562
5 2.442
55 10.919
5 2.014
5 1.918
5 2.447
53 11.720
15 4.856
53 14.457
15 5.059
27 7.364
9 2.962
5 2.594
83 22.649
35 13.359
13 7.006
5 2.717
107 24.464
55 15.444
11 4.833
5 2.548
21 5.660
5 2.621
103 22.725
27 8.011
37 8.828
5 2.253
61 14.610
101 22.491
13 5.973
5 2.442
73 22.872
23 9.287
23 7.699
1 1.860
11 6.140
23 4.604
1 2.295
19 9.375
1 2.134
1 2.057
15 7.691
27 25.761
27 11.992
19 6.218
27 6.827
33 10.674
55 15.893
129 37.696
145 41.492
69 9.726
73 20.760
95 24.535
15 7.114
83 20.682
55 12.512
15 6.502
177 44.932
45 16.871
149 31.401
55 14.207
57 19.157
93 25.661
55 13.934
33 6.245
151 44.991
73 22.231
71 21.565
31 10.349
65 23.822
27 9.238
31 9.053
105 29.126
67 22.726
29 11.043
47 13.049
23 9.831
43 12.554
97 24.932
75 20.381
31 11.270
51 13.466
43 11.744
23 10.456
39 10.773
1 2.265
29 11.040
15 7.135
23 7.000
71 18.714
185 47.814
139 30.877
75 21.982
189 52.366
99 27.686
105 26.255
19 7.459
79 19.075
267 55.124
47 16.984
267 54.141
189 49.220
147 38.371
13 5.015
221 46.381
13 5.301
27 9.616
41 14.397
57 16.336
43 13.613
101 23.772
27 7.473
41 12.737
113 24.830
77 16.528
3 2.717
89 18.713
55 12.224
95 21.662
25 5.000
91 19.897
11 4.265
85 24.531
103 28.717
51 15.838
55 15.718
59 16.869
71 17.915
11 5.189
11 17.424
55 25.379
11 4.513
11 4.141
57 15.865
35 9.774
25 7.640
43 11.479
23 8.532
11 4.332
97 26.519
137 35.610
43 14.333
59 16.554
43 13.930
175 38.632
27 8.575
31 8.935
61 11.767
207 41.229
25 8.781
7 2.001
83 29.049
111 27.536
65 22.599
27 5.415
19 7.517
37 10.765
25 7.956
23 6.928
23 6.824
21 6.926
39 10.643
35 10.000
19 6.021
17 5.870
27 7.231
27 4.708
25 6.723
21 5.973
23 6.372
23 6.610
11 4.839
27 8.814
23 6.764
19 7.650
31 8.812
27 9.220
15 4.964
15 5.930
31 8.441
31 8.434
49 12.156
23 6.784
19 6.016
47 11.359
25 6.717
13 4.929
35 9.300
17 5.600
23 6.445
25 6.187
17 5.595
25 6.141
35 8.727
23 6.862
3 1.978
21 3.757
1 1.094
1 1.374
27 5.795
39 6.338
29 12.261
21 7.429
31 10.674
45 14.964
7 2.881
25 4.382
29 9.625
19 6.147
59 17.233
13 5.169
59 39.258
101 27.579
45 17.387
117 28.593
135 32.647
75 26.341
35 6.108
49 19.104
85 24.292
43 12.495
81 24.890
35 7.417
93 31.786
41 14.477
163 42.043
55 15.031
27 8.721
61 19.577
29 9.048
31 9.594
31 9.417
73 19.817
41 14.605
31 8.108
19 5.000
51 13.552
33 10.681
27 7.973
31 9.267
109 27.089
33 11.608
17 7.311
1 1.226
47 13.263
89 25.271
15 5.117
33 6.768
23 5.179
7 1.436
27 6.400
19 5.434
81 22.215
169 39.805
145 38.246
25 7.091
127 33.475
121 29.392
89 25.923
39 12.801
49 35.299
115 30.683
33 7.740
27 5.406
183 43.500
31 7.080
69 21.197
57 20.495
5 4.640
27 5.497
25 8.850
13 2.643
29 10.167
35 9.563
23 7.849
25 7.412
1 0.903
37 12.101
53 10.693
1 0.954
21 6.210
49 13.439
31 7.715
23 5.402
51 11.028
1 1.659
9 3.212
1 0.918
1 1.156
17 5.490
17 7.235
19 4.102
33 11.460
33 10.548
37 9.479
15 6.363
33 9.960
21 6.631
23 7.917
15 4.863
47 11.512
47 11.389
21 7.205
31 10.037
17 5.814
21 6.753
35 10.935
19 6.580
33 10.132
45 11.342
65 18.326
23 7.571
47 12.041
25 7.459
35 10.044
25 7.207
23 6.758
23 6.997
43 10.042
49 10.638
35 9.499
35 8.744
17 7.521
15 5.396
35 9.176
33 9.082
37 9.558
41 10.285
31 8.460
35 8.917
51 12.153
23 6.919
31 8.682
23 7.304
35 10.182
47 10.683
41 10.019
21 6.671
39 9.070
33 8.700
31 9.001
41 9.538
25 7.388
21 6.100
33 8.622
19 9.143
83 25.213
31 11.730
15 16.281
77 24.582
47 14.472
27 9.783
7 3.549
27 5.549
41 11.662
109 25.392
29 7.943
39 9.565
67 18.851
73 17.027
61 15.879
17 6.458
51 13.409
25 7.641
23 8.276
105 25.419
27 8.894
73 17.062
45 11.676
55 14.104
69 20.943
29 9.459
87 19.042
21 6.774
97 19.447
57 15.064
19 5.657
57 13.770
43 12.865
37 10.035
27 8.044
71 17.682
35 9.674
71 16.265
57 15.269
81 19.101
47 12.260
79 18.776
129 27.465
125 27.005
35 8.392
29 8.446
71 14.326
63 15.344
117 29.482
21 7.550
93 24.048
7 3.395
41 10.008
7 3.735
31 10.023
93 24.396
87 21.017
83 20.617
59 14.354
37 10.885
183 70.385
19 6.072
159 36.325
7 3.710
7 3.172
7 3.592
7 2.878
25 6.444
123 34.561
149 36.483
105 29.937
7 3.425
147 35.323
33 12.685
71 19.174
43 13.175
39 10.535
7 2.814
189 43.886
101 24.593
55 15.120
53 13.291
7 2.657
69 16.465
1 2.505
1 2.664
1 1.867
1 4.015
1 1.743
63 16.595
177 44.233
75 20.743
41 15.649
183 42.917
219 51.181
63 20.203
223 52.891
149 34.354
121 31.700
93 25.970
69 20.845
117 56.870
219 46.947
205 43.858
207 48.653
175 44.436
133 31.276
79 21.193
149 35.514
139 30.803
65 19.494
33 11.301
181 46.356
51 15.491
129 32.794
193 49.089
115 28.569
137 32.214
207 49.037
175 41.254
123 31.069
97 23.654
205 44.694
65 18.364
173 40.112
171 59.646
167 40.713
61 20.710
125 33.001
205 46.603
195 49.076
131 37.276
173 42.316
139 38.212
253 58.292
139 30.711
95 24.956
107 27.303
101 26.478
197 47.851
27 5.111
17 6.947
21 3.915
1 1.934
131 29.865
17 3.498
79 23.146
41 12.448
119 31.162
45 14.849
75 25.381
53 15.868
45 13.362
35 10.109
81 21.744
11 4.980
57 16.320
33 23.919
75 25.457
41 11.076
25 9.694
17 2.891
25 6.248
23 3.703
17 2.529
57 16.653
11 5.758
51 14.456
11 3.347
11 3.915
11 4.378
11 3.517
29 10.257
7 4.131
11 3.924
9 2.663
11 3.693
11 3.604
13 4.932
37 12.393
11 3.841
11 3.129
25 6.827
3 3.567
13 7.948
49 13.490
37 10.233
11 4.619
5 3.947
83 24.000
21 7.858
19 6.183
15 4.863
45 13.263
3 3.447
21 7.927
91 18.107
31 8.420
23 3.642
51 17.304
15 5.513
19 6.867
19 5.338
27 5.343
17 6.330
11 4.756
15 5.043
15 3.600
39 10.114
25 3.554
27 4.753
21 7.318
55 12.681
51 12.851
55 13.415
31 10.380
17 6.388
25 9.444
87 21.187
21 6.921
77 21.660
13 5.256
15 5.193
29 7.691
39 12.026
5 2.857
35 10.471
21 3.401
23 4.169
17 3.488
25 8.669
35 11.586
63 20.600
69 18.618
41 13.802
19 7.006
49 17.263
69 21.023
13 6.012
39 12.975
19 7.338
23 6.720
127 31.171
111 30.340
33 8.363
105 27.813
103 41.021
21 7.651
77 22.340
23 9.665
33 8.133
147 36.485
23 6.855
61 17.034
95 22.009
35 12.710
23 6.666
33 7.715
93 29.350
51 15.465
99 21.928
63 17.447
159 35.224
107 24.066
139 32.432
111 28.092
159 33.583
89 25.130
25 8.750
67 19.490
85 17.982
89 20.912
85 21.202
119 28.998
89 21.013
113 24.636
137 30.208
59 17.183
83 18.263
79 19.581
101 20.630
65 18.364
155 33.875
111 29.073
125 28.151
135 36.982
113 24.509
121 26.795
81 17.440
57 16.962
73 19.718
109 27.167
105 27.668
83 23.780
113 24.509
75 22.581
169 37.427
87 19.635
87 17.928
147 33.240
79 20.854
115 26.780
135 27.869
109 23.067
53 16.391
165 36.591
99 22.234
41 12.912
83 23.958
97 25.665
5 3.511
11 4.494
45 12.558
27 4.296
33 8.237
15 5.767
9 3.989
41 10.990
9 5.112
21 7.435
25 8.446
35 12.487
47 12.349
43 10.593
75 18.088
55 11.260
35 9.917
63 15.567
33 9.031
57 11.850
39 11.179
39 12.488
37 27.571
25 7.802
25 8.518
31 9.396
21 7.920
59 16.949
27 6.538
19 8.349
105 25.025
17 7.315
49 13.721
27 6.201
29 6.353
27 6.000
33 6.588
29 6.527
29 6.152
11 6.251
27 5.791
9 5.184
145 29.304
3 2.203
5 3.129
105 24.790
25 4.794
23 7.488
145 42.012
27 6.094
113 31.826
145 42.426
31 8.177
77 24.542
139 38.660
159 39.928
101 29.139
93 27.545
97 30.650
113 29.498
59 20.950
51 12.868
59 17.193
43 11.783
111 29.729
29 11.477
29 10.247
11 4.282
117 30.992
11 4.718
125 32.749
31 5.967
25 8.901
21 9.176
31 10.616
21 18.615
11 4.899
31 10.148
27 8.462
25 8.926
29 9.274
11 3.931
23 7.416
77 21.089
9 5.398
9 4.543
9 4.812
25 4.266
133 31.814
21 7.729
29 7.866
57 15.105
51 13.757
65 17.170
45 11.775
33 12.783
81 16.716
49 12.080
31 8.951
51 11.938
51 9.700
85 18.079
49 10.409
111 22.072
91 18.451
33 13.460
23 6.127
43 10.175
37 8.504
21 6.470
63 13.438
41 8.164
59 14.848
35 7.775
29 7.350
51 11.342
27 5.022
71 14.791
53 14.684
71 13.409
47 11.864
91 17.115
29 7.699
59 11.230
57 21.382
49 15.595
63 17.155
61 31.678
39 11.229
79 17.901
71 21.948
105 23.154
73 20.851
27 5.593
63 15.405
53 14.499
39 11.427
79 21.349
79 21.227
43 11.577
41 11.420
75 19.609
27 7.882
71 18.577
17 5.959
15 5.845
67 15.216
21 7.009
25 8.129
25 8.036
25 7.290
21 6.159
119 28.878
97 25.466
27 8.032
49 11.948
27 8.311
31 8.819
47 11.949
23 6.002
21 6.856
21 6.566
149 40.730
19 7.086
47 11.515
73 15.672
25 7.276
15 6.578
17 5.489
17 4.868
59 13.089
49 12.044
17 5.266
49 11.401
15 5.043
17 5.486
15 5.183
121 32.779
15 6.237
17 7.315
67 14.478
41 10.888
25 7.241
23 6.956
35 8.709
17 5.831
25 6.852
55 14.818
23 6.038
35 9.818
21 6.564
19 6.855
23 6.955
25 7.290
27 7.950
47 11.427
65 12.747
77 12.249
3 2.931
61 10.133
21 6.962
23 4.029
73 10.866
23 5.411
1 1.628
107 24.774
73 11.459
3 2.344
65 16.447
69 18.468
101 24.987
55 15.793
33 10.676
15 5.029
95 24.140
3 2.225
75 19.872
99 22.920
31 9.544
17 6.567
133 36.540
39 10.219
85 23.644
53 14.401
43 13.455
105 26.619
25 6.740
23 5.452
23 6.034
49 16.799
89 21.433
49 17.330
29 7.687
47 14.099
23 6.189
25 7.910
55 14.448
25 6.286
83 21.428
39 10.452
81 22.137
123 27.738
57 17.351
57 17.063
25 7.622
55 16.298
57 11.197
83 19.566
39 9.436
45 10.137
25 22.207
23 10.706
41 11.901
39 12.015
9 3.865
23 6.949
5 2.875
25 5.442
17 4.021
19 6.985
9 3.621
35 5.654
23 4.283
23 5.602
7 4.005
9 4.499
33 10.035
35 10.632
5 2.404
41 10.034
5 2.797
27 7.701
31 9.119
5 2.466
5 2.443
67 19.757
87 21.464
109 28.423
31 8.492
31 10.064
21 6.509
43 10.700
55 14.558
5 4.074
13 5.205
25 6.941
51 10.940
25 6.751
5 2.659
5 2.030
35 9.034
33 7.686
67 18.704
101 24.798
45 13.477
5 2.738
31 8.434
39 9.935
13 5.623
31 7.595
5 2.649
53 14.128
5 2.134
5 2.268
25 6.174
133 31.150
23 6.743
5 2.377
69 17.017
29 7.805
33 8.470
17 5.258
35 9.457
5 2.630
65 17.200
5 2.793
29 7.974
115 28.712
21 6.963
13 4.179
31 8.644
185 39.910
75 19.053
67 14.709
25 6.515
11 4.047
209 52.901
41 13.805
169 38.308
11 4.763
25 9.929
27 25.082
23 9.122
73 17.946
15 6.693
101 25.515
19 5.962
39 9.423
45 15.520
117 31.779
69 21.121
29 8.168
91 24.109
123 33.922
111 25.439
27 10.392
117 27.296
129 27.684
195 58.317
99 26.719
133 39.270
23 5.944
149 38.333
107 28.379
113 30.648
105 27.192
249 65.593
153 38.029
59 19.454
79 22.951
93 25.037
89 22.655
85 21.407
203 41.992
105 47.736
77 20.842
37 13.534
89 21.785
83 23.105
67 19.230
151 36.428
53 16.676
23 8.976
139 31.786
105 28.460
23 7.792
215 50.454
15 4.717
119 30.058
85 24.798
127 32.636
19 5.999
23 6.092
59 18.886
13 4.819
15 4.521
23 6.099
19 6.699
23 6.590
15 5.712
65 19.512
15 5.226
23 6.677
159 40.890
41 14.500
15 5.038
97 24.104
23 6.285
15 5.039
65 16.122
31 8.477
11 3.969
35 8.831
27 7.177
45 11.252
79 15.970
21 1.832
19 2.995
61 20.823
89 19.103
59 17.408
77 19.961
163 39.723
31 9.582
77 18.367
123 36.608
141 31.572
15 4.254
81 17.234
47 10.576
3 2.678
97 19.861
29 10.122
75 22.706
71 17.050
3 2.489
3 2.159
27 6.321
33 10.327
83 20.167
79 20.961
47 11.903
31 10.470
57 16.027
33 9.626
3 1.936
35 9.394
27 6.027
83 20.012
71 17.169
3 2.495
125 25.698
89 22.132
57 13.991
83 22.894
45 12.612
45 6.587
15 3.752
59 16.913
55 16.043
23 7.722
13 3.248
33 12.229
79 22.590
25 9.242
27 9.367
93 24.101
77 19.878
89 21.584
83 20.917
25 9.777
23 4.611
7 4.939
25 9.453
23 4.673
23 4.278
15 6.827
143 42.854
107 27.558
55 16.045
165 42.348
65 18.905
11 6.217
133 51.560
63 14.747
187 42.850
115 30.710
75 21.916
137 34.866
13 5.275
135 29.782
121 31.754
105 22.933
15 4.851
13 5.548
145 34.299
125 31.302
9 3.502
59 17.364
17 8.379
127 31.736
95 23.580
163 36.567
49 13.994
103 22.690
35 13.114
119 31.259
93 25.169
85 24.250
47 14.250
23 6.151
5 4.743
117 30.675
69 19.525
55 14.407
23 7.913
77 22.075
95 23.616
49 13.602
91 20.302
3 2.529
85 23.672
81 20.571
27 12.959
87 24.801
87 21.081
31 9.605
95 23.539
67 16.739
107 24.124
107 25.763
57 15.617
3 3.070
73 19.487
91 20.942
79 18.017
107 25.267
87 18.576
3 2.485
3 2.331
21 7.373
81 19.901
81 21.667
133 32.415
77 22.037
41 11.159
69 19.446
117 28.051
59 15.053
35 10.680
87 20.565
77 18.389
19 6.674
83 20.518
49 14.104
83 20.658
75 18.621
97 22.458
5 3.321
71 17.870
105 28.262
37 11.860
139 31.879
23 7.536
91 20.436
29 9.210
57 15.532
29 8.772
19 6.918
7 4.394
163 36.610
25 9.629
41 12.505
33 20.468
3 2.497
13 6.168
69 16.652
67 15.913
65 17.074
43 12.762
57 14.732
19 3.808
5 3.627
33 11.450
19 8.188
25 8.363
61 17.123
49 11.974
13 6.382
105 27.051
13 5.051
163 46.138
19 5.241
157 39.638
191 48.050
111 31.909
113 29.801
15 4.272
83 26.578
119 31.291
5 3.423
15 6.125
5 3.371
9 4.883
9 4.941
33 11.193
7 3.689
133 30.995
55 13.300
17 7.506
49 13.649
23 7.968
29 9.848
55 17.352
37 10.534
153 39.036
33 6.264
67 17.772
119 28.363
105 26.507
125 29.129
107 24.841
91 21.668
15 4.392
7 4.338
35 12.560
153 51.745
173 38.929
89 20.993
151 31.379
15 5.808
49 15.311
31 11.024
43 10.873
33 12.001
29 9.374
19 7.021
27 7.442
9 5.617
15 5.702
19 5.521
23 6.095
43 12.060
21 8.968
21 7.351
21 7.048
31 8.978
55 18.801
61 16.417
27 10.473
15 4.949
43 13.077
25 6.276
29 8.300
61 14.929
83 21.213
31 8.258
235 54.805
79 21.163
109 27.324
175 45.251
15 5.071
15 4.810
145 33.496
87 22.512
191 44.178
189 48.060
15 5.360
27 6.947
111 34.458
141 35.926
99 27.804
49 35.754
121 32.707
93 25.578
99 25.416
155 44.436
27 8.406
15 5.226
115 30.242
121 32.408
159 36.616
99 22.888
81 18.149
27 8.361
21 8.669
27 7.058
23 8.130
55 16.122
101 30.339
95 29.920
43 11.930
31 10.725
47 11.584
17 5.358
27 7.347
21 7.064
49 19.865
17 6.894
45 11.527
29 7.884
77 17.646
13 5.924
21 6.666
11 4.283
13 5.384
29 7.413
41 11.257
53 9.954
53 10.189
73 13.330
19 7.634
69 18.311
31 6.563
51 10.901
65 12.213
41 8.421
39 8.222
35 9.148
59 17.553
103 15.675
87 12.656
21 5.210
31 10.827
19 7.404
41 14.153
95 15.399
93 13.251
25 6.019
95 14.086
97 29.270
43 18.065
187 51.037
113 32.011
199 55.985
101 27.499
45 14.999
37 11.352
141 40.842
63 20.496
65 21.208
123 33.634
115 29.741
25 10.372
31 10.451
139 39.714
213 56.714
107 33.382
73 22.693
117 38.548
43 13.308
37 13.211
21 11.444
57 18.639
213 46.707
35 10.913
33 11.555
87 24.984
37 11.018
55 16.232
113 31.421
143 37.730
61 30.463
79 21.559
139 38.664
181 42.466
137 38.616
87 27.725
53 19.329
111 33.327
143 39.231
41 17.508
37 12.911
65 17.938
37 11.728
43 14.287
63 18.402
119 29.163
121 35.025
105 23.474
195 45.132
119 28.669
37 11.814
31 10.653
35 10.366
49 14.078
153 42.044
75 22.503
45 13.118
77 21.746
195 52.444
73 20.013
133 36.023
61 18.787
77 20.724
81 30.716
43 13.618
83 25.924
57 17.579
33 10.590
69 22.361
13 8.361
5 3.342
13 7.715
21 11.271
33 11.297
9 5.425
151 37.283
103 29.725
5 3.326
71 18.663
5 3.522
13 6.193
5 2.796
5 3.580
69 20.673
45 13.922
59 16.249
13 7.314
75 21.700
41 13.178
5 4.059
23 9.760
117 31.409
75 23.044
115 30.604
171 41.791
101 27.676
79 23.531
153 36.041
53 17.638
83 25.157
81 24.063
65 18.529
13 5.338
23 3.845
1 1.185
3 3.582
15 5.616
95 25.038
123 27.870
121 28.901
11 4.448
127 30.301
117 40.665
105 26.340
189 49.822
205 46.391
123 34.082
113 29.436
11 4.507
83 22.716
11 3.997
109 27.282
67 18.950
139 35.519
145 35.144
227 46.510
11 3.959
155 36.460
135 34.294
11 4.275
11 4.152
157 37.500
39 13.786
13 5.402
91 22.392
15 6.483
35 9.907
17 6.052
31 10.945
31 9.042
13 4.875
35 9.938
51 14.296
17 6.026
113 28.293
33 7.620
141 29.387
185 40.271
105 26.125
153 38.177
83 25.717
213 51.950
113 29.430
85 23.580
99 26.824
117 28.934
91 25.688
75 22.854
73 23.402
193 39.199
183 35.927
135 33.642
113 29.436
99 26.254
35 10.872
29 11.045
27 9.909
9 6.362
57 13.493
89 21.333
31 9.688
27 8.363
61 14.593
87 17.335
59 11.975
35 11.519
43 11.254
25 8.787
17 8.212
23 9.312
23 9.287
27 4.191
1 1.756
1 1.598
67 16.053
13 5.021
3 2.285
41 16.418
67 18.991
25 9.419
57 17.190
341 72.365
61 19.450
31 7.611
293 60.272
63 12.935
63 12.105
53 10.791
89 28.089
65 22.680
65 20.547
53 11.415
57 22.567
31 7.243
53 10.555
53 10.312
115 32.539
95 18.517
65 23.286
89 29.704
141 41.429
43 16.703
45 14.176
101 32.491
57 18.616
67 23.746
43 10.568
135 35.021
53 16.929
85 23.935
29 7.641
77 22.991
5 3.730
5 3.271
5 2.892
3 2.508
3 2.770
9 5.569
139 32.227
117 28.280
99 23.252
83 21.635
55 13.883
11 5.699
41 14.419
299 65.245
75 20.803
349 71.342
19 7.794
61 19.852
25 10.014
15 5.762
11 5.152
177 37.315
17 8.213
19 9.286
17 6.410
19 6.847
33 12.298
13 5.352
357 68.961
251 55.260
25 9.740
21 7.480
11 4.708
13 5.455
123 29.964
231 52.925
11 5.933
17 7.149
57 15.772
29 10.831
27 10.137
27 10.470
15 6.626
23 8.112
17 6.441
25 9.232
11 4.585
11 3.857
17 5.922
31 10.630
15 5.912
401 67.011
277 58.398
347 60.796
277 59.903
305 66.494
69 19.846
57 14.342
23 8.899
55 16.872
53 17.232
73 22.627
347 74.057
33 10.557
25 9.175
27 9.406
23 10.029
25 10.377
37 12.843
29 9.036
23 9.014
23 7.471
21 8.268
25 8.918
25 7.681
55 14.416
23 8.702
19 7.658
287 61.557
269 58.175
13 4.708
295 57.960
21 7.804
11 5.081
351 70.182
61 16.081
21 7.523
11 4.888
11 3.919
49 12.487
11 5.232
13 4.808
15 5.513
301 69.338
235 42.462
75 22.629
51 16.643
15 5.704
51 12.764
161 55.580
289 59.102
17 6.865
19 7.223
225 55.118
11 5.334
11 4.352
13 4.793
99 22.673
17 8.054
51 11.321
17 4.899
55 14.670
35 9.052
31 8.809
65 15.125
23 7.749
33 8.769
83 14.999
33 8.819
73 12.159
37 8.342
19 6.735
19 5.684
43 11.760
41 11.120
17 6.446
45 10.477
33 8.404
29 8.480
45 9.601
25 5.827
17 6.426
65 14.760
19 7.092
29 8.564
5 3.203
53 12.691
5 3.414
81 20.484
47 12.693
3 2.735
59 15.051
23 7.559
91 23.690
19 6.763
51 15.142
55 11.896
55 13.435
37 29.534
27 7.254
35 9.172
17 6.035
23 7.396
43 11.480
47 9.757
63 16.473
83 18.897
39 7.049
31 9.156
31 8.560
31 8.777
29 8.210
23 6.918
15 5.851
31 9.827
47 10.377
129 29.875
103 22.861
33 8.771
17 5.429
65 15.613
55 15.435
21 6.219
47 14.338
17 5.705
51 10.606
43 11.389
33 7.615
33 8.737
59 10.875
51 9.761
23 6.422
107 23.691
55 10.574
3 2.926
91 24.201
11 5.623
11 4.664
11 4.779
189 39.957
203 45.593
217 49.643
11 3.756
201 45.693
77 24.262
17 6.398
11 3.766
29 8.617
83 23.659
289 64.288
33 10.834
93 25.996
11 3.581
221 51.264
109 25.897
167 39.155
57 18.572
105 25.194
9 4.217
41 14.827
187 38.759
11 4.199
195 46.537
25 5.266
25 9.034
31 28.522
29 24.664
13 7.620
79 21.108
101 38.438
65 15.655
27 7.622
9 4.292
7 4.102
25 5.681
27 8.988
15 5.954
27 9.037
19 6.457
17 3.436
9 3.841
17 4.012
25 5.664
1 1.026
1 0.960
1 1.165
35 5.466
7 4.182
7 3.437
15 5.400
7 3.408
7 3.176
7 3.368
75 20.994
23 6.603
193 46.295
29 13.614
73 22.610
113 32.192
67 23.007
45 15.497
27 5.096
79 23.925
91 43.880
21 9.365
99 32.577
23 6.706
23 6.560
15 8.094
33 10.827
15 5.766
51 13.574
35 9.467
15 5.016
67 17.550
29 8.481
7 4.009
77 19.169
47 10.613
11 4.014
77 13.546
117 19.102
13 7.336
59 20.324
37 11.321
15 7.190
17 7.478
41 13.322
11 4.613
15 6.103
25 8.306
107 31.784
89 23.283
11 5.281
29 7.442
45 13.719
61 16.119
5 2.292
15 6.826
63 16.221
23 7.184
43 13.297
53 14.794
11 4.965
39 11.561
47 12.800
69 15.202
3 2.145
13 5.758
5 2.731
21 5.067
35 11.745
21 5.662
19 6.711
11 6.880
105 31.955
13 6.547
127 33.141
39 12.136
11 4.685
19 5.394
9 4.539
13 5.765
5 2.276
43 11.967
3 2.611
3 2.138
29 8.782
15 6.709
43 10.979
39 11.087
49 7.694
51 14.250
35 10.282
3 2.827
23 7.870
19 6.373
101 24.802
41 11.408
19 16.853
29 12.777
27 9.264
5 2.930
19 6.471
23 7.122
3 2.775
33 10.176
21 6.980
33 7.954
17 6.821
17 6.347
19 6.007
57 13.419
15 5.218
37 9.668
21 7.453
45 15.907
37 12.797
33 9.736
15 4.757
27 10.013
7 3.658
39 12.231
5 4.032
45 10.723
1 2.126
9 4.552
33 9.960
35 11.635
57 11.111
3 1.682
7 4.906
37 5.063
109 27.704
79 22.299
5 4.509
27 5.583
7 4.246
25 4.418
15 6.398
13 5.734
3 2.819
7 3.774
7 3.123
5 2.331
97 23.663
23 5.384
45 10.979
29 7.804
13 2.493
1 1.410
19 4.395
59 12.261
67 17.262
13 6.695
57 16.230
111 23.579
75 22.588
75 20.837
33 9.901
113 25.403
109 24.386
41 13.364
15 7.392
41 11.615
41 11.521
73 16.806
43 13.886
103 24.730
105 22.787
7 3.627
97 24.687
103 26.836
71 16.476
29 9.586
81 17.906
13 7.873
21 23.872
95 22.640
169 38.040
13 7.352
9 5.514
17 5.351
23 4.802
29 10.210
1 2.151
17 4.774
57 18.719
25 9.954
53 16.532
65 15.040
49 15.663
35 12.818
23 7.513
25 8.698
53 15.695
43 12.658
43 13.934
67 14.475
25 9.462
43 13.068
23 8.236
21 7.552
21 9.299
67 21.281
61 20.463
87 26.277
33 11.017
39 12.155
37 12.387
9 5.607
43 11.345
11 5.333
59 17.621
47 13.768
21 8.074
53 18.522
59 18.184
23 10.847
197 50.086
163 42.356
47 15.208
27 6.696
27 5.295
35 11.250
19 7.727
37 7.943
7 3.223
99 28.335
85 23.012
85 22.249
155 37.991
77 20.821
33 33.777
13 5.563
13 5.400
13 5.687
23 5.300
19 4.194
109 31.436
11 4.665
13 4.728
11 3.575
13 4.598
13 4.879
107 24.723
13 4.954
23 5.336
81 20.787
43 16.944
55 14.510
77 21.393
27 8.687
55 16.114
57 18.814
103 22.942
45 14.385
27 8.132
27 8.295
55 13.266
83 19.408
61 19.755
23 8.302
27 9.487
23 8.255
5 3.310
3 2.706
1 1.202
1 1.499
25 8.292
3 3.928
63 16.751
23 6.152
1 1.748
5 4.014
29 8.189
1 1.400
1 1.638
63 13.937
13 5.707
9 5.031
49 11.834
11 2.097
53 12.246
1 1.686
5 3.579
1 1.591
11 5.399
19 4.319
3 2.645
31 9.494
37 8.038
31 10.227
7 3.317
37 8.663
117 28.416
33 7.371
27 8.755
1 1.826
21 6.718
19 4.549
13 5.224
9 3.211
31 7.233
31 10.086
11 5.440
25 7.204
81 20.353
49 12.110
61 17.714
37 11.158
25 6.750
31 5.964
43 12.476
23 3.488
103 27.384
15 4.856
13 3.852
17 7.841
31 6.974
11 2.948
1 1.875
25 7.142
1 0.941
45 10.431
47 11.351
1 8.315
17 4.266
7 11.414
1 2.103
5 3.887
1 1.511
33 11.493
1 1.558
1 1.423
1 1.712
1 1.467
23 6.297
27 8.645
49 11.995
1 1.757
25 8.798
25 8.297
23 9.873
147 39.447
51 16.017
23 8.144
55 16.668
67 20.729
57 15.310
55 17.065
33 12.574
115 29.706
39 12.510
27 5.617
27 4.340
51 16.189
51 13.220
113 26.582
35 8.267
1 1.591
1 2.200
1 2.113
71 16.282
1 2.041
23 9.305
29 7.893
1 1.872
5 3.252
1 1.871
35 9.932
1 1.997
1 2.002
1 1.680
7 2.898
7 4.350
1 1.655
1 2.106
1 1.306
1 1.451
1 1.845
5 3.564
1 1.521
1 1.637
1 2.214
1 1.924
1 1.778
1 1.686
1 1.713
1 1.426
1 2.170
81 18.644
1 1.952
1 1.949
1 1.190
1 1.547
1 1.817
27 8.098
1 1.625
1 1.651
3 2.806
33 9.271
89 18.017
39 16.488
13 4.634
19 7.334
21 8.339
23 7.712
31 11.784
77 22.091
11 3.854
77 18.410
41 13.175
35 11.312
19 7.313
29 9.698
75 22.080
29 10.061
69 21.236
129 33.190
65 19.851
57 18.148
11 3.602
17 6.115
19 7.166
29 9.096
17 25.652
19 6.276
23 5.402
57 18.246
109 29.546
79 20.232
11 5.509
57 14.816
79 15.895
33 9.755
7 4.398
45 11.558
23 8.263
47 12.660
63 14.606
39 11.604
37 11.601
29 8.430
11 4.274
97 22.432
29 10.181
45 11.834
51 15.403
25 10.973
43 11.063
35 10.651
47 11.654
27 8.456
35 9.907
29 7.205
35 12.390
27 9.202
51 20.788
125 31.309
69 17.886
67 19.258
117 27.825
185 42.599
117 29.512
103 25.459
119 25.527
87 20.487
105 29.563
15 5.256
15 5.207
29 10.816
23 4.936
19 4.250
15 8.198
75 20.733
9 3.046
21 5.509
21 5.672
91 21.412
5 4.760
23 9.100
9 5.033
15 8.000
79 13.781
13 6.855
41 13.212
1 14.474
9 15.261
9 3.763
37 9.518
51 12.714
5 2.689
1 2.197
1 2.115
35 10.113
25 4.038
41 14.011
65 17.925
53 15.053
63 16.901
31 12.152
47 14.544
3 3.477
15 5.701
13 6.566
3 3.929
3 2.596
13 6.283
19 5.925
79 23.403
61 20.682
21 6.270
51 15.730
43 13.254
57 17.478
113 27.272
5 3.802
79 18.655
69 17.611
141 31.586
159 36.586
109 23.299
163 34.076
85 19.558
5 4.129
49 17.565
5 21.996
5 3.696
9 4.809
15 6.097
9 17.536
31 30.171
33 11.032
35 27.406
25 21.815
41 11.043
25 8.563
9 3.991
29 10.176
99 24.423
165 39.419
17 7.490
75 20.999
15 7.407
51 15.239
131 29.054
67 24.134
121 26.023
15 7.198
139 32.271
43 14.457
81 20.502
29 8.961
41 13.551
25 9.639
35 10.064
111 26.490
111 31.490
125 29.312
15 7.447
89 22.064
35 11.834
77 18.359
13 6.213
45 13.339
7 3.314
43 10.061
41 8.813
59 15.283
17 7.876
33 8.508
15 5.362
15 4.644
9 2.301
1 1.850
45 10.775
21 7.145
53 14.845
21 4.303
19 3.447
51 19.167
69 20.035
23 5.463
79 22.357
17 6.963
131 28.129
71 19.242
61 16.505
37 8.777
111 27.712
95 23.232
69 18.818
35 8.157
117 28.093
55 18.216
121 29.599
23 5.878
57 18.161
145 36.736
109 25.709
83 57.883
147 36.328
87 24.178
73 18.081
71 21.391
111 27.546
107 28.151
93 22.526
155 37.513
155 37.180
19 7.415
23 8.057
47 7.649
17 5.842
31 5.400
5 2.611
5 3.704
11 4.918
29 8.116
21 3.493
137 27.688
87 23.537
63 19.797
117 30.429
75 20.119
61 17.841
85 22.230
91 23.537
89 21.988
77 21.988
73 17.624
81 23.463
73 18.991
81 22.230
67 17.539
77 22.333
37 10.246
127 27.527
101 26.843
105 25.050
77 35.457
45 14.638
91 24.020
69 18.837
57 16.318
61 14.832
13 6.388
79 21.060
95 23.452
29 9.429
51 14.548
75 21.165
69 17.326
29 9.127
127 31.682
37 11.136
53 12.665
71 16.645
75 18.126
67 15.103
99 21.073
13 5.870
13 4.540
31 9.405
69 16.925
21 6.689
93 21.717
25 7.306
49 13.435
43 12.609
87 22.393
33 9.997
77 20.242
93 23.474
107 25.749
11 5.531
69 18.933
27 8.933
19 6.240
17 3.485
9 4.080
51 17.078
31 6.949
35 7.581
153 38.342
43 13.832
107 30.521
15 5.054
15 3.899
11 4.599
17 5.829
109 27.536
171 37.020
21 9.332
109 27.785
3 3.428
3 3.512
9 5.586
73 16.958
89 17.731
49 12.296
81 19.283
45 8.038
161 32.531
17 3.578
31 8.502
47 9.052
37 13.465
89 22.203
23 6.895
127 37.281
27 9.727
17 7.205
35 9.613
13 5.278
35 10.380
33 9.198
35 10.119
119 26.388
29 8.918
33 10.120
23 7.951
33 8.524
33 9.001
29 8.239
25 10.373
93 21.558
83 17.283
23 5.727
81 15.704
41 13.890
61 16.243
19 7.732
23 8.329
45 11.662
51 12.737
19 5.295
37 10.108
15 3.403
23 8.022
21 7.524
27 7.173
11 2.488
29 7.635
27 6.792
19 4.768
9 2.913
41 11.298
35 9.352
21 6.078
17 5.242
61 14.662
21 12.594
29 11.992
115 30.837
27 11.790
121 28.918
53 16.738
21 8.839
27 10.530
27 11.513
21 8.278
47 14.655
27 10.129
81 28.332
61 29.991
27 11.930
161 34.275
29 12.999
27 10.797
45 16.264
21 8.745
25 8.977
41 14.100
29 12.123
75 21.930
25 9.559
21 8.658
67 21.661
109 27.520
103 27.476
27 9.796
29 13.039
29 11.828
95 25.709
51 18.734
27 10.132
31 12.359
21 9.062
45 16.338
33 11.761
25 10.984
27 5.777
7 5.193
3 2.293
27 10.518
23 8.618
59 13.774
9 4.342
11 4.884
3 2.411
7 4.459
7 4.358
3 3.037
35 9.810
3 2.245
53 14.503
3 2.057
7 4.867
37 10.050
7 3.329
3 1.669
3 2.437
145 40.849
35 12.108
7 4.910
55 14.145
39 9.624
29 8.239
25 8.536
45 11.133
29 9.750
35 9.572
19 9.034
43 11.589
15 4.308
25 8.882
83 17.857
39 10.970
7 5.333
17 6.635
23 9.075
27 7.777
43 10.436
43 12.080
25 4.904
29 9.243
21 4.883
13 6.577
23 4.371
71 30.180
61 17.298
23 4.774
23 7.050
35 11.637
35 9.102
47 13.234
49 12.043
75 16.091
33 5.908
71 20.125
33 12.659
43 13.889
11 5.879
37 13.479
7 3.809
7 3.527
45 13.946
143 30.607
7 4.027
9 3.512
43 13.771
7 3.503
9 4.970
9 4.683
7 3.716
87 20.107
91 20.003
67 17.427
35 10.787
109 27.998
9 3.923
63 15.837
57 13.344
93 24.328
41 10.126
109 21.165
13 6.830
5 2.517
5 2.521
65 12.431
103 20.740
31 8.499
25 9.200
65 16.197
47 10.668
5 2.326
31 8.992
93 20.776
57 12.700
49 18.089
93 19.166
41 13.562
21 7.679
25 7.395
5 2.300
23 6.706
33 9.627
27 7.710
69 21.193
5 2.259
27 7.537
5 2.351
5 2.646
45 12.464
43 9.878
33 8.492
43 12.746
11 3.833
37 12.713
69 22.150
11 6.055
9 4.522
15 3.601
65 18.175
3 11.526
17 10.699
23 5.777
15 6.140
11 4.419
15 5.511
33 10.862
19 7.364
127 34.915
93 23.718
15 6.287
69 18.783
23 7.168
43 12.296
19 6.916
15 6.428
89 27.097
193 49.403
195 46.876
85 28.387
235 52.446
89 26.061
193 53.555
175 47.939
19 8.427
19 6.858
125 36.273
153 40.911
99 26.174
149 37.706
93 28.236
197 45.654
117 30.686
143 38.636
213 51.091
73 22.402
165 41.232
129 33.623
189 49.647
285 67.247
195 46.175
19 7.852
33 9.518
21 8.115
69 21.629
139 34.668
137 33.848
133 35.196
171 44.412
213 50.390
219 49.766
109 29.791
141 38.484
205 51.531
171 42.782
175 42.154
95 27.197
171 56.159
101 22.906
21 8.088
175 44.268
123 31.615
193 44.845
85 24.416
159 37.896
233 57.775
141 33.740
165 41.024
147 38.703
175 43.234
129 33.465
237 53.499
21 4.884
11 4.535
71 20.459
77 25.179
19 4.849
87 22.509
99 24.739
27 6.382
135 31.753
27 5.841
89 23.790
85 22.331
63 20.408
83 22.366
67 20.191
55 15.332
129 54.268
57 17.153
87 25.307
135 35.195
143 38.442
93 25.958
55 15.440
193 45.393
185 40.413
211 39.445
175 38.476
21 3.425
19 4.473
7 3.802
1 1.950
59 19.710
11 4.868
73 19.194
135 39.820
89 25.164
111 25.913
17 6.803
135 31.904
115 28.159
85 55.037
9 4.844
125 28.456
37 13.813
23 6.497
25 10.059
73 21.610
23 5.861
23 5.050
9 4.879
43 10.215
85 22.345
23 4.501
111 28.508
133 31.535
11 6.236
23 5.225
23 4.539
119 29.949
25 10.920
39 13.761
15 4.471
33 10.733
45 14.571
35 7.481
15 5.536
45 14.040
75 24.153
41 13.119
25 7.919
25 7.925
23 6.701
17 7.272
21 8.499
131 31.851
39 13.062
159 42.173
181 44.919
11 5.119
31 10.906
169 36.496
37 13.130
17 7.446
109 29.230
59 16.284
129 33.932
53 13.752
25 8.127
9 4.057
17 6.988
111 20.702
35 10.030
53 14.417
43 9.854
39 11.098
103 24.144
127 38.514
65 19.402
103 26.187
35 10.126
47 13.887
63 13.853
119 28.156
69 17.346
159 36.886
27 5.103
15 6.287
87 23.407
27 8.095
83 20.861
33 9.921
33 10.272
61 17.259
19 8.061
57 14.183
47 15.017
147 37.666
97 22.641
119 32.420
5 3.666
29 9.264
125 34.755
3 3.240
79 22.703
13 5.860
3 2.423
7 5.480
3 2.347
67 16.445
3 2.326
3 2.423
3 2.413
57 11.413
13 6.986
75 19.817
111 30.334
49 16.402
223 60.839
7 3.554
29 7.563
27 5.098
31 5.596
113 27.051
127 25.279
215 56.761
247 60.322
285 67.338
15 5.029
69 19.394
79 22.366
61 14.650
31 8.504
9 4.873
141 27.214
5 4.337
13 7.379
53 15.396
9 5.369
35 8.519
5 2.818
67 13.665
33 9.980
37 9.422
57 16.353
61 16.341
19 7.805
31 9.118
27 9.876
81 18.612
17 6.423
45 11.725
35 9.806
109 25.651
3 2.646
11 4.410
19 8.579
33 8.542
11 5.035
25 6.447
25 6.429
33 6.168
31 5.311
131 33.690
17 8.475
7 4.576
57 15.045
11 5.964
11 5.314
35 8.687
15 7.511
29 9.801
39 8.178
9 5.516
43 7.866
13 5.587
9 4.661
19 5.436
41 8.008
9 5.251
27 8.946
25 7.081
19 5.895
15 6.418
29 8.815
19 6.437
23 6.311
31 9.183
27 12.372
27 19.947
69 17.010
31 6.030
19 4.855
19 7.083
27 6.952
27 6.697
33 8.326
27 6.176
29 6.882
19 6.231
27 6.436
25 6.585
27 6.439
19 4.590
27 6.292
25 6.352
25 6.354
35 8.769
27 6.453
19 6.182
29 8.652
29 6.915
37 11.367
35 9.650
19 6.255
27 6.517
35 8.004
23 5.940
29 8.077
15 5.545
19 5.913
27 6.312
45 12.663
27 9.096
103 25.189
105 24.454
89 22.667
113 26.284
65 18.704
71 18.294
91 21.599
91 20.865
37 10.795
33 9.954
41 10.223
49 12.669
59 15.716
37 9.583
121 26.864
97 22.732
35 9.472
3 3.366
5 4.077
11 6.581
21 9.750
67 24.852
77 22.645
71 25.026
71 24.722
69 21.540
63 20.694
51 18.848
21 8.723
95 25.281
75 19.328
49 21.051
43 29.405
53 10.752
21 4.086
1 1.765
67 11.900
47 9.848
11 5.408
3 2.603
17 3.047
29 6.922
33 6.818
49 15.425
55 12.999
25 5.267
21 9.609
21 7.244
157 42.290
103 27.340
101 28.282
129 31.385
127 29.470
127 31.319
109 29.624
87 24.809
95 24.451
101 29.561
133 33.593
127 31.908
103 25.302
129 32.123
79 21.836
121 31.945
23 8.372
133 31.745
117 27.838
109 24.732
149 37.549
87 23.569
43 15.577
171 41.265
141 56.416
91 20.672
157 39.432
27 5.369
71 18.751
91 23.559
87 28.794
153 43.588
99 29.982
7 4.571
35 9.432
15 6.142
157 34.912
49 14.534
19 7.854
15 6.604
41 11.751
7 3.179
39 12.614
37 14.220
17 7.212
47 14.168
15 6.777
29 11.049
39 13.217
39 7.320
33 8.541
5 1.628
1 1.119
91 28.075
111 34.590
61 19.524
125 34.597
53 17.362
45 14.496
71 20.093
91 23.893
73 23.610
61 18.566
43 13.801
59 17.774
93 26.081
79 22.622
45 13.932
85 26.015
73 21.326
33 23.727
137 35.580
63 21.550
27 7.327
147 36.002
95 28.286
49 18.105
117 29.366
99 25.963
135 37.669
97 29.698
121 32.598
115 28.770
151 38.430
51 16.776
29 7.101
143 36.224
101 29.001
117 32.562
23 8.243
35 10.397
21 8.432
17 6.615
13 4.994
77 24.309
39 7.135
21 6.852
17 6.148
35 9.432
41 12.401
19 6.852
41 13.558
19 4.867
53 11.719
21 4.916
17 7.331
21 7.272
27 5.721
19 4.308
37 12.612
17 5.920
55 13.792
17 5.759
17 6.229
13 4.192
9 16.420
35 13.855
7 5.598
9 7.288
29 18.810
21 12.425
11 7.713
23 7.485
19 6.410
9 8.209
23 29.520
31 12.903
67 29.464
39 17.130
19 11.504
69 26.373
25 13.331
19 10.132
21 10.482
21 9.632
71 23.351
21 10.283
71 19.368
71 19.411
71 19.019
21 9.844
19 8.295
21 8.401
21 9.111
21 8.483
71 19.309
27 11.291
17 9.296
19 8.251
21 8.550
21 9.993
25 11.529
21 8.461
21 10.142
21 8.527
21 9.394
71 19.774
19 6.955
19 7.532
1 1.948
1 1.720
1 1.939
1 1.504
1 1.687
1 1.729
1 1.592
1 1.486
95 39.155
93 32.767
33 15.913
45 24.611
77 29.322
101 35.777
11 7.142
47 24.554
39 17.839
65 22.625
33 17.789
59 25.088
27 14.934
39 12.441
79 26.369
45 17.202
47 21.386
41 28.199
43 18.421
15 7.996
9 8.148
59 23.320
13 8.840
29 13.356
91 29.964
63 22.157
13 8.920
13 9.595
55 19.694
13 8.911
7 6.754
27 13.298
23 12.181
35 14.827
25 12.473
25 11.340
3 3.527
9 6.698
47 15.289
63 19.463
13 9.833
27 11.429
9 8.013
63 20.436
41 18.156
27 13.672
49 17.099
19 11.242
47 18.559
1 2.815
1 2.038
1 1.407
1 1.956
1 1.842
27 9.807
31 9.056
1 1.391
25 6.989
1 1.308
1 1.281
1 1.189
1 1.454
1 1.476
1 2.639
1 1.534
37 8.578
19 4.598
15 5.228
1 1.288
1 1.090
31 9.190
1 1.190
7 2.785
1 1.631
1 1.472
1 1.070
1 1.240
1 1.339
31 8.613
1 1.262
1 1.118
37 11.656
1 1.503
11 8.780
39 10.378
15 6.486
15 4.511
1 1.164
1 1.252
1 1.146
35 10.199
15 4.019
1 1.704
1 1.334
19 4.727
1 1.139
1 1.175
1 1.012
1 1.591
17 3.779
1 1.437
19 4.602
1 1.192
17 3.821
129 38.822
1 1.664
1 1.188
1 1.219
1 1.200
1 0.885
29 6.951
37 10.417
1 1.255
25 6.229
19 8.575
15 7.073
21 6.714
15 5.883
19 7.878
19 7.893
71 24.496
15 4.500
33 7.586
25 5.253
35 9.563
53 14.510
1 6.048
1 5.576
1 7.188
1 1.814
29 8.396
33 9.534
1 1.196
15 3.192
25 4.486
1 1.047
35 9.317
1 1.330
1 1.669
1 0.979
1 1.100
1 0.961
1 1.520
1 1.777
1 1.286
1 1.164
1 1.218
1 1.145
17 4.174
1 0.963
1 1.130
1 1.742
1 1.203
1 1.159
1 1.176
1 1.487
33 9.764
45 12.940
39 12.916
15 4.343
23 6.968
1 1.614
1 1.811
1 1.186
1 1.257
1 1.234
1 1.241
15 7.185
73 20.384
15 8.044
73 18.870
1 1.439
1 1.210
1 0.973
39 10.257
1 1.208
1 0.956
1 0.937
1 1.215
1 1.400
1 1.657
1 1.224
1 1.239
1 0.920
1 0.998
49 14.795
1 1.292
1 1.249
1 1.221
9 9.211
7 7.408
9 7.499
11 7.925
9 7.036
13 8.694
13 3.689
1 2.507
15 9.330
1 1.309
1 1.366
29 8.642
15 7.929
17 3.916
1 2.038
43 17.281
15 7.321
15 3.491
1 1.017
17 3.187
1 1.899
1 1.189
1 1.696
17 8.898
39 11.428
19 3.496
3 2.653
15 4.337
21 8.498
15 3.198
21 9.009
1 2.128
51 18.154
25 8.638
17 4.465
25 4.760
7 4.862
1 2.189
1 2.248
55 16.694
83 18.792
51 17.185
51 18.153
13 10.474
23 6.590
27 6.923
27 6.306
1 1.750
1 1.367
47 14.943
71 16.171
1 2.419
35 13.852
1 1.941
1 1.732
19 5.228
1 2.064
23 5.120
41 14.154
1 1.804
1 1.815
1 1.940
1 1.898
1 2.100
1 1.698
1 1.844
33 10.812
1 1.999
1 1.888
21 10.376
3 3.055
13 8.725
25 8.875
27 8.973
37 10.975
57 18.768
29 13.408
31 13.364
9 5.858
81 33.727
19 7.505
43 23.014
19 11.905
7 5.365
5 3.458
35 8.365
11 9.159
9 6.672
47 13.773
93 26.135
9 7.263
7 6.351
7 7.483
7 6.139
19 6.284
5 4.325
67 20.872
19 5.477
103 24.940
55 17.950
7 5.051
5 3.398
7 3.902
71 22.925
39 18.213
19 7.041
21 6.081
7 4.768
5 3.250
1 1.811
1 1.626
87 23.875
1 1.457
19 5.358
1 1.965
65 18.893
1 1.248
1 1.602
101 24.798
1 2.008
1 1.387
1 1.806
1 1.709
1 1.199
1 1.901
147 43.890
1 1.839
1 2.012
1 1.575
1 1.734
1 1.614
1 1.802
1 1.694
1 1.361
1 1.213
1 1.789
11 3.515
7 7.797
1 1.386
1 1.702
1 1.400
1 1.269
1 1.574
47 17.274
1 1.602
65 14.781
1 2.160
1 1.984
13 4.458
1 2.312
1 1.797
49 16.011
1 2.007
1 1.760
1 1.350
1 1.514
1 1.476
29 11.304
1 1.857
1 1.845
1 1.798
1 1.457
1 1.498
1 1.649
1 1.652
1 1.281
1 1.841
1 1.331
1 1.487
1 1.399
1 1.712
11 2.711
1 1.644
1 1.339
1 1.514
1 1.713
1 1.912
1 1.542
61 16.607
1 2.172
1 2.116
49 17.223
1 2.145
1 1.340
1 1.871
1 1.775
1 1.506
1 1.676
1 1.860
3 3.392
1 1.707
1 1.798
1 1.524
1 1.311
1 1.493
1 1.512
49 14.505
1 1.449
31 10.102
11 8.123
1 1.585
3 2.776
1 3.064
61 25.362
5 5.041
1 1.236
1 1.479
1 1.475
161 46.520
153 42.611
39 10.635
3 2.963
1 1.022
1 0.884
1 0.904
1 1.309
1 1.018
1 0.954
35 13.715
1 6.062
1 1.011
1 1.881
1 1.323
1 0.777
17 18.513
1 2.528
1 2.337
13 8.991
1 2.905
25 9.473
9 4.375
1 1.913
1 1.572
39 13.333
1 2.473
1 1.948
1 1.661
1 1.976
27 10.365
3 5.033
3 3.821
39 12.660
39 10.944
1 2.139
1 1.969
1 1.849
15 5.651
33 11.394
23 5.551
29 11.814
1 2.436
1 2.225
1 1.674
3 3.582
15 10.382
1 2.106
1 2.147
5 5.156
25 6.450
1 2.027
75 24.491
9 4.270
1 1.962
1 1.138
3 1.783
3 1.650
1 1.122
1 1.395
1 1.107
3 1.913
1 1.393
1 1.322
3 1.514
25 10.416
1 1.110
1 1.034
1 1.374
1 1.439
1 1.105
55 14.965
3 1.575
1 1.334
1 1.386
3 1.631
37 12.986
1 1.119
1 0.922
1 1.172
23 6.909
1 1.092
3 1.775
45 13.457
1 1.052
3 2.018
23 6.046
3 1.251
1 1.483
1 1.099
1 1.293
1 1.019
1 0.956
1 0.957
1 1.076
1 0.914
1 0.964
1 1.125
43 13.556
3 1.855
1 1.189
1 1.113
1 1.055
1 0.839
1 0.958
1 1.030
1 1.053
1 1.153
1 1.086
1 0.802
3 1.817
3 1.210
1 1.101
1 0.938
1 1.104
1 0.897
1 0.893
1 1.003
1 0.830
61 17.160
1 1.107
1 1.318
33 12.083
27 8.377
15 8.900
17 5.779
27 6.503
13 2.520
13 3.612
17 3.890
21 7.076
9 5.425
1 1.736
21 6.120
29 10.433
27 9.897
25 12.993
1 1.580
15 3.638
35 15.437
45 14.202
17 4.803
51 20.679
19 4.753
29 15.081
19 4.657
19 4.435
19 4.525
19 4.668
57 22.813
19 5.536
27 8.044
17 7.293
91 34.030
1 2.637
93 26.631
73 23.798
39 11.676
53 16.306
33 11.594
81 23.425
109 34.125
1 7.679
23 11.172
95 23.317
17 6.953
1 2.558
49 14.955
97 30.341
1 3.005
13 4.406
1 2.995
1 3.172
45 13.882
1 2.731
19 6.056
67 17.282
11 4.538
79 29.596
11 6.439
39 12.871
1 1.898
47 12.759
1 2.632
49 14.752
29 8.549
61 16.205
119 35.890
25 7.568
1 2.715
45 10.973
39 10.509
13 7.764
1 2.669
55 14.014
57 14.340
15 7.075
29 13.210
69 16.435
1 1.409
37 11.408
79 19.347
43 11.635
1 1.850
1 1.345
1 1.694
83 18.816
1 2.000
39 9.013
23 6.156
1 1.645
1 1.732
1 1.376
1 4.259
5 6.145
13 4.583
25 7.333
1 3.069
3 3.529
53 16.440
3 3.565
5 5.096
1 2.850
1 2.104
1 3.054
3 4.750
37 9.912
47 19.638
1 2.711
15 4.472
61 21.558
15 3.943
23 5.472
25 7.492
5 4.591
3 3.659
1 2.683
31 6.970
17 4.563
31 13.258
3 6.268
5 6.648
21 4.670
1 2.582
1 2.900
1 2.581
25 5.932
25 5.328
1 2.944
1 2.035
1 2.259
5 5.016
25 6.216
1 3.131
17 5.371
3 4.644
1 3.081
1 2.930
5 4.576
27 7.058
5 4.996
5 5.868
23 6.815
5 4.796
3 3.624
1 2.233
1 2.013
33 7.171
3 3.420
25 5.805
1 2.634
19 3.814
15 4.083
21 5.062
21 4.808
39 7.610
1 2.717
3 4.541
21 4.971
21 3.942
13 3.758
19 4.320
1 2.563
3 3.585
17 5.445
5 4.066
35 7.589
23 6.133
25 7.809
25 5.953
1 2.573
25 5.155
33 13.291
29 13.909
27 6.834
5 6.441
31 6.708
3 3.910
29 8.686
61 20.666
3 3.848
1 2.531
31 8.684
3 3.593
1 2.180
13 3.477
25 8.561
1 2.839
1 2.602
95 24.924
3 3.324
5 5.274
5 5.484
3 4.203
5 4.655
1 2.603
1 2.695
1 2.790
1 3.377
5 4.603
1 3.002
1 2.546
3 4.634
5 4.959
5 5.237
5 4.413
5 5.089
31 7.850
51 14.510
31 6.567
25 6.052
1 2.957
3 4.386
5 4.908
3 3.749
5 4.467
5 5.053
3 5.796
1 3.724
53 23.231
3 5.109
5 4.286
5 4.350
23 6.045
3 3.639
21 4.568
1 2.203
23 4.811
23 5.214
1 2.493
19 6.043
3 3.425
23 5.085
1 2.473
1 2.556
21 4.302
1 2.801
21 4.138
1 2.852
3 3.432
1 2.862
21 4.199
23 5.318
1 2.573
3 3.585
1 2.309
1 2.757
5 5.809
1 2.714
5 4.122
1 2.099
1 2.667
23 5.989
1 2.633
1 2.566
5 5.031
1 2.543
1 2.504
1 2.990
25 5.618
19 5.706
27 5.828
29 13.333
5 4.371
19 4.874
3 3.382
3 2.919
1 2.618
31 7.208
35 10.574
41 11.753
3 3.158
1 1.927
1 2.291
1 2.623
1 2.717
21 5.342
35 9.435
63 22.122
71 19.982
3 3.507
1 2.365
23 5.379
1 2.264
25 5.782
3 3.180
1 2.381
21 4.249
37 7.898
25 5.692
23 5.128
1 2.057
1 2.173
3 3.431
31 10.517
3 3.456
3 10.777
39 19.192
1 2.767
5 5.523
41 16.117
1 3.005
35 14.125
1 2.826
1 3.021
17 5.989
5 5.543
17 5.135
1 3.127
5 5.250
17 4.473
25 6.668
5 6.018
33 15.363
1 2.721
19 6.144
31 11.416
5 4.966
3 3.693
1 2.455
37 8.284
1 3.060
31 6.039
3 3.577
1 2.594
29 6.409
25 5.213
1 2.473
11 3.263
1 2.698
3 3.972
13 4.149
13 3.779
1 3.057
23 5.523
5 5.659
5 4.382
37 12.480
3 3.515
3 3.839
49 10.391
3 3.344
97 31.556
1 2.438
3 3.281
21 4.620
23 4.647
21 4.368
21 5.214
25 5.727
1 2.548
21 4.281
85 24.050
19 4.256
33 16.071
27 5.311
25 13.342
29 4.950
27 12.153
23 12.412
61 25.564
23 11.046
73 29.199
21 10.735
17 11.035
17 9.156
43 17.871
31 12.786
73 24.774
61 24.432
19 10.566
33 13.503
75 21.854
41 17.042
53 23.879
19 5.126
3 3.503
37 10.457
5 5.049
3 4.013
51 16.326
105 22.970
19 4.335
3 4.725
3 3.432
41 17.148
3 3.570
73 20.119
21 11.179
111 47.140
19 4.127
17 3.363
3 3.570
19 4.811
17 3.597
19 4.866
19 4.068
53 13.041
3 3.113
29 13.444
37 16.481
29 5.732
37 8.952
61 17.947
1 2.997
19 4.067
29 5.440
15 2.959
31 6.703
43 11.700
5 5.482
5 4.736
17 4.417
19 3.449
17 2.678
39 11.041
29 5.816
1 3.128
29 5.511
1 2.143
59 24.679
57 25.477
37 17.345
1 1.875
1 2.373
5 7.872
1 1.733
45 13.232
1 1.619
29 10.699
1 1.289
1 2.779
3 3.592
1 2.536
1 3.581
55 19.041
5 4.060
1 2.747
1 1.575
1 1.053
1 2.084
1 1.637
3 4.043
1 1.779
1 1.934
1 3.059
57 17.658
1 2.253
15 8.515
53 22.679
1 2.483
39 9.403
37 9.743
1 1.349
1 1.133
1 1.008
41 8.501
29 8.734
1 2.930
53 15.795
1 1.998
3 3.793
1 1.002
1 0.756
5 4.540
3 3.274
1 0.931
1 1.151
41 20.616
67 20.326
41 16.644
15 8.249
45 16.711
71 19.350
69 24.861
29 13.421
69 19.627
35 13.645
25 11.498
23 11.228
23 5.025
69 18.632
25 10.729
23 9.499
23 6.972
53 9.413
23 4.585
23 8.019
23 8.717
21 8.608
3 6.090
3 4.171
27 12.193
93 38.805
25 13.485
27 11.629
81 28.318
17 10.957
47 17.458
35 13.166
11 4.591
71 24.658
83 23.213
3 4.298
39 11.599
27 5.657
7 7.674
51 24.381
23 5.855
21 11.173
3 3.411
11 5.789
83 31.281
21 11.853
37 8.573
37 13.064
23 6.976
37 16.033
7 6.625
31 10.207
7 5.990
5 4.638
19 8.468
19 7.583
3 2.926
95 33.846
5 4.505
13 6.834
81 22.933
23 8.870
11 5.966
53 21.433
33 13.470
3 4.171
3 3.488
3 2.940
11 5.933
5 4.369
3 2.885
7 5.482
113 34.919
65 18.984
33 10.429
21 8.538
3 3.463
3 3.817
9 4.648
41 17.084
3 3.551
3 3.006
17 7.398
9 4.799
9 5.370
9 4.652
141 39.999
7 5.166
11 5.306
29 9.455
7 4.357
5 5.245
35 13.106
9 5.476
7 5.227
1 2.920
3 4.347
7 4.251
105 32.105
9 5.164
31 8.864
39 20.568
5 5.717
7 4.349
17 6.424
9 4.933
11 5.025
11 5.451
5 4.232
1 4.266
37 7.886
1 2.729
3 3.670
1 1.907
1 2.506
1 2.263
3 3.469
1 2.052
3 3.297
3 3.382
1 2.087
1 2.326
1 2.526
3 4.060
83 27.720
1 2.505
1 2.098
1 1.888
25 5.724
1 2.486
3 3.311
3 16.145
3 3.112
1 1.646
3 4.504
1 2.511
3 3.635
3 3.350
1 2.049
1 1.879
101 37.841
3 4.027
3 3.976
3 3.678
3 3.642
3 2.671
23 5.470
29 5.743
3 3.018
1 2.902
1 1.975
25 4.782
23 4.454
1 2.032
1 2.298
1 2.036
1 1.715
1 2.286
1 2.371
31 6.167
1 2.136
3 3.337
25 5.441
3 3.499
3 3.236
1 2.427
1 2.467
3 3.532
3 3.094
1 2.082
1 2.177
3 3.113
3 3.664
3 4.425
3 3.802
21 8.399
3 3.262
1 2.243
1 1.827
3 2.866
3 2.817
25 4.596
3 3.006
1 1.893
1 1.843
25 4.657
1 1.981
23 3.865
3 2.485
3 2.902
1 2.256
3 2.902
3 3.619
1 1.951
1 1.998
1 1.824
3 3.065
3 2.616
3 2.838
1 2.744
3 2.535
1 1.942
25 7.623
3 3.008
3 2.901
1 2.873
3 2.844
3 4.589
3 3.023
83 21.830
33 6.233
3 3.361
23 4.296
3 3.884
1 2.724
3 3.495
3 2.807
3 3.735
3 3.109
3 3.073
27 5.785
1 2.310
1 1.914
3 3.460
27 6.226
1 1.983
1 2.567
3 3.693
3 3.043
1 2.072
27 5.660
1 2.125
3 2.654
27 6.242
3 3.409
3 3.536
1 2.084
3 3.672
3 3.854
3 3.836
3 2.690
1 2.208
29 6.641
3 3.690
1 2.202
1 2.187
1 1.988
3 3.394
3 3.390
3 2.925
3 2.826
3 4.398
3 3.950
3 4.434
3 4.253
29 14.818
45 19.737
3 4.661
3 3.799
3 3.419
1 2.207
3 3.750
3 3.019
3 2.666
3 3.088
1 1.970
1 2.120
1 2.236
1 1.759
1 2.150
27 6.013
1 1.719
29 5.427
3 3.372
1 2.572
3 3.037
25 4.721
1 2.030
1 2.072
1 1.834
25 4.603
27 5.228
3 2.981
1 2.258
1 2.223
1 2.286
1 2.082
25 4.096
1 2.233
1 2.064
3 2.698
1 1.922
1 2.285
1 2.267
3 4.019
3 3.078
1 2.318
25 4.351
27 4.713
1 1.860
3 3.260
37 9.476
3 3.760
29 6.692
1 2.585
3 3.252
3 2.800
3 4.195
1 11.590
1 12.443
3 5.192
3 3.400
1 2.026
57 15.079
3 3.051
35 6.500
1 1.946
1 2.238
1 1.733
3 3.435
27 4.915
1 1.850
1 1.790
3 3.798
1 2.162
1 2.170
1 1.947
29 5.214
27 5.812
3 3.535
3 2.827
3 3.724
1 2.344
1 2.552
1 1.652
3 3.126
1 2.002
1 2.032
3 3.538
27 6.315
1 2.137
29 6.379
31 13.456
3 2.973
3 2.874
3 2.554
1 2.279
1 1.667
1 2.247
3 2.332
1 2.274
3 2.573
3 3.096
1 2.043
1 1.980
3 2.443
3 2.820
1 2.172
25 5.107
1 1.869
3 3.262
3 3.106
25 4.393
3 2.733
1 2.505
1 2.140
1 2.271
3 2.812
3 4.314
3 3.052
41 10.522
3 2.959
3 3.038
3 2.577
1 2.301
3 2.385
23 3.965
3 2.454
57 12.663
89 33.868
17 9.118
13 8.218
47 18.933
55 18.483
11 6.443
67 25.629
59 16.425
41 17.021
95 29.141
59 20.727
15 8.896
37 11.642
13 6.283
13 6.366
13 7.072
13 6.976
43 14.897
59 18.341
19 9.806
15 7.614
11 6.008
15 8.568
11 5.456
67 21.887
17 8.606
61 20.179
13 5.510
15 7.220
13 4.980
25 14.827
15 9.331
67 22.140
11 8.382
19 9.636
11 3.254
49 20.880
17 7.067
77 30.144
1 3.664
39 12.471
7 5.685
27 6.993
1 1.284
65 23.700
11 21.051
27 8.863
21 11.193
17 8.754
11 3.682
29 16.899
109 35.163
25 12.966
1 2.527
49 23.119
33 9.931
25 10.189
29 10.453
7 5.460
5 4.811
59 19.485
27 14.377
27 15.363
5 3.582
17 8.632
7 5.892
69 24.807
27 16.520
49 20.669
47 16.350
35 17.262
1 1.129
9 6.760
1 1.046
11 4.490
25 6.624
1 1.161
3 4.885
5 4.431
23 12.170
45 20.460
33 11.727
29 9.386
1 1.346
1 1.375
3 3.865
13 4.734
31 12.566
37 18.022
33 9.797
31 13.906
13 7.244
31 12.880
9 6.392
9 6.739
17 8.258
31 9.769
45 13.692
7 5.048
7 8.431
21 7.555
1 2.458
1 1.382
1 1.527
45 17.977
25 12.827
25 11.781
1 1.438
23 8.389
39 15.740
45 19.720
43 17.667
1 1.158
1 0.951
1 1.248
25 19.480
25 9.005
23 9.010
67 13.159
47 18.165
51 19.088
25 9.138
1 1.281
33 12.613
1 1.531
1 1.414
1 1.301
31 10.622
43 31.416
59 20.184
39 16.460
45 18.736
21 8.185
23 8.867
45 18.766
67 22.736
31 8.919
1 1.625
1 1.192
1 1.156
1 1.371
1 0.952
1 0.980
31 10.893
17 4.921
1 1.074
1 1.114
1 1.486
1 1.054
1 0.994
1 0.982
29 6.267
1 1.449
9 7.153
21 4.080
1 1.600
27 13.479
35 11.190
1 1.160
1 1.263
1 2.095
19 4.141
1 1.258
27 5.381
1 1.252
1 1.390
1 1.231
9 6.726
17 7.000
9 5.613
23 9.470
31 8.145
33 15.543
49 15.372
45 16.192
35 12.953
47 14.405
21 7.033
17 10.204
57 18.119
85 21.504
33 9.377
1 1.103
85 26.441
33 9.241
19 6.117
43 13.596
27 10.388
45 16.254
49 15.408
23 8.077
3 3.518
3 3.808
35 11.244
19 6.314
21 6.603
3 3.686
21 6.804
7 6.299
27 7.387
27 6.849
105 33.974
19 6.997
23 6.953
25 10.906
33 14.601
7 5.425
7 5.949
21 11.907
19 11.407
9 7.042
7 5.450
1 3.730
1 2.379
3 3.164
1 2.377
1 2.209
5 5.272
5 4.298
1 1.962
29 7.804
5 4.273
25 5.584
3 3.852
29 7.885
3 3.167
29 6.623
3 3.692
5 4.026
3 2.632
89 23.177
5 4.544
1 2.308
3 4.083
1 27.123
1 2.812
5 4.281
5 5.994
49 18.493
5 4.158
3 2.790
1 2.097
1 2.610
3 3.421
1 2.385
3 3.729
5 3.423
29 7.260
3 3.375
45 12.117
1 2.075
1 2.052
5 4.474
1 2.394
5 4.349
3 2.683
1 1.783
1 2.392
5 4.614
5 5.172
1 2.275
5 4.185
5 4.860
5 4.432
5 4.190
3 3.217
35 14.107
5 3.557
3 3.871
3 2.488
1 1.962
1 1.804
1 1.821
25 8.177
1 2.524
41 10.829
3 2.905
29 5.925
1 2.017
1 2.087
29 6.899
29 7.777
5 4.307
5 3.967
5 4.165
37 7.896
1 2.486
1 2.271
3 3.004
1 1.819
1 2.245
1 1.967
5 4.127
5 4.524
5 4.008
5 3.797
5 4.838
5 3.281
1 2.430
29 6.587
3 2.799
1 2.075
1 2.117
1 2.074
3 2.794
67 17.238
5 4.493
5 4.300
1 3.125
5 4.070
5 4.386
5 3.141
5 4.061
5 4.044
5 4.258
5 3.382
5 5.399
5 4.090
5 4.423
5 4.028
5 4.123
5 3.815
5 3.629
3 3.798
3 2.958
1 1.608
1 1.836
1 2.324
3 2.762
1 1.528
55 14.271
1 2.181
1 2.060
33 6.853
3 2.734
27 5.959
1 1.990
3 3.031
1 2.360
1 2.757
3 3.208
5 4.585
1 2.602
1 3.745
41 10.315
83 26.555
1 2.710
1 2.521
5 4.112
5 4.985
1 2.367
1 2.560
1 2.579
1 1.875
1 1.939
3 2.645
3 3.367
5 4.016
5 4.486
3 3.553
5 4.061
5 5.179
29 7.483
5 3.306
29 7.942
5 3.610
29 6.787
5 4.067
3 3.822
29 6.102
5 3.892
5 4.447
5 4.156
61 20.599
61 20.295
25 5.759
1 2.950
3 3.598
1 2.558
3 3.241
3 3.260
1 2.081
1 2.343
27 5.962
5 4.715
1 2.105
3 3.344
37 8.274
5 4.432
5 4.284
3 3.216
3 2.653
5 4.092
5 3.545
1 2.018
5 4.439
1 2.020
1 1.753
1 2.507
5 4.672
5 4.231
5 3.466
5 3.564
5 3.326
5 4.528
1 2.086
5 3.743
5 4.331
5 3.500
1 2.801
3 2.809
1 1.890
3 3.011
1 2.342
1 1.962
1 2.050
1 2.064
3 3.291
3 2.671
3 2.511
3 2.730
31 8.336
5 5.345
35 32.054
5 4.791
3 3.697
5 3.819
5 3.840
29 7.368
43 10.046
1 2.860
5 3.426
5 3.643
5 4.492
1 2.697
1 2.636
5 3.228
5 5.231
5 3.576
5 3.828
3 3.243
5 4.064
3 4.564
21 10.714
5 4.674
5 3.599
5 4.277
5 4.002
5 4.072
25 6.442
5 3.750
3 4.063
5 4.534
5 3.437
5 3.317
5 2.986
5 3.180
5 3.936
5 5.902
5 3.990
5 3.797
35 14.618
15 9.148
1 2.162
3 2.740
3 2.668
3 2.942
3 3.061
1 1.907
1 1.737
1 2.198
1 1.858
1 2.396
3 2.959
3 2.727
1 1.747
67 17.977
3 2.752
3 3.367
35 6.922
29 5.937
3 2.585
3 2.888
1 1.876
1 2.061
1 1.618
3 3.479
3 2.876
1 1.558
1 1.365
5 4.187
5 4.146
1 3.148
5 4.434
1 2.167
3 3.132
1 2.113
5 3.647
1 2.468
1 2.332
1 2.636
1 2.333
5 3.600
1 2.908
1 2.281
111 35.966
33 7.530
43 9.329
3 3.436
1 2.950
1 2.138
3 3.037
1 2.302
1 1.833
1 2.157
1 2.468
1 2.398
1 2.294
29 7.260
29 6.541
31 13.113
5 4.007
3 4.056
5 4.179
3 3.656
5 3.978
5 3.820
5 4.461
1 1.979
5 4.467
29 6.646
29 7.307
3 3.688
5 3.657
3 3.715
5 3.980
5 4.041
5 3.925
5 4.221
5 3.934
3 3.915
5 3.673
5 4.409
29 7.562
5 4.069
3 3.298
89 24.947
3 3.539
1 2.533
1 2.492
1 2.365
3 3.611
3 4.183
3 3.341
1 2.621
27 5.444
1 2.132
25 10.936
1 2.368
3 4.138
3 3.100
3 2.514
29 6.413
3 3.992
27 5.379
1 1.551
1 2.840
1 1.889
17 10.085
1 2.111
1 1.879
79 20.405
5 3.469
61 15.532
1 2.392
5 4.588
5 4.075
1 3.223
3 3.552
1 1.570
1 2.197
1 1.857
3 3.796
1 1.747
1 2.404
3 3.632
5 4.242
5 4.323
1 3.096
29 7.000
1 2.989
1 2.141
5 5.012
5 4.732
5 4.039
5 4.212
3 3.179
5 4.179
1 3.006
5 3.562
5 4.890
1 2.571
5 3.899
3 3.476
5 10.318
5 13.889
3 3.954
3 3.063
1 1.999
1 1.711
1 2.312
27 5.282
1 1.868
3 3.141
1 1.780
3 3.060
3 3.374
3 2.816
1 1.843
1 2.286
1 1.686
5 5.063
5 4.763
1 2.605
29 6.301
5 4.024
29 7.354
29 13.676
3 3.235
3 2.947
5 4.098
5 3.966
5 3.986
29 7.273
29 7.133
5 4.192
5 4.208
5 4.026
3 3.415
5 4.324
3 3.488
3 3.235
27 6.607
1 2.857
1 2.488
1 2.000
35 9.054
1 1.968
3 2.685
1 1.824
1 1.974
1 2.608
83 31.380
27 6.190
3 3.115
39 8.075
51 19.901
23 8.687
27 12.846
31 9.266
29 7.088
25 5.335
23 6.861
65 27.759
25 10.885
29 16.279
35 13.222
55 20.798
83 27.841
31 11.925
19 11.837
39 12.868
49 17.420
63 19.509
17 9.359
31 13.289
55 16.671
33 13.702
59 20.761
21 3.649
23 3.671
23 3.402
19 3.071
31 7.852
15 4.803
19 5.300
19 2.360
19 2.923
27 4.736
1 3.498
1 6.050
23 15.510
75 23.153
1 1.994
21 4.872
1 2.789
23 4.020
1 1.718
19 2.560
37 5.392
1 3.761
13 8.391
23 5.198
1 1.766
19 4.926
23 5.595
13 4.256
1 1.679
19 3.292
23 4.266
25 3.708
25 4.694
9 6.232
29 10.081
29 12.235
31 18.102
3 3.620
93 36.127
3 3.536
41 17.367
57 23.390
3 3.440
1 1.803
25 5.672
3 3.025
15 6.128
3 3.488
3 3.317
27 8.106
3 4.190
3 3.429
41 18.796
15 4.220
5 3.618
35 13.654
23 3.315
3 3.810
51 21.058
3 3.692
3 4.089
23 5.064
23 4.798
59 23.562
3 3.244
3 3.143
47 17.632
49 18.890
27 5.734
3 3.631
1 2.439
23 5.361
3 3.212
15 8.341
21 11.972
101 36.179
35 8.925
199 52.887
75 27.624
85 30.027
107 35.205
95 32.125
25 12.993
13 7.708
111 33.857
119 33.098
15 9.576
23 11.723
13 7.822
17 10.166
25 12.126
19 6.679
3 3.279
23 6.634
3 3.853
3 3.575
21 4.894
5 4.265
5 4.041
1 3.713
1 1.227
35 11.924
1 3.229
23 6.899
23 5.666
141 44.892
1 2.814
51 13.974
1 3.017
145 46.098
59 16.637
85 26.892
69 23.481
45 10.784
45 15.656
53 14.924
61 16.538
9 2.471
17 9.565
5 5.126
1 1.626
11 5.175
33 15.956
1 1.882
23 8.977
1 1.709
9 2.873
119 34.928
23 5.977
3 4.829
3 5.045
99 31.208
1 1.303
1 1.903
11 4.442
3 4.207
51 18.979
31 6.651
1 1.361
1 1.839
63 20.957
67 22.119
9 6.573
13 9.672
67 21.558
9 9.051
3 4.490
9 7.528
13 6.741
23 9.737
13 10.794
17 11.334
25 10.231
13 6.777
17 9.569
5 5.554
159 48.900
31 13.607
7 7.007
67 12.326
63 16.271
37 11.706
27 5.372
1 3.220
39 18.584
45 13.785
1 3.069
27 8.524
43 8.679
23 11.249
3 3.825
63 15.337
9 6.158
135 48.294
9 6.794
7 4.685
7 4.477
27 7.481
27 7.229
7 3.837
7 4.090
9 5.203
45 21.448
29 7.466
33 6.597
89 25.059
5 3.424
9 7.261
7 4.185
29 14.776
7 3.944
179 52.803
17 6.743
1 2.084
17 5.536
1 2.197
3 3.479
1 2.042
15 6.220
1 2.686
1 1.912
5 4.889
1 2.116
15 6.183
17 5.680
1 2.040
1 2.078
3 3.857
5 4.630
3 3.798
51 17.322
1 1.846
3 3.981
5 4.998
17 7.786
1 1.635
5 5.202
1 1.711
1 2.031
1 1.971
59 16.105
5 5.480
41 13.472
1 1.934
1 2.156
5 5.142
5 4.283
5 4.911
19 6.977
13 5.117
1 1.309
9 2.644
19 7.487
1 1.415
17 7.624
1 1.857
3 3.632
21 7.933
17 5.649
1 2.336
1 2.587
5 4.678
29 7.276
5 5.626
33 9.913
29 8.373
25 6.033
31 8.038
1 1.460
23 5.324
63 16.718
15 4.554
1 2.493
1 1.492
49 16.902
47 12.144
29 3.824
1 1.485
87 20.152
1 1.952
3 1.903
23 8.428
51 12.935
1 1.447
1 2.043
39 9.825
1 2.115
7 8.910
67 54.738
65 24.949
75 25.916
31 9.709
67 24.186
81 24.906
73 25.408
109 30.767
77 20.619
63 21.243
101 28.424
69 21.595
25 6.576
47 19.497
125 42.493
29 10.006
141 47.475
7 4.968
1 1.951
1 1.741
21 4.696
25 4.482
1 2.547
1 1.858
1 1.392
1 1.974
1 1.417
1 1.453
19 4.441
1 2.585
1 2.084
1 1.404
1 1.784
1 1.296
27 6.756
1 1.948
1 1.492
23 4.788
25 4.529
1 2.294
1 1.821
1 1.279
1 1.917
1 1.840
1 1.392
1 1.586
1 1.301
19 3.335
1 1.843
1 1.490
23 5.344
113 34.782
35 10.654
1 1.261
29 7.833
21 4.953
1 1.636
1 1.912
1 1.253
1 1.726
1 2.592
1 1.310
1 1.892
1 1.487
1 1.726
1 1.112
1 1.219
17 3.391
1 1.461
1 1.908
1 1.775
21 3.457
1 1.605
1 1.530
45 13.883
1 1.232
19 4.123
1 1.400
1 1.413
1 1.439
1 1.942
1 1.801
1 1.537
1 1.618
1 1.217
1 1.486
25 6.063
29 6.460
1 1.824
1 1.493
1 1.608
1 1.709
1 1.258
1 1.586
1 1.379
1 1.645
1 1.429
1 1.900
19 4.350
1 1.315
23 4.465
1 1.477
1 1.317
17 3.500
17 3.217
1 1.493
19 3.144
1 1.716
1 1.501
1 1.294
1 1.737
17 3.105
21 4.573
1 1.673
23 3.990
1 1.246
1 1.835
1 1.481
1 1.882
1 1.560
1 1.273
1 1.286
1 1.496
1 1.105
1 1.125
1 1.431
1 1.565
1 1.290
29 5.310
1 1.650
23 4.393
1 1.077
1 1.680
1 1.719
1 1.570
1 1.261
1 1.193
1 1.649
1 1.946
1 1.663
1 1.523
1 1.198
1 1.754
23 3.923
21 4.371
1 1.450
21 4.636
25 5.699
1 1.565
23 5.484
17 3.272
17 3.056
1 2.344
29 6.576
33 7.748
1 2.182
1 1.890
21 3.980
21 13.706
1 11.908
21 4.134
1 1.445
19 4.050
1 2.263
23 9.828
1 1.466
1 1.201
23 4.599
1 1.448
25 4.278
1 1.940
1 1.334
1 1.520
1 1.364
1 1.199
1 1.873
1 1.521
21 3.644
1 1.689
1 1.441
1 1.353
1 1.648
1 1.816
1 1.557
1 1.912
29 5.678
1 1.466
1 2.089
23 4.252
23 3.680
1 1.777
15 3.597
37 6.901
1 1.609
21 5.344
1 1.348
17 3.748
1 1.513
75 22.216
5 5.164
35 8.637
5 4.465
27 7.563
29 8.818
5 3.698
5 3.889
5 3.876
5 4.293
25 9.809
9 6.341
41 9.338
3 4.132
37 16.117
3 3.606
17 5.449
19 5.445
27 13.177
17 8.558
19 4.406
3 4.022
17 5.978
17 7.422
19 11.128
31 13.101
21 4.271
13 6.942
7 4.078
27 10.162
13 7.700
15 3.102
21 3.915
23 4.304
61 17.742
29 10.213
67 25.828
25 10.139
13 10.369
33 8.596
57 11.764
9 7.764
9 5.790
13 9.170
27 8.576
43 10.165
7 6.063
7 5.289
13 7.503
7 5.118
33 7.620
65 23.984
37 9.014
7 7.470
13 8.075
13 9.373
33 7.623
135 47.271
1 1.553
55 17.511
13 6.732
5 4.116
13 8.147
27 5.810
19 10.283
31 12.785
27 11.232
25 5.999
11 4.025
5 4.063
23 8.810
33 12.899
19 10.165
13 8.498
11 7.361
25 4.597
1 3.124
29 12.811
13 5.047
33 16.389
41 33.290
27 7.605
9 7.370
13 7.558
27 7.642
33 11.660
13 8.215
53 19.564
19 7.046
39 17.978
11 6.857
13 7.603
11 6.436
23 6.717
27 7.211
13 8.752
13 8.080
33 15.308
15 4.364
3 2.291
65 13.280
39 11.550
57 20.617
53 15.468
5 3.487
1 1.392
13 6.251
3 3.353
63 20.205
117 41.060
89 31.202
7 6.723
15 3.827
3 3.525
33 7.883
23 6.468
23 3.970
17 4.061
119 38.759
33 9.395
19 9.232
43 13.175
73 20.407
13 3.545
35 7.907
33 11.052
93 30.550
1 1.714
15 3.942
15 5.520
11 2.563
35 9.774
33 8.519
35 7.069
33 7.288
33 5.510
7 5.919
33 6.725
29 13.470
1 2.692
11 9.339
9 6.091
41 17.152
25 11.794
19 4.671
17 9.636
11 9.789
63 14.882
19 4.263
1 2.695
23 5.716
15 8.093
1 2.270
1 2.522
39 12.884
1 1.925
23 6.817
31 7.953
7 4.936
27 6.363
3 3.677
31 6.865
27 7.399
29 6.525
7 6.708
7 5.158
7 5.692
7 17.612
23 15.548
3 3.490
5 4.534
19 9.837
23 6.172
19 9.860
31 5.979
31 6.613
35 7.085
25 12.568
9 5.939
15 6.117
13 6.454
93 39.083
123 42.841
179 46.445
113 43.039
115 39.084
159 45.088
127 40.851
1 2.537
1 2.470
1 2.040
15 4.099
1 1.305
1 1.777
85 22.703
1 2.758
1 1.933
17 4.329
7 2.303
1 2.175
1 1.730
1 1.466
15 3.679
79 19.064
3 3.413
3 2.740
49 13.473
1 2.037
1 1.686
1 2.829
45 12.335
1 1.547
1 1.770
23 4.706
1 1.547
1 1.390
23 4.509
1 2.259
55 14.919
41 12.963
1 3.217
59 15.050
1 2.608
49 9.760
55 12.800
1 2.259
1 1.822
15 4.347
1 1.376
1 1.706
97 32.819
7 6.934
55 20.836
7 6.713
83 29.934
123 35.005
55 22.011
13 8.251
7 7.145
53 17.191
53 19.168
7 25.120
55 22.250
23 12.570
89 28.821
9 6.218
29 5.999
7 6.811
75 20.194
39 17.696
59 20.592
31 14.280
7 6.387
7 5.443
7 6.815
21 12.085
73 23.557
27 11.623
101 33.768
23 11.716
23 13.682
7 5.895
7 5.436
39 15.824
33 15.210
31 13.190
55 22.407
77 26.348
7 6.950
75 20.606
61 21.936
35 12.413
81 23.052
23 11.977
33 12.616
85 21.996
7 5.829
49 15.818
7 6.447
31 13.193
13 8.558
7 5.067
7 6.082
7 5.424
7 5.829
7 5.998
71 25.888
53 19.773
3 5.351
3 4.912
1 1.665
27 8.668
9 6.203
27 6.020
11 7.354
59 20.814
49 19.288
9 6.370
33 15.019
11 6.729
65 23.246
13 9.016
45 20.709
63 23.647
31 17.588
57 20.982
7 3.115
133 39.482
23 11.674
145 40.840
21 5.043
185 43.827
1 1.922
9 3.511
1 2.583
1 1.876
7 3.941
27 9.594
1 1.567
239 63.929
71 24.307
19 10.713
31 11.275
49 14.458
77 27.022
1 2.222
3 4.385
31 12.908
3 4.294
35 9.504
21 7.445
19 7.697
3 3.779
31 9.739
1 1.818
1 1.800
25 7.462
1 1.430
15 4.511
1 1.535
1 1.529
21 7.777
3 3.738
17 7.425
31 7.773
19 7.971
17 5.976
19 4.538
1 1.432
35 7.858
5 5.534
5 3.810
33 9.434
13 6.890
39 19.675
27 5.646
83 27.831
27 6.516
27 6.591
41 15.305
27 5.607
23 13.301
13 8.210
13 8.109
49 20.247
31 6.414
27 5.133
7 5.002
19 5.259
51 22.465
11 7.901
53 19.341
99 34.137
85 28.305
53 19.146
103 40.198
63 22.587
5 4.620
9 7.143
7 6.552
45 14.126
1 1.645
1 1.998
9 3.509
1 1.100
1 1.190
1 1.553
1 2.714
1 2.102
1 1.275
1 1.310
1 1.674
1 1.303
3 2.139
15 2.695
17 6.362
17 3.953
1 1.534
37 10.915
1 1.247
3 4.173
127 33.434
51 20.667
3 5.420
5 5.052
5 4.735
31 8.780
81 24.224
17 9.041
27 12.210
33 13.822
57 18.426
27 6.545
53 23.383
15 9.572
29 12.382
23 12.853
29 12.020
17 9.749
33 12.570
1 2.908
15 9.003
29 13.990
19 11.157
29 11.518
15 6.046
57 17.569
3 4.926
67 21.136
21 6.801
57 20.663
57 18.471
63 21.722
55 20.650
3 4.836
11 8.801
53 17.790
39 19.749
27 17.589
131 25.116
73 22.989
19 11.280
31 14.343
275 56.850
57 26.201
21 5.789
33 15.009
21 29.639
7 4.843
27 13.823
27 10.498
27 8.985
29 15.196
45 11.204
17 8.268
21 6.922
55 24.609
75 29.592
61 22.749
15 9.542
21 5.859
17 9.468
29 12.778
27 7.719
31 7.940
39 8.441
23 5.893
11 10.582
21 11.317
61 26.784
113 41.266
51 18.350
67 26.232
69 25.784
27 16.511
69 14.199
5 5.482
37 4.423
39 18.343
43 17.602
37 14.201
91 27.061
63 17.263
77 29.213
57 21.628
57 23.079
7 3.967
71 26.482
65 20.311
67 26.247
91 33.163
53 22.142
113 32.376
65 21.311
1 1.428
51 19.450
11 13.729
47 36.545
51 17.934
121 43.514
5 5.106
25 7.995
25 8.000
5 6.322
23 6.972
25 15.463
9 7.988
25 8.154
83 32.723
25 7.377
5 6.405
27 12.388
47 15.175
5 5.292
25 6.441
27 15.816
7 8.296
23 7.283
19 5.594
43 17.858
23 6.952
23 6.068
23 6.836
9 8.018
23 6.380
23 6.672
51 22.501
19 6.149
25 7.119
9 8.131
9 7.799
33 7.847
5 4.185
27 5.844
23 5.093
1 2.400
1 1.911
45 19.520
19 7.029
15 3.565
51 19.243
27 10.092
57 15.851
25 6.797
1 2.259
29 7.804
25 5.817
117 28.092
1 2.208
85 29.997
31 8.906
109 27.097
103 27.492
1 2.073
39 10.313
1 1.965
29 7.954
1 1.456
1 1.806
45 12.933
91 23.232
1 2.110
17 4.171
1 2.410
43 15.395
47 18.525
13 3.061
23 4.647
1 2.070
1 2.098
1 1.913
15 3.003
1 2.302
45 18.388
77 27.063
77 22.645
93 39.723
67 22.063
39 15.381
131 38.135
85 27.259
131 37.208
75 25.739
71 24.738
119 34.252
97 29.034
47 19.130
49 17.662
69 23.026
111 31.651
39 16.022
87 25.100
87 25.385
65 11.700
103 28.544
87 26.729
93 24.930
105 27.593
123 38.366
75 23.780
45 16.687
61 21.056
151 37.530
69 21.936
21 9.707
67 23.850
105 32.754
137 37.692
61 26.205
93 25.779
49 18.550
77 25.024
53 21.744
115 31.842
59 20.042
55 18.768
79 22.015
111 30.940
89 27.033
53 19.217
31 10.202
135 35.860
31 9.499
47 17.369
61 19.044
65 19.435
115 31.994
57 19.125
95 27.936
61 22.871
43 13.249
61 17.699
47 18.367
89 25.572
125 35.605
113 31.827
79 24.445
5 5.173
87 25.143
113 32.150
95 29.814
111 31.041
35 14.077
79 27.018
91 31.139
99 27.304
101 30.122
71 22.627
85 24.777
65 20.664
95 26.988
53 17.981
107 29.695
5 3.908
13 8.145
97 27.900
107 27.936
101 28.831
75 22.769
61 19.047
83 22.868
115 30.850
41 16.108
105 28.749
35 6.807
33 14.555
107 28.965
115 31.863
51 15.031
109 30.437
37 12.479
127 34.738
39 17.396
115 33.147
11 6.930
99 25.243
11 6.329
83 25.030
81 24.316
29 8.688
111 28.401
59 23.774
11 8.031
13 5.689
113 46.245
41 20.698
5 4.920
7 6.301
101 37.441
33 13.993
43 18.478
37 16.568
15 10.565
25 12.650
41 17.967
29 13.271
65 23.118
15 10.307
7 7.738
23 12.386
43 16.652
31 12.227
69 32.040
29 14.559
43 17.986
61 25.697
25 11.079
15 3.933
37 16.058
57 21.414
13 3.478
37 15.298
71 25.268
43 15.018
27 13.867
51 22.551
53 23.068
9 6.491
41 14.988
11 6.851
15 10.044
77 31.931
49 23.432
45 12.169
1 1.917
15 9.461
51 23.216
5 4.561
85 28.084
51 19.294
89 29.437
35 14.577
7 20.088
81 30.841
7 4.467
79 26.931
77 22.468
89 32.685
15 8.882
29 6.790
11 6.636
5 3.013
23 11.115
7 4.509
51 18.087
23 11.267
47 20.385
39 19.171
55 18.376
1 2.683
55 21.488
21 8.605
23 9.237
65 21.412
19 11.804
21 8.034
9 6.585
275 92.063
231 73.669
69 23.369
147 41.007
53 18.983
41 12.982
23 8.754
43 13.454
3 4.659
33 8.197
49 17.221
51 18.087
25 9.334
25 6.219
53 17.292
17 5.740
47 14.218
29 6.773
121 25.411
67 18.270
17 6.785
25 6.631
5 4.697
29 6.674
5 4.109
25 10.314
43 25.121
27 11.662
31 10.595
21 6.158
11 7.100
97 32.145
3 4.067
25 11.368
5 4.047
1 2.158
51 14.453
1 1.840
1 1.980
1 1.666
15 4.180
21 5.172
1 1.671
13 3.136
15 4.350
1 2.329
15 3.770
1 1.488
11 3.239
1 1.675
1 2.116
15 4.112
1 1.398
1 2.013
1 1.509
1 1.510
1 1.858
1 1.510
55 13.050
31 7.216
11 2.496
1 1.184
69 23.827
1 2.725
15 3.871
19 4.115
1 1.632
1 1.544
1 1.441
1 1.555
1 1.985
1 1.549
21 4.269
13 3.464
21 4.442
51 15.491
11 2.496
1 2.643
15 3.976
1 2.076
1 2.931
1 2.318
1 1.703
1 1.406
21 3.938
1 1.436
1 1.489
1 1.576
1 1.946
1 1.885
1 1.590
1 1.302
1 1.203
1 1.385
1 1.219
1 1.178
1 1.636
1 1.738
1 1.602
1 1.237
1 1.257
1 1.299
1 1.352
1 1.273
1 1.829
1 1.634
15 2.913
29 7.316
7 1.835
1 1.228
1 0.933
47 13.733
1 1.230
7 1.547
1 1.702
1 1.391
1 1.338
13 3.126
1 1.316
15 3.441
1 2.025
1 2.174
1 2.004
11 2.297
33 9.825
25 5.909
19 4.511
25 4.137
21 4.079
15 4.246
51 15.325
33 10.808
1 1.843
15 3.626
1 1.668
1 2.408
15 3.515
1 1.886
1 1.485
73 22.719
13 2.698
1 1.254
1 1.755
1 1.139
1 1.180
1 1.552
1 1.007
1 1.430
1 1.803
1 1.251
11 2.492
13 2.587
21 3.764
15 3.859
21 5.097
15 4.394
1 2.757
1 2.582
1 2.286
1 1.807
1 2.209
21 4.176
1 1.449
1 2.808
27 10.052
25 11.429
17 6.379
21 8.487
29 5.183
21 8.566
19 6.717
19 6.737
21 6.111
19 4.830
27 8.986
17 6.777
19 6.723
21 8.753
21 8.392
37 11.347
19 7.168
17 3.268
21 4.894
21 5.236
5 4.946
17 3.200
83 27.031
15 8.456
47 14.444
17 6.092
19 7.181
19 6.572
27 10.015
37 9.286
43 12.565
51 13.995
23 7.720
35 15.672
29 12.239
11 7.516
47 21.218
27 8.251
27 6.893
13 9.427
33 14.022
41 16.859
13 8.856
11 7.593
27 6.659
9 6.072
9 4.865
11 7.043
1 1.579
1 1.846
25 10.088
1 2.269
7 2.007
9 3.130
1 1.777
1 1.836
1 1.274
1 1.723
33 11.818
1 2.118
1 2.367
1 1.644
1 1.624
1 2.089
1 1.861
33 10.657
7 2.182
1 1.736
1 1.139
1 1.824
57 15.687
1 1.657
1 2.036
31 6.838
1 2.029
9 5.600
35 8.127
25 6.163
1 1.721
63 16.125
1 1.562
1 1.648
1 1.439
61 31.493
1 1.754
49 13.860
1 1.115
9 2.905
51 13.801
43 11.418
65 14.713
7 2.637
1 1.562
1 1.662
9 2.779
21 6.498
43 11.954
1 1.719
55 14.270
1 2.146
1 1.693
5 1.832
23 7.009
1 1.515
1 1.907
1 1.618
1 1.615
9 3.080
25 5.854
1 1.793
1 1.548
1 1.750
33 7.745
1 1.118
1 1.085
23 4.814
1 1.369
1 1.733
25 4.615
27 5.270
1 1.526
1 1.904
7 2.648
1 1.736
1 2.184
59 14.137
25 10.420
1 1.816
1 1.699
7 2.960
1 1.945
1 1.441
1 1.682
1 1.419
1 1.842
1 1.007
1 1.812
5 4.104
35 7.444
45 12.389
1 2.150
1 1.568
9 2.948
1 1.459
1 1.997
45 11.485
1 1.696
5 1.672
1 1.694
1 1.807
1 1.523
1 1.643
1 1.341
1 1.627
37 7.851
9 3.356
1 1.616
25 6.005
1 1.371
1 2.272
123 31.836
13 6.823
1 1.947
1 1.402
1 1.495
1 1.516
21 3.998
7 1.843
1 1.155
1 1.366
1 1.813
1 1.511
1 1.477
1 1.497
1 1.386
1 1.387
7 2.809
1 1.977
1 1.773
39 11.492
37 10.114
49 12.596
1 1.861
1 1.997
141 34.964
25 8.790
1 1.735
107 25.636
51 12.609
53 13.731
1 1.678
1 11.551
1 9.615
1 1.525
1 1.287
7 2.658
1 1.356
1 1.559
1 1.674
1 2.036
1 1.449
1 1.293
1 1.364
7 2.548
1 2.068
19 6.340
1 1.308
5 1.395
1 1.062
1 2.421
1 1.552
1 1.704
53 14.881
1 1.774
1 1.461
5 1.999
21 5.058
27 9.788
21 4.767
53 16.827
37 10.168
1 1.615
1 1.609
1 1.303
1 1.619
1 1.402
1 1.434
1 1.173
67 17.139
43 12.008
9 2.682
5 2.333
1 1.302
71 16.305
27 8.311
5 1.888
1 1.989
1 1.504
5 1.530
1 1.872
5 1.932
5 2.495
49 12.111
1 1.247
1 1.723
5 1.905
1 1.889
1 1.372
1 1.567
7 2.950
1 2.216
1 1.757
1 1.320
1 2.147
1 1.692
61 12.194
1 1.785
1 1.669
43 11.839
1 2.203
49 12.957
1 1.855
39 10.361
45 11.750
27 8.079
1 1.514
1 1.695
1 1.744
7 2.044
1 1.588
1 1.649
1 1.722
1 1.893
1 1.698
49 10.859
1 1.357
25 5.843
23 5.189
1 2.077
1 1.693
23 5.807
1 1.523
1 1.468
7 3.282
43 12.781
17 5.561
1 1.586
1 1.679
1 2.217
1 1.227
45 13.782
11 7.111
23 3.297
7 4.700
7 5.900
9 5.142
23 9.522
5 4.171
39 12.493
55 12.980
13 9.068
13 8.206
17 9.190
1 1.761
1 0.896
1 1.180
1 1.773
1 1.177
37 12.965
1 1.718
1 1.842
85 15.142
1 1.527
13 4.723
1 1.467
1 1.504
1 1.701
1 1.819
1 1.512
1 1.647
1 0.995
1 1.284
17 4.929
1 1.527
1 2.265
15 4.978
19 3.784
1 1.563
1 1.496
19 7.445
1 0.945
19 4.001
15 4.864
53 14.419
1 2.738
1 1.899
1 1.809
1 2.700
1 4.662
1 10.247
77 32.648
1 1.447
1 1.468
1 1.489
1 1.301
13 3.782
1 1.388
19 4.595
1 1.799
1 1.745
1 2.043
1 1.412
1 1.523
1 1.444
1 1.310
1 1.371
1 1.467
19 8.397
1 0.993
1 0.923
1 1.234
1 0.876
1 0.839
41 14.287
1 1.541
1 1.976
1 1.522
71 22.289
1 1.291
1 1.132
1 2.601
1 1.536
1 1.468
1 1.680
1 1.394
1 2.540
3 4.556
1 1.452
1 1.720
1 1.843
1 1.962
1 1.265
67 14.792
17 5.945
29 9.166
55 12.659
3 3.296
1 1.321
1 1.526
93 13.740
1 1.483
41 10.867
17 5.123
43 12.602
1 1.152
1 1.097
1 1.075
19 7.442
1 1.819
1 1.203
21 8.772
1 1.762
1 1.171
15 8.181
1 2.665
1 2.820
1 1.793
1 1.456
1 1.399
1 1.348
1 1.308
1 1.176
1 1.726
1 1.646
23 7.686
43 13.827
219 55.041
189 44.107
37 9.952
1 1.168
31 9.190
39 10.183
25 6.995
1 1.521
19 4.811
57 12.852
21 4.932
41 11.182
35 7.462
37 8.297
31 7.690
11 3.762
27 12.701
19 7.894
1 1.834
33 7.844
29 10.504
23 4.834
1 1.419
1 1.494
1 1.348
7 7.293
43 16.666
1 1.244
21 9.484
1 1.479
17 5.400
1 1.165
1 0.994
1 1.479
1 0.997
15 7.063
33 13.174
31 13.334
49 16.295
49 19.069
43 16.019
27 10.933
5 3.368
15 6.660
1 1.322
31 6.888
25 7.190
17 4.960
1 1.558
1 0.919
1 0.965
1 1.496
17 5.206
1 1.128
1 1.310
1 1.275
1 1.097
3 3.820
3 3.682
1 1.924
25 7.139
25 7.463
23 5.218
3 3.694
97 35.447
3 3.993
19 9.976
25 5.711
21 5.784
1 1.367
1 1.390
37 9.386
1 1.162
1 1.286
23 9.206
1 1.945
1 1.806
5 5.195
7 4.665
27 12.729
29 11.897
23 7.961
49 16.675
23 4.491
43 7.478
35 14.417
3 4.050
5 3.071
1 1.607
7 5.078
7 4.264
59 16.639
1 1.021
9 6.403
25 7.139
7 5.684
7 4.103
5 2.053
1 2.606
35 13.485
25 5.719
23 4.549
1 1.736
1 2.286
25 6.283
21 4.525
21 8.846
1 1.992
21 7.281
27 4.451
7 5.579
63 18.920
17 6.873
27 5.862
1 2.566
1 1.812
35 11.411
35 8.807
25 5.433
59 17.680
49 14.254
21 4.050
1 1.490
41 14.100
1 1.682
17 8.668
37 9.842
45 12.033
93 29.560
69 22.599
97 28.850
27 13.095
41 14.892
11 7.034
29 12.224
91 28.288
29 11.457
67 22.129
45 13.227
47 17.396
33 12.256
51 17.426
97 27.764
57 17.650
47 33.842
35 18.104
47 17.460
55 17.793
83 24.214
67 23.731
15 9.746
53 20.198
65 17.358
63 18.855
3 2.782
41 16.553
141 34.462
115 33.045
49 17.092
37 13.255
69 23.252
59 18.765
75 21.433
43 16.016
101 29.180
105 31.485
63 22.800
53 15.063
3 3.878
3 3.374
39 16.007
25 7.438
7 5.700
67 18.609
41 14.639
27 11.199
121 33.960
47 17.538
45 16.433
89 32.144
95 31.184
83 25.735
23 9.264
99 30.574
17 12.254
115 31.290
97 27.502
91 36.438
93 24.698
23 5.859
115 30.228
75 17.008
59 22.023
97 28.585
101 28.272
101 28.305
13 10.461
3 5.431
93 24.091
97 26.823
5 5.943
5 4.060
27 6.427
5 4.010
5 3.088
5 3.221
29 12.471
5 3.407
5 3.027
5 3.332
5 2.915
5 2.893
5 3.655
5 2.556
25 6.142
5 3.844
25 7.789
27 4.738
87 31.244
5 3.637
5 3.563
5 3.678
65 25.476
93 30.013
63 23.076
7 6.956
5 3.677
5 3.454
5 3.012
5 3.082
5 3.016
5 2.578
9 5.344
5 3.919
29 6.521
5 3.282
25 6.005
51 19.216
5 5.094
5 3.050
5 2.976
5 3.353
5 2.781
5 3.200
5 5.225
7 5.050
79 32.453
87 24.613
7 8.162
77 29.034
109 35.400
125 40.210
63 24.265
137 44.088
7 20.186
71 26.492
109 33.929
69 22.489
85 29.167
7 5.990
55 21.329
113 36.467
23 7.478
59 24.333
95 29.759
79 28.520
7 6.814
7 5.694
73 28.945
73 24.919
7 6.692
67 26.964
75 23.794
55 19.098
89 29.773
39 17.690
79 26.750
55 18.763
93 27.850
1 1.500
1 1.298
3 1.769
3 1.682
1 1.074
1 0.981
1 1.120
3 2.079
1 1.159
1 1.278
3 1.438
25 9.505
1 1.095
1 0.971
1 1.370
1 1.239
1 1.039
55 14.118
3 1.492
1 1.095
1 1.434
3 1.596
37 12.624
1 1.181
1 0.908
1 1.176
23 6.526
1 1.179
3 1.597
45 12.521
1 1.428
3 2.324
23 5.902
3 1.334
1 1.277
1 1.054
1 1.301
1 1.038
1 1.055
1 0.964
1 1.029
1 1.013
1 1.088
1 1.200
43 12.573
3 1.611
1 1.021
1 1.062
1 1.019
1 1.050
1 1.049
1 1.145
1 1.161
1 1.131
1 1.190
1 0.755
3 1.812
3 1.218
1 1.018
1 1.003
1 1.005
1 0.879
1 0.913
1 1.026
1 0.900
61 16.034
1 1.105
1 1.086
55 17.619
109 31.196
27 9.999
27 7.821
71 21.001
91 25.512
7 21.034
5 3.630
51 9.411
61 15.792
171 39.502
11 6.997
23 10.549
27 8.276
41 16.710
71 20.444
15 9.236
5 4.091
3 5.961
15 11.045
49 11.662
9 7.835
9 7.960
15 8.015
15 4.995
27 11.514
1 1.770
27 11.239
27 11.084
7 3.098
39 12.690
17 10.603
27 6.760
9 3.480
21 9.786
7 2.294
5 2.521
1 1.610
137 32.413
35 7.670
29 9.688
17 5.034
9 2.977
13 2.877
1 1.659
5 2.863
13 4.091
9 3.534
7 4.069
23 10.400
25 10.350
19 8.448
27 10.393
17 4.105
5 2.028
25 6.311
53 9.831
29 5.705
13 3.170
13 3.009
9 2.632
15 3.915
15 3.090
85 22.146
37 7.707
1 3.237
19 3.387
1 2.666
1 2.370
1 1.714
17 6.587
29 7.239
83 18.240
1 1.935
9 4.658
33 9.986
3 2.485
35 11.840
65 16.305
25 6.909
7 4.955
1 1.277
81 24.845
27 8.402
13 5.930
1 1.870
1 1.268
5 7.633
7 5.353
35 10.954
11 5.671
25 5.042
19 4.869
27 9.278
33 3.942
1 1.786
1 1.572
1 1.895
39 12.549
39 14.195
41 14.762
3 4.182
21 4.614
55 15.611
9 5.766
37 10.080
69 8.871
47 13.433
23 7.073
5 23.650
73 20.667
39 13.218
15 4.158
27 9.126
25 5.324
37 9.965
23 4.325
23 5.765
15 7.072
25 5.454
23 4.500
23 5.137
71 28.845
23 5.981
27 6.027
25 5.275
25 4.788
39 9.337
33 13.391
23 4.874
25 6.028
25 5.777
29 5.518
23 6.406
19 5.116
7 3.778
37 7.242
19 6.999
27 5.611
19 4.670
55 16.409
15 4.201
5 5.599
23 4.345
11 4.652
15 6.207
7 3.215
11 4.050
7 6.421
27 16.912
9 6.420
55 22.845
15 9.921
93 31.063
75 25.873
19 6.968
19 5.253
119 36.102
41 9.676
19 6.341
53 18.193
91 26.548
131 39.044
163 44.355
97 30.819
19 6.949
19 6.071
45 17.285
225 59.191
103 30.283
23 25.640
93 25.933
19 10.659
143 42.203
107 31.354
57 21.967
141 37.738
19 6.735
31 8.440
45 9.852
23 5.151
19 4.719
19 5.046
163 40.338
111 35.451
25 5.784
35 12.519
7 5.694
147 43.582
103 30.314
109 31.647
91 27.230
7 6.187
33 7.684
3 3.746
65 23.563
29 12.335
3 2.820
3 3.463
1 2.542
3 3.215
1 2.238
31 5.688
3 3.699
1 2.426
71 19.813
141 38.471
3 3.225
155 43.950
19 6.351
41 13.188
15 6.464
15 5.215
13 4.212
1 2.543
23 6.038
1 2.416
15 5.959
17 7.308
15 5.438
27 5.059
51 17.199
15 4.931
15 4.044
71 23.917
71 23.943
97 28.160
53 21.139
11 7.254
33 14.573
85 27.418
17 5.329
35 34.594
5 4.793
7 4.994
5 3.265
37 17.191
33 8.334
69 19.706
7 5.964
5 4.444
5 3.000
53 17.037
5 3.881
7 4.555
7 4.903
13 9.055
41 18.876
5 4.003
19 6.311
7 5.445
7 4.492
5 3.568
5 3.357
9 6.140
25 8.686
133 36.478
7 4.663
57 16.565
41 13.648
5 3.462
7 4.084
5 4.130
25 13.267
27 10.820
23 8.909
25 5.970
5 4.760
17 9.195
5 3.323
25 10.944
13 9.128
31 12.348
23 5.692
31 10.299
47 13.826
7 6.932
35 11.228
27 7.430
45 12.603
51 12.236
45 10.620
53 13.410
47 15.129
45 11.639
45 10.793
9 7.264
31 8.730
49 12.578
47 10.690
47 12.753
47 12.089
11 7.916
103 33.267
43 10.607
43 10.167
11 10.346
11 8.931
25 13.545
53 12.516
25 12.655
27 6.104
15 9.504
37 8.294
7 6.889
7 4.850
11 8.135
23 10.320
21 11.491
15 5.725
5 4.563
7 2.813
7 2.303
5 2.387
1 1.576
9 2.731
9 2.369
9 2.290
5 2.106
5 2.056
27 6.834
7 2.244
7 1.783
9 2.385
49 11.889
7 2.627
9 2.550
9 2.329
25 21.285
13 11.433
21 3.981
19 4.535
3 2.878
3 3.258
21 4.774
3 3.774
15 4.196
3 3.345
31 6.577
27 5.304
27 5.217
11 3.884
15 4.021
19 4.271
27 5.409
15 3.956
25 6.013
1 1.856
1 2.030
1 2.239
35 11.202
1 2.115
1 1.744
1 1.695
1 2.469
1 3.480
39 10.246
19 3.388
1 2.541
1 1.942
1 2.242
1 1.568
1 1.567
1 2.758
1 2.253
1 2.029
1 2.022
37 10.496
37 7.895
21 2.442
1 1.628
1 3.030
1 2.118
1 2.380
1 2.287
1 1.468
1 1.393
1 2.044
1 2.789
1 2.216
1 1.496
1 1.249
1 1.977
1 2.010
1 2.027
1 1.938
1 2.125
25 6.143
23 4.274
1 2.730
1 1.951
1 1.543
1 2.114
1 2.521
1 2.213
1 2.092
5 3.572
3 3.461
1 1.456
1 1.284
1 1.556
5 3.606
21 7.649
37 19.546
9 5.691
19 5.137
35 7.391
17 4.635
77 22.862
41 18.672
7 4.267
9 6.743
49 12.875
17 5.186
67 23.485
19 5.372
9 5.422
31 7.036
7 4.468
7 3.752
7 4.102
9 4.646
7 3.351
7 3.605
51 19.443
35 13.270
17 4.781
47 16.989
25 5.673
31 15.218
31 6.331
7 4.171
7 4.025
9 4.500
7 3.312
9 5.023
9 4.233
7 4.092
7 4.524
17 5.341
23 7.077
27 8.558
17 6.631
33 7.545
7 4.001
9 5.557
7 2.867
19 6.060
69 22.977
69 21.104
19 5.573
5 4.763
79 31.411
1 2.389
55 15.212
11 7.715
11 6.899
27 5.831
5 4.520
63 25.733
11 4.523
71 23.848
15 8.662
29 10.527
3 3.363
1 2.422
17 8.193
39 28.498
37 10.610
57 18.990
31 5.885
17 7.479
31 6.652
1 2.467
3 3.802
61 13.396
31 10.176
1 1.845
1 1.860
1 1.193
1 2.077
1 2.315
1 1.684
79 18.971
37 6.793
43 10.314
1 2.206
1 1.621
1 2.007
21 4.028
21 3.268
45 10.393
25 5.637
23 3.844
23 4.387
1 1.503
1 1.480
1 2.219
23 5.048
1 2.848
45 11.768
1 1.582
1 2.639
1 3.326
3 3.006
1 1.451
1 1.516
1 1.295
23 3.862
1 1.273
49 10.672
23 3.721
1 1.919
19 3.310
21 3.404
23 4.706
1 2.044
1 2.382
11 2.886
23 3.936
65 16.298
25 4.400
1 1.661
1 1.722
63 14.678
13 2.535
1 1.689
1 1.360
1 2.063
39 6.936
1 1.469
1 2.045
1 1.680
1 1.661
43 8.646
1 1.731
9 2.370
63 18.230
1 1.410
1 1.430
1 1.584
1 1.363
1 1.232
79 21.352
1 1.421
1 1.531
71 14.540
1 1.547
23 4.182
1 1.905
55 9.699
1 2.931
1 3.105
49 16.659
1 2.822
11 3.542
25 5.668
1 2.021
1 2.013
81 20.587
1 1.379
1 1.521
1 1.761
1 1.306
23 4.664
33 8.772
1 2.004
167 35.737
115 25.713
25 4.968
13 3.284
1 1.605
1 1.281
1 1.618
1 1.356
1 1.659
1 1.714
1 1.373
1 1.885
57 15.199
1 1.965
17 3.082
1 1.541
1 1.490
1 1.587
1 1.566
19 4.723
23 4.206
39 11.052
1 3.618
1 1.510
1 1.418
3 4.078
59 16.573
1 2.952
1 3.133
1 3.274
83 22.268
19 3.299
1 1.160
1 1.137
1 1.535
1 1.543
1 1.645
1 1.223
43 7.901
23 3.941
23 3.625
1 1.657
31 5.551
1 1.903
1 1.935
1 1.656
79 17.678
85 20.102
1 1.700
91 19.367
13 3.034
1 1.737
15 3.178
1 1.619
1 1.707
23 4.701
21 3.865
1 2.575
25 6.392
21 7.389
19 11.825
69 28.034
31 10.868
19 3.760
23 2.945
25 2.684
23 5.035
5 3.710
29 6.161
23 8.618
31 5.276
5 4.821
25 8.431
71 22.652
17 4.814
51 19.900
119 30.925
65 19.753
3 3.696
105 25.664
67 20.455
49 18.523
17 5.482
27 6.667
3 3.864
53 17.234
81 23.900
77 23.535
3 3.172
65 18.722
15 4.805
3 3.619
19 6.380
63 21.268
35 15.004
15 9.986
71 21.340
17 5.705
17 5.490
17 5.601
25 11.591
59 21.901
159 40.167
1 2.643
3 3.235
3 4.312
45 17.063
1 3.388
3 3.000
5 4.734
25 5.971
75 22.852
3 3.915
45 19.944
53 19.485
17 4.724
29 6.584
33 14.498
125 30.817
47 16.440
101 28.262
57 18.704
31 16.603
77 22.151
103 26.837
3 11.739
121 32.322
11 4.540
23 5.360
41 9.297
11 3.561
11 3.476
15 4.126
3 3.102
7 2.446
11 2.631
73 11.893
15 3.767
37 7.680
37 15.580
57 18.538
25 4.944
11 3.014
11 3.713
9 2.762
73 30.438
93 30.431
81 27.859
81 27.569
69 26.696
89 30.108
93 29.737
101 28.960
99 30.535
71 24.352
75 26.667
65 22.978
85 25.894
119 35.026
125 43.567
93 32.652
35 9.083
7 4.953
57 19.237
23 18.869
9 5.230
55 15.491
21 9.707
33 13.891
61 20.602
81 22.838
37 15.854
23 5.485
51 17.432
37 13.625
61 44.846
23 5.226
41 13.766
1 1.332
31 8.766
3 4.499
1 1.316
29 9.456
1 1.834
7 4.108
9 4.495
21 8.602
1 1.262
45 16.016
37 16.254
1 2.705
3 3.935
123 23.879
61 19.349
67 16.090
49 8.674
27 6.794
1 1.618
1 1.616
23 4.360
1 2.420
19 4.079
1 1.433
1 1.356
23 4.409
1 1.439
59 11.981
1 1.166
1 1.094
1 1.618
1 1.840
23 9.935
5 3.036
1 1.040
1 1.045
1 1.031
1 1.097
1 1.363
1 1.272
1 1.139
1 1.256
23 11.193
11 4.888
23 8.579
1 1.507
1 1.166
1 1.250
1 1.152
25 5.328
1 1.272
1 1.412
1 1.363
1 1.487
1 1.231
1 1.335
1 1.047
1 1.649
1 1.516
1 1.120
27 8.925
43 10.540
41 7.038
31 9.140
1 1.424
9 4.222
57 19.149
29 9.594
23 8.803
1 1.352
25 5.320
1 1.261
1 1.511
1 1.330
1 1.317
1 0.970
1 1.135
1 0.858
1 1.229
1 0.975
1 0.856
1 1.087
1 1.120
1 1.155
1 1.298
1 1.635
5 1.441
1 1.463
1 1.183
1 1.214
1 1.105
1 1.198
1 1.016
1 1.438
1 1.191
1 1.258
1 1.113
1 1.304
1 2.014
23 10.967
1 1.142
1 1.045
1 1.115
25 7.311
1 1.805
15 7.213
31 8.774
5 2.152
9 3.296
1 0.924
25 6.518
23 8.765
5 1.581
23 4.037
23 6.486
1 0.989
1 1.456
1 1.265
5 1.495
1 1.218
1 1.416
1 1.195
1 1.202
1 1.679
1 1.311
1 1.304
1 1.223
23 6.092
1 1.254
1 1.092
1 1.155
1 1.484
5 3.884
33 9.452
19 7.292
61 14.596
67 15.383
1 1.332
1 1.398
25 10.191
13 6.452
49 14.231
7 3.455
7 6.519
3 3.331
3 3.278
5 4.010
13 6.495
1 1.546
1 2.365
35 9.270
3 3.056
3 3.620
49 12.654
1 1.310
1 1.700
55 13.276
7 5.242
57 9.035
33 6.550
59 13.796
21 8.843
9 4.991
1 2.346
15 3.291
53 11.874
3 3.164
23 4.918
9 4.687
11 4.765
27 11.984
31 5.385
85 27.150
3 8.999
27 10.104
149 42.623
89 29.474
13 6.525
1 1.726
15 4.297
29 7.117
15 4.827
3 3.894
27 6.597
1 2.932
3 3.799
1 2.620
3 3.780
3 3.397
47 10.148
33 7.377
3 3.918
1 3.365
1 2.863
3 3.281
31 6.417
1 2.856
43 10.703
35 9.031
15 4.783
7 4.588
33 6.998
1 2.175
1 2.103
77 28.247
3 6.194
27 6.288
43 9.636
1 2.614
7 4.158
29 7.321
7 5.443
3 4.295
13 3.976
1 3.345
1 2.150
35 7.978
1 2.191
1 2.791
1 2.522
3 3.373
27 6.074
7 4.194
31 5.903
3 4.150
3 3.019
7 5.405
3 3.672
7 3.919
15 4.294
1 2.135
1 2.964
1 2.446
3 3.401
17 4.291
73 26.785
3 4.385
3 3.814
3 4.311
3 3.702
1 2.587
7 4.804
3 3.255
39 9.332
29 6.759
29 5.478
3 3.853
1 2.656
51 19.502
35 7.156
3 3.280
1 2.416
1 2.388
3 2.973
1 2.565
3 2.988
3 3.130
1 2.794
25 4.940
15 3.628
91 19.428
1 2.968
1 2.382
13 3.257
17 3.774
45 8.904
29 5.942
1 2.389
3 3.926
3 4.153
3 3.506
3 3.685
1 2.414
3 3.711
27 5.371
7 4.745
1 2.647
3 3.411
3 4.250
3 3.417
1 2.888
15 4.100
5 4.168
3 3.870
59 13.622
3 4.078
3 3.878
5 3.869
47 9.194
3 3.209
1 2.936
1 1.932
3 3.053
3 3.556
3 3.136
1 2.279
3 3.185
13 3.600
3 3.350
3 4.436
3 3.426
25 4.820
1 2.253
3 4.409
55 14.910
31 7.247
29 6.696
45 9.087
3 3.791
3 3.791
29 5.764
1 3.056
53 10.320
3 4.487
7 5.460
7 4.728
25 11.071
3 3.432
1 12.634
1 17.617
27 6.486
3 2.844
5 3.683
27 5.821
43 7.862
7 5.059
29 5.862
7 5.142
37 7.697
29 6.006
3 3.444
17 4.226
1 2.382
21 9.395
1 2.249
45 17.482
1 2.882
1 2.484
1 1.998
3 2.954
1 2.439
3 3.067
15 3.862
27 5.179
3 2.759
65 12.878
55 9.660
25 5.236
25 4.977
33 7.009
17 3.693
13 4.169
13 4.623
1 2.678
1 2.631
1 2.973
1 2.594
3 4.127
3 4.107
27 6.127
1 2.249
15 3.990
1 2.421
27 5.004
3 2.873
15 3.926
3 3.952
3 3.850
43 9.537
3 2.973
1 2.650
1 2.356
7 4.940
25 4.771
5 4.068
27 6.145
7 5.557
29 5.819
1 2.347
15 3.736
3 3.820
3 4.320
1 2.581
31 6.542
3 4.239
3 3.076
5 4.336
1 2.955
7 4.712
15 4.436
3 3.747
1 2.307
3 3.920
1 2.694
27 5.243
3 3.929
3 3.401
3 4.252
3 3.359
5 3.849
1 2.629
15 4.368
15 4.094
1 4.923
3 4.142
25 5.201
1 2.438
35 7.229
31 10.543
3 3.355
13 3.528
3 3.485
15 4.864
3 3.811
7 6.151
17 4.641
15 3.424
29 6.128
1 2.208
29 5.635
3 3.778
1 2.517
1 2.693
1 2.929
15 3.489
13 3.905
3 3.516
3 3.278
25 5.949
25 5.489
33 6.551
1 2.360
15 3.383
27 5.060
27 5.823
1 2.719
1 2.542
3 3.267
3 4.295
27 5.378
15 4.103
1 2.271
35 8.003
3 3.130
1 2.501
3 4.212
3 2.847
3 2.791
3 4.167
3 3.298
3 4.217
3 3.091
1 2.792
3 2.980
1 2.466
29 6.707
3 4.053
3 3.238
1 2.422
3 2.703
3 3.301
3 2.733
1 1.630
93 27.602
65 17.820
3 4.256
75 28.503
5 4.929
59 22.547
25 7.343
5 6.651
89 27.741
41 16.278
47 18.771
13 6.755
25 16.892
71 35.272
123 41.151
51 17.317
23 11.779
109 30.642
115 33.285
101 33.553
69 19.272
113 33.882
43 15.863
55 19.720
115 28.320
97 33.450
17 9.562
121 32.527
91 27.843
5 4.555
75 19.133
75 23.377
25 7.916
27 9.788
67 25.259
45 16.912
43 19.259
17 8.999
19 10.093
25 10.436
55 19.533
47 17.703
61 21.177
47 15.333
123 34.797
47 19.412
59 20.446
27 13.466
37 12.493
61 19.738
5 5.094
63 23.219
29 6.329
35 14.862
67 40.438
25 7.125
5 4.601
81 27.158
5 4.317
41 16.493
23 10.143
77 23.199
27 14.034
47 19.099
61 17.447
55 21.650
75 20.911
39 14.373
73 19.686
87 28.501
89 28.891
1 2.282
33 11.570
3 5.914
95 18.735
201 48.709
63 16.673
213 60.209
9 5.767
71 22.532
79 23.896
55 15.441
213 43.839
191 42.648
21 9.358
1 2.293
47 17.964
139 37.100
33 8.359
7 5.090
187 39.397
3 3.588
1 2.581
131 30.929
85 24.911
115 20.922
107 34.822
29 7.576
85 18.509
221 47.139
155 29.578
255 52.264
61 15.956
1 1.981
43 11.995
13 7.366
117 33.644
199 42.865
1 1.698
17 4.984
31 8.307
5 1.738
35 9.698
19 4.306
13 2.547
13 2.048
39 12.453
1 2.092
1 1.545
15 6.303
1 1.687
1 1.531
25 6.218
5 1.428
1 1.454
15 3.349
15 3.783
9 2.061
1 1.221
1 1.418
23 4.692
23 4.949
1 1.362
19 3.299
63 16.049
9 3.346
1 1.483
1 1.153
57 17.034
5 2.244
9 1.985
13 2.719
1 1.716
11 3.861
11 2.861
21 7.746
11 2.909
39 10.338
1 1.407
43 9.950
19 3.717
11 2.939
19 2.673
53 13.923
1 1.264
49 14.939
63 27.763
69 29.614
75 27.374
119 36.935
89 32.436
23 6.977
3 3.610
41 16.845
39 15.015
71 25.681
67 23.120
79 29.940
75 30.303
89 34.534
59 19.635
33 9.525
3 4.019
43 19.076
73 25.211
41 17.561
127 48.049
93 32.882
93 32.731
141 43.180
97 31.390
91 31.584
93 33.586
45 18.853
23 5.884
75 25.555
55 21.646
45 17.572
55 21.786
35 17.089
75 25.534
97 35.532
57 20.223
75 27.871
107 57.042
79 29.351
103 33.730
107 33.196
87 32.175
69 31.823
27 12.763
113 34.567
113 34.884
85 29.009
121 34.202
67 24.385
87 29.720
111 33.132
89 26.557
91 28.923
25 6.702
7 6.974
29 13.921
71 20.710
57 22.410
53 25.436
83 25.940
33 7.080
25 5.278
75 26.018
85 29.394
75 24.163
89 29.190
45 20.495
71 24.302
71 21.728
75 25.183
31 17.033
35 17.387
39 17.348
113 34.896
175 53.704
63 20.813
79 28.823
105 37.527
91 33.789
77 29.158
85 32.174
85 30.975
95 33.628
57 22.110
101 32.847
91 29.794
67 24.797
111 35.646
109 32.497
93 32.970
67 25.434
103 31.885
31 14.614
113 33.883
109 46.306
89 31.292
87 29.088
95 29.604
57 21.349
47 17.372
81 28.376
103 35.085
45 16.517
105 31.453
65 21.772
83 29.451
125 36.537
85 28.480
17 11.662
67 23.725
77 26.616
41 9.453
33 7.576
5 4.947
25 6.199
23 5.655
63 22.336
83 25.721
47 17.536
23 6.541
83 26.558
109 33.283
131 45.066
73 26.211
73 24.818
89 31.501
89 28.366
67 23.699
47 17.457
67 24.758
87 42.613
59 19.663
47 16.103
59 18.059
47 15.445
75 24.138
55 20.762
71 24.601
81 26.314
45 18.781
33 18.190
33 16.564
45 19.610
71 21.979
67 21.250
35 17.264
61 24.333
43 20.129
53 23.299
91 31.854
67 25.311
57 23.836
85 29.592
61 24.783
105 34.946
131 41.613
91 30.941
89 31.654
67 25.695
93 31.098
127 38.014
107 33.403
87 34.158
115 36.455
115 36.304
67 28.479
77 26.932
133 43.294
107 35.305
89 32.575
81 30.933
119 34.340
77 30.778
95 28.777
133 41.378
101 33.297
95 33.643
105 33.386
83 29.662
63 25.192
57 23.517
67 23.761
67 28.025
61 24.755
19 10.574
29 13.066
47 15.585
51 14.289
87 28.484
39 13.049
89 29.774
99 43.485
139 43.859
69 26.507
87 29.549
67 24.720
83 25.601
111 32.902
43 16.608
71 19.696
43 17.665
33 13.686
97 29.811
79 27.949
81 28.219
99 32.284
45 16.825
65 21.416
117 33.552
109 37.811
67 22.371
79 27.193
119 35.451
103 31.636
31 13.746
123 32.451
105 30.392
79 32.195
17 10.970
69 25.999
87 28.048
57 24.728
7 6.684
35 8.635
31 7.575
23 19.504
5 12.718
1 2.642
33 6.021
59 22.120
83 26.618
77 24.382
41 16.240
69 22.858
69 21.943
45 17.028
33 17.103
85 24.658
69 23.130
53 22.917
87 27.324
63 22.909
121 36.844
49 21.108
91 33.123
109 31.166
101 33.100
157 50.525
83 29.424
125 34.044
79 25.741
89 28.855
107 32.715
53 20.286
75 24.744
47 16.350
29 14.791
85 30.880
103 30.652
67 22.877
73 41.413
85 30.441
117 32.050
59 18.498
65 26.292
73 23.277
93 32.484
21 12.750
81 28.848
53 23.626
21 5.247
25 6.471
19 4.125
1 1.676
21 3.949
15 2.393
23 7.760
5 2.399
17 6.287
17 3.027
17 2.708
41 9.489
29 6.761
7 3.236
31 14.924
53 13.670
37 8.744
19 2.597
41 10.814
7 5.300
3 3.541
9 6.861
7 5.248
67 22.534
79 23.639
5 3.116
45 9.184
13 7.227
13 5.989
47 16.454
27 6.639
69 22.383
119 33.476
103 21.921
27 6.288
41 9.186
9 5.802
65 22.231
9 7.483
41 9.776
27 13.084
27 6.267
43 17.638
1 1.432
1 2.389
1 2.213
35 5.585
19 3.290
23 4.929
1 2.139
1 1.257
1 1.223
25 3.684
1 2.130
115 30.962
1 1.175
29 5.132
15 6.937
23 4.864
41 6.253
1 1.353
1 1.436
1 1.204
23 3.832
19 3.200
31 9.113
97 21.437
21 3.288
1 2.714
1 2.712
1 2.394
1 1.376
1 1.960
1 2.278
1 1.681
1 1.733
35 12.643
1 9.388
1 3.903
133 29.898
99 20.882
1 1.818
1 1.327
1 1.248
1 1.178
29 4.798
43 5.729
27 3.763
21 2.155
1 1.579
31 4.121
29 3.722
21 2.925
19 2.864
1 1.831
65 15.925
59 13.250
1 1.738
33 5.674
1 3.057
57 14.805
1 2.420
1 1.553
1 1.216
1 1.085
1 0.990
1 2.432
1 2.652
1 2.172
1 2.378
1 2.038
1 2.144
41 11.983
1 2.515
23 4.380
1 1.504
1 2.135
35 8.388
21 3.450
1 1.383
55 13.193
35 9.241
1 1.413
21 3.375
27 13.082
19 2.760
19 3.160
1 1.214
1 2.343
1 2.389
21 3.613
1 2.135
21 4.245
1 2.304
15 7.571
1 1.713
23 5.064
1 1.368
1 1.652
39 11.096
1 2.098
1 1.701
1 2.041
1 2.290
1 2.020
1 2.703
1 1.717
33 8.847
1 2.087
47 10.970
69 16.337
1 1.992
1 2.514
1 1.782
1 1.499
1 1.508
1 2.598
1 1.439
1 1.567
79 24.576
51 13.113
67 18.811
41 10.172
1 1.493
23 4.726
1 1.438
55 14.630
15 6.080
1 2.384
1 1.981
27 8.831
1 2.627
1 1.146
1 1.517
1 2.411
1 1.524
1 1.340
1 1.449
31 7.664
1 2.421
1 1.662
1 2.161
1 1.538
1 1.364
1 1.386
1 1.685
1 1.504
53 16.179
69 19.729
37 13.762
51 13.541
1 2.096
1 1.651
49 12.509
109 33.401
1 2.389
1 1.704
49 12.191
1 1.294
1 1.703
1 2.010
1 1.742
15 3.232
1 1.804
27 7.634
1 1.333
1 1.747
73 22.264
77 18.765
3 4.562
27 6.545
13 2.720
11 2.977
13 4.612
25 4.990
13 3.101
19 7.424
5 3.766
9 5.185
15 3.983
23 7.044
5 3.390
29 10.790
5 4.410
9 5.463
5 3.552
45 11.346
1 1.064
1 1.227
1 0.914
29 9.504
1 19.679
17 10.903
15 8.377
15 7.228
29 6.981
1 2.102
1 1.117
21 4.819
63 15.836
1 1.207
1 1.223
1 1.354
41 10.794
11 6.163
21 8.761
19 5.981
1 1.009
1 1.233
7 3.060
1 1.270
1 1.409
13 6.606
1 0.919
1 1.455
1 1.493
1 1.403
1 1.205
1 1.426
21 5.465
47 14.861
35 12.342
47 13.621
49 12.530
29 8.656
25 7.164
1 1.098
1 0.901
1 0.916
1 1.096
1 0.881
1 0.831
45 9.570
1 1.330
1 1.112
19 3.069
1 1.309
1 1.536
1 1.219
1 1.394
1 1.239
1 1.401
23 5.469
35 6.458
13 5.365
1 1.148
31 4.992
23 9.171
13 7.180
31 5.287
1 1.275
9 2.910
1 0.798
1 0.871
1 1.340
13 2.790
1 1.280
1 1.382
9 2.746
1 1.547
1 1.262
1 1.610
21 7.196
29 9.433
15 7.377
17 4.584
27 5.184
13 2.316
13 3.137
17 2.900
21 5.740
9 4.395
1 1.465
21 5.030
29 8.887
27 8.582
25 10.449
1 1.378
15 3.270
35 10.264
45 12.230
5 4.078
25 8.413
39 9.969
35 9.091
1 1.311
21 7.102
1 1.810
45 11.021
61 22.341
29 11.805
93 27.085
15 5.976
47 17.090
37 14.456
45 13.536
15 6.636
5 16.284
19 7.592
51 12.984
33 10.821
39 14.073
125 32.474
31 6.182
27 7.208
5 4.448
31 6.444
33 12.433
25 8.537
5 4.712
23 8.206
45 14.409
33 10.257
25 7.193
31 10.335
27 8.414
33 10.947
43 10.904
55 15.717
29 24.118
39 16.498
43 10.132
17 6.229
23 7.013
25 7.166
23 4.209
31 7.894
73 19.822
45 10.644
13 8.653
33 11.559
15 5.057
17 6.376
35 11.506
5 3.905
19 3.498
51 13.036
27 5.096
39 11.663
17 3.586
27 3.983
5 3.687
53 17.558
1 2.645
9 7.558
1 2.031
87 24.937
31 13.750
23 8.062
15 6.793
75 15.172
1 1.326
1 1.183
1 1.759
1 1.308
1 1.535
33 7.328
1 1.207
1 1.397
1 1.389
137 27.476
1 1.400
39 9.721
23 4.594
1 1.181
31 5.250
1 1.304
1 1.189
17 3.071
1 1.603
21 3.177
27 4.794
1 1.265
55 8.182
1 0.988
23 3.422
23 6.677
5 4.308
3 2.901
3 2.881
3 2.653
47 14.131
3 2.996
3 2.790
3 2.402
3 2.699
3 2.211
19 4.821
5 3.551
47 13.242
43 9.178
69 18.701
19 4.540
19 7.309
65 15.083
23 4.885
25 9.395
25 7.311
7 3.760
25 7.693
51 17.677
51 12.400
25 9.437
23 9.326
71 18.007
1 1.793
49 14.132
279 67.057
53 13.885
27 9.532
41 11.389
255 60.965
27 9.851
33 12.105
63 21.275
1 14.163
27 9.526
127 26.479
71 17.897
23 7.717
77 19.425
19 7.720
3 2.717
27 9.535
159 33.909
77 16.852
79 28.788
199 46.252
1 1.427
15 7.190
21 11.640
19 7.774
61 11.504
7 4.338
29 7.643
31 7.671
7 5.521
5 4.524
3 2.693
29 6.270
3 3.068
29 8.219
27 5.013
3 2.983
205 28.620
191 24.395
181 23.511
189 36.879
3 2.341
57 15.314
19 9.112
31 7.324
31 5.818
27 11.806
31 12.932
27 10.394
3 3.348
19 8.063
3 2.733
51 16.823
41 11.461
65 21.342
33 6.398
3 3.485
33 5.141
135 41.461
63 18.396
49 16.989
47 14.923
93 26.721
1 1.768
1 1.290
31 6.535
137 42.805
23 6.006
17 7.475
27 6.074
31 6.722
29 5.901
49 20.270
33 23.992
119 37.776
75 23.228
91 32.378
23 4.394
1 0.974
31 5.262
1 1.290
1 0.951
17 3.248
1 0.828
21 3.015
27 4.610
1 0.911
55 8.337
1 0.829
23 3.291
15 4.186
19 6.958
33 9.216
57 19.127
31 9.099
23 7.284
31 7.259
13 4.751
65 19.921
65 15.953
101 27.079
127 29.735
69 17.357
41 10.240
1 1.186
45 16.933
11 4.988
35 10.485
31 8.224
25 7.642
31 11.049
33 10.609
37 6.643
7 4.679
33 9.236
1 3.136
25 5.253
15 3.805
1 1.893
63 15.235
1 1.613
1 1.123
3 3.248
15 3.966
21 4.465
53 15.968
5 3.477
1 1.908
7 1.789
9 2.174
11 3.511
19 2.337
3 1.743
61 14.669
59 12.023
11 2.647
1 1.854
1 2.182
1 2.219
1 2.048
1 1.388
1 1.207
15 3.669
1 1.727
1 1.053
21 3.760
1 2.236
5 2.785
45 15.673
43 10.068
27 3.219
65 15.533
65 12.765
105 19.794
21 6.474
81 13.178
21 3.136
41 9.696
19 2.159
21 6.819
27 8.637
19 3.263
1 1.745
67 16.458
21 4.635
7 3.664
109 24.563
23 6.458
11 1.752
45 10.215
43 10.700
21 8.732
1 2.859
21 8.281
73 18.118
31 10.887
79 24.116
89 20.615
59 15.972
19 8.098
35 11.434
5 3.931
19 2.334
15 9.192
11 6.417
7 4.963
17 9.215
67 18.642
85 24.148
5 5.296
35 13.271
79 22.644
7 5.570
27 9.176
37 8.647
35 13.334
31 8.436
57 18.779
39 15.288
63 19.219
43 13.816
31 8.766
47 14.373
45 13.849
5 2.902
59 16.628
3 2.740
3 2.534
1 2.331
153 31.257
1 1.708
15 7.559
11 6.236
79 20.955
89 19.686
27 8.852
1 2.110
99 20.841
7 3.797
13 6.766
5 3.769
29 8.957
39 10.989
17 6.170
1 1.395
7 4.643
35 9.495
105 20.808
1 0.974
1 1.680
1 1.243
1 1.081
1 1.160
1 0.899
1 1.014
1 1.681
1 1.444
1 1.423
1 1.210
1 1.118
7 2.619
31 6.148
1 1.108
15 2.920
9 2.692
9 1.797
1 1.658
1 1.052
1 1.231
1 1.687
1 0.958
1 1.377
81 26.403
21 9.001
27 5.729
29 10.890
17 7.205
23 5.794
19 8.891
35 12.622
43 16.292
55 15.911
61 14.169
13 5.956
53 15.387
29 10.132
21 7.799
63 18.351
21 7.686
23 5.678
27 9.156
37 26.339
75 26.244
31 12.821
27 5.248
19 8.400
23 4.707
47 13.757
31 11.223
103 31.793
37 11.649
67 17.987
29 10.043
23 4.962
25 11.211
17 6.566
77 19.679
79 21.368
35 13.864
25 5.799
13 6.510
25 10.328
41 12.673
43 13.636
39 22.985
19 8.612
23 4.899
55 18.498
39 12.086
37 15.743
37 12.749
49 20.165
41 11.655
21 7.573
23 6.138
47 13.276
55 19.485
43 18.692
27 5.817
37 15.103
25 10.826
19 6.967
23 5.039
27 5.652
27 5.041
57 18.023
19 6.636
65 21.980
27 5.763
23 5.099
37 12.550
29 11.512
49 11.135
1 1.373
1 1.259
37 12.313
27 7.063
23 6.305
7 5.369
77 19.362
7 5.534
83 20.602
75 17.208
97 21.516
79 19.157
9 6.241
75 17.118
29 7.142
3 3.633
189 52.539
7 5.682
7 6.325
77 17.091
81 19.727
97 23.473
55 13.113
45 10.038
49 17.823
81 17.999
79 19.808
81 15.898
5 4.259
33 6.985
29 8.590
5 3.705
53 13.722
83 19.423
69 16.760
79 17.243
29 7.323
61 22.674
3 3.559
189 44.704
185 51.425
3 3.463
213 52.464
9 5.333
9 6.088
7 17.989
35 11.606
225 48.035
101 19.862
9 6.343
85 18.215
61 19.862
91 21.399
21 8.774
23 4.331
23 5.164
81 16.306
47 12.898
107 24.994
45 10.846
93 20.241
77 14.668
5 3.740
93 18.247
111 21.736
45 10.755
75 22.316
39 22.989
23 4.311
31 6.507
5 3.666
49 14.889
55 12.785
25 7.041
203 56.783
101 23.188
41 13.831
99 23.337
83 19.241
73 15.320
97 20.607
5 3.915
5 3.754
25 5.024
3 2.517
43 12.936
25 4.110
1 1.912
1 2.251
1 1.327
5 4.214
53 12.919
1 1.665
1 1.250
19 3.771
23 5.175
21 4.277
1 1.328
1 1.489
1 1.460
1 1.949
23 6.252
43 14.162
29 12.962
5 2.925
99 30.075
73 25.348
133 37.573
5 4.382
5 3.877
87 21.223
25 11.711
33 11.730
71 26.132
7 4.199
9 5.948
73 25.507
37 13.741
7 3.916
29 12.387
29 10.856
61 21.418
23 5.575
29 10.329
45 16.688
23 4.563
23 4.825
29 13.744
9 5.355
23 6.103
23 3.960
29 6.373
23 5.434
7 4.284
53 18.150
47 13.113
29 10.943
41 15.864
23 10.138
11 7.219
23 5.315
23 5.128
21 9.510
25 11.687
49 39.243
29 12.238
25 14.080
23 5.564
31 5.883
31 6.526
21 5.020
19 3.637
1 3.061
1 2.064
3 2.432
3 2.662
1 3.040
7 1.550
1 1.825
39 13.923
29 5.444
1 2.033
15 3.206
21 4.490
33 6.411
1 1.206
1 1.195
1 2.809
1 2.638
1 2.758
39 10.893
1 2.453
1 2.261
1 1.835
1 2.451
1 2.723
1 2.272
27 6.006
39 7.930
37 10.952
17 3.226
1 1.030
15 2.563
17 2.912
1 1.021
23 3.417
57 12.507
49 10.480
1 2.452
33 6.104
1 1.831
1 1.612
1 2.080
1 1.953
3 3.528
31 5.481
1 1.980
25 4.391
3 3.472
1 1.670
31 5.348
23 3.585
3 2.432
21 6.301
39 9.585
47 12.130
3 4.278
19 3.685
21 4.143
1 2.802
25 6.098
21 3.423
1 1.398
29 5.244
41 9.315
1 1.783
37 7.569
1 1.944
23 5.608
1 2.650
1 2.568
1 2.747
3 4.142
1 1.684
1 1.999
1 2.128
67 16.840
1 1.941
1 2.132
1 1.841
1 1.870
1 1.843
1 2.005
31 5.449
1 2.231
1 1.717
35 6.012
35 9.760
1 2.136
1 2.411
1 1.519
1 2.196
37 8.265
35 7.648
15 3.255
3 2.998
9 3.304
1 2.035
43 9.013
19 3.279
1 2.148
21 4.921
11 2.881
11 2.945
27 5.188
21 3.817
3 2.432
43 8.902
33 9.064
3 2.965
41 12.346
7 1.513
3 2.750
1 1.606
3 2.139
3 3.566
3 2.896
1 2.852
1 1.960
1 2.637
23 4.413
1 1.223
61 13.326
1 1.220
1 0.974
1 1.215
57 18.032
35 7.659
19 4.670
1 1.519
15 3.048
1 0.953
27 5.321
19 3.034
35 8.886
1 1.971
25 4.872
1 1.809
1 1.644
1 2.678
67 12.845
39 9.065
1 2.851
1 2.856
1 2.796
59 11.050
37 11.071
1 2.514
1 2.373
1 2.523
25 5.645
1 2.740
1 2.668
3 4.322
1 2.032
1 2.334
27 5.912
1 2.153
27 6.779
39 10.555
27 5.489
1 1.741
1 2.564
1 1.819
1 1.707
1 1.816
71 20.423
1 1.801
37 9.330
31 5.223
1 1.995
1 8.728
1 7.005
1 12.341
31 7.775
1 1.852
67 17.761
1 2.396
29 5.337
47 8.490
25 4.974
1 1.736
1 1.673
1 1.783
1 1.778
1 1.667
47 10.215
1 1.822
3 3.369
9 3.083
1 2.221
7 2.442
3 2.469
37 8.438
31 5.497
19 3.802
3 2.595
3 3.372
1 2.662
1 2.077
19 3.288
1 1.151
1 1.245
1 1.465
27 4.515
1 1.680
43 8.963
1 1.796
51 10.263
35 12.402
1 2.588
3 5.040
25 7.736
1 1.886
1 2.279
1 2.136
1 2.034
45 9.135
1 2.137
11 3.960
1 1.181
1 0.970
15 3.980
13 3.890
1 0.947
1 1.015
1 0.997
1 0.902
15 3.944
13 3.698
13 2.921
15 3.649
7 3.410
1 1.654
1 1.163
29 6.698
63 13.282
1 0.945
1 1.163
33 6.526
65 13.547
1 0.826
1 0.882
1 0.981
21 5.015
19 4.783
17 4.259
15 4.220
11 2.969
43 8.079
1 1.209
13 2.955
73 21.432
23 11.523
33 14.006
27 9.861
21 8.290
33 12.747
55 17.522
47 18.061
33 10.657
13 5.798
11 6.792
31 12.077
23 11.191
39 9.463
65 21.708
57 19.767
21 8.051
33 9.623
25 7.521
47 14.911
33 10.977
33 8.509
27 10.262
27 8.252
77 20.397
1 1.637
1 1.948
31 5.169
1 1.712
1 1.060
13 3.822
1 1.036
1 0.936
13 5.576
1 0.970
1 1.058
49 14.376
1 1.513
1 1.079
15 7.145
9 3.157
1 1.376
1 0.919
1 1.741
1 1.685
1 1.908
1 2.041
1 1.172
3 1.335
1 1.042
9 2.895
1 0.949
1 0.988
1 1.653
9 3.004
1 1.088
1 1.449
1 1.138
1 1.567
13 4.834
1 0.997
1 2.083
9 2.957
1 0.871
1 1.159
1 1.355
1 0.920
1 0.953
13 4.063
33 12.797
35 12.156
35 9.694
45 12.345
49 12.408
63 20.070
5 4.511
25 25.224
53 9.880
41 10.976
51 12.822
43 15.644
23 6.023
27 4.443
5 3.287
27 5.062
1 1.486
15 3.751
19 5.112
41 11.440
13 7.672
119 20.269
23 5.405
21 4.935
29 8.576
49 17.933
7 2.790
19 4.210
45 11.775
73 22.050
19 4.788
19 5.169
23 11.684
25 6.405
29 8.041
75 17.230
15 6.149
23 10.126
27 8.203
7 3.558
11 4.123
15 4.769
7 4.176
1 1.243
9 6.112
9 3.252
7 2.747
7 2.229
9 3.195
53 16.541
31 8.422
1 0.971
15 4.840
15 3.765
9 2.965
19 5.165
15 4.267
11 3.361
7 2.306
7 2.257
7 3.018
9 2.530
7 3.838
19 4.814
29 7.171
25 4.320
33 15.205
35 10.448
19 4.536
7 2.942
7 2.612
15 4.236
1 1.445
3 3.401
27 6.408
29 4.059
3 2.679
67 14.929
37 10.567
23 8.280
39 10.705
27 5.400
27 4.226
55 13.847
15 6.320
59 17.578
81 22.331
25 8.844
1 1.570
23 3.320
25 3.963
55 14.377
21 3.035
79 17.368
43 19.406
33 8.029
113 26.497
53 12.325
55 12.619
43 11.892
45 16.634
67 21.025
33 6.897
49 16.398
83 23.094
69 22.155
79 22.918
51 16.030
79 21.226
85 22.568
15 9.370
11 6.056
75 20.879
81 20.567
87 22.423
73 21.461
73 22.770
63 16.452
63 21.058
59 18.383
77 20.352
13 9.070
133 34.878
27 5.559
69 17.235
9 6.160
29 9.698
41 9.326
31 9.413
7 4.932
37 9.531
37 7.863
95 24.768
15 6.804
61 14.058
19 7.333
63 11.981
41 9.885
33 9.392
33 7.199
31 6.100
35 7.588
51 14.806
43 12.851
35 6.391
7 2.385
1 1.807
13 2.412
1 1.642
1 2.298
1 1.554
11 2.882
9 2.284
79 24.993
1 1.432
9 1.913
23 7.945
1 1.264
9 2.262
13 2.979
1 2.420
11 3.840
63 20.806
9 2.260
11 2.563
1 1.708
1 1.441
7 1.944
1 1.291
23 7.032
1 1.317
1 1.794
1 1.681
5 1.609
1 1.393
1 1.078
61 15.741
1 1.726
1 2.354
47 14.339
11 3.870
1 1.343
1 1.565
1 1.523
1 1.465
1 1.296
1 1.430
1 1.536
9 2.347
1 1.396
1 1.310
11 2.882
25 5.817
25 4.840
9 1.746
5 1.222
9 1.935
7 1.790
1 1.241
1 1.004
1 2.481
1 0.959
17 4.791
1 2.618
11 3.598
17 3.971
11 2.798
7 1.951
9 2.649
9 2.165
9 1.870
1 1.774
1 1.201
23 6.621
9 2.242
1 1.561
7 1.912
1 1.093
9 2.015
1 1.551
1 1.337
1 1.087
9 1.710
7 1.898
1 1.303
1 1.651
1 1.224
7 2.064
1 1.522
1 1.432
1 1.605
11 2.370
11 2.464
7 1.804
9 2.217
9 2.149
5 1.227
9 1.966
27 6.803
9 1.843
9 1.753
5 1.121
9 1.735
9 1.790
5 1.377
1 1.179
5 0.921
1 0.926
1 1.362
9 1.786
9 2.211
1 1.085
43 11.537
1 0.995
1 2.306
9 2.989
1 2.374
21 5.443
9 1.734
21 4.404
1 1.718
5 1.221
5 1.376
1 2.791
25 11.678
1 2.121
7 2.480
1 1.718
1 1.364
1 1.543
11 2.415
1 1.724
7 2.395
1 0.918
9 1.848
9 1.992
1 1.348
7 1.523
1 1.365
5 1.456
1 1.471
1 1.863
1 1.552
1 1.401
1 1.738
1 1.417
1 1.386
1 1.248
1 1.556
1 1.665
1 1.591
1 1.561
1 1.286
1 1.142
1 1.108
7 1.883
21 6.703
1 1.277
5 1.198
5 1.185
1 1.679
1 1.299
1 1.352
1 1.544
1 1.361
1 1.246
1 1.387
9 1.974
1 1.121
9 1.916
9 1.829
1 1.728
1 1.259
7 2.239
1 1.365
1 1.484
1 1.438
1 1.633
1 1.211
7 1.606
1 1.340
1 1.426
11 2.771
11 2.723
11 1.943
7 2.121
11 2.141
11 2.401
7 1.800
9 1.968
37 7.006
9 2.367
23 5.474
9 1.925
9 1.669
9 1.831
9 2.123
9 2.246
11 1.908
7 2.041
7 1.593
7 1.735
9 1.979
9 1.831
5 1.205
11 2.418
9 1.788
5 1.242
5 1.416
7 1.698
7 1.516
9 1.650
9 1.845
1 0.993
21 4.751
1 0.908
1 1.246
1 1.041
1 1.142
1 1.000
1 1.491
1 0.961
9 1.629
1 1.044
5 1.456
9 1.951
1 1.149
1 1.002
5 1.141
9 2.138
1 1.316
1 0.737
1 2.182
27 9.463
1 0.894
17 3.735
1 2.076
1 2.282
33 7.906
21 6.158
9 2.721
9 2.203
9 2.603
19 5.066
13 2.852
9 2.044
1 1.696
5 1.144
5 1.884
17 4.690
49 16.309
1 2.601
1 2.998
1 2.624
49 16.524
1 2.458
1 2.057
27 9.019
1 2.145
11 3.740
17 3.804
1 1.330
1 1.368
7 1.714
9 1.930
9 1.872
5 1.273
1 1.529
1 1.827
1 1.948
1 1.528
1 1.154
1 1.407
1 1.352
1 1.174
1 1.407
1 1.512
1 1.558
1 1.481
1 1.298
25 7.742
1 1.374
1 2.093
1 1.370
7 1.859
9 1.929
1 1.400
7 1.861
7 1.700
9 1.787
7 2.292
9 1.846
7 1.656
5 1.221
11 2.581
11 2.436
23 4.449
1 1.919
1 1.426
5 1.305
1 1.125
5 1.557
1 1.563
1 1.103
1 0.864
1 0.973
1 0.930
53 10.934
5 1.372
1 1.024
1 0.968
5 1.211
9 2.032
17 4.639
1 2.471
1 2.201
1 2.063
1 2.141
1 1.871
1 6.598
1 22.082
3 4.352
3 3.053
37 11.836
57 18.958
13 7.077
49 12.169
43 9.670
23 4.278
3 3.159
3 2.991
61 18.440
45 12.213
3 2.985
23 3.716
3 2.514
7 5.121
51 16.372
109 28.679
3 3.670
3 3.039
59 15.388
85 19.180
85 21.255
55 14.406
3 3.383
23 4.869
23 4.198
3 2.798
107 24.053
3 2.955
1 1.730
1 1.353
65 15.751
1 1.420
25 7.874
5 2.583
11 4.871
17 6.741
47 12.613
1 1.786
19 7.183
23 5.083
1 1.564
55 13.030
1 1.183
19 6.129
1 1.144
43 9.622
103 20.057
1 1.810
1 1.515
11 6.206
19 7.345
1 1.406
55 18.436
39 13.071
97 26.162
19 8.916
9 3.891
47 13.211
81 24.778
47 13.816
81 21.154
67 17.108
37 12.442
17 6.541
13 6.238
39 13.962
59 17.328
47 14.320
35 11.142
33 11.182
15 7.363
51 14.301
67 14.852
107 28.057
53 14.586
41 12.344
51 13.261
93 25.353
55 29.537
37 13.600
105 26.799
1 2.969
89 22.387
27 8.969
65 17.911
33 11.256
15 7.075
111 24.399
59 16.612
115 26.058
85 24.851
47 16.505
55 14.999
47 15.473
51 14.970
73 19.349
65 17.098
51 13.051
59 15.994
51 12.808
95 22.637
147 38.832
81 24.287
71 16.721
53 14.661
11 5.495
61 17.742
13 6.392
39 11.636
99 27.442
33 11.249
37 14.688
65 18.533
141 27.793
47 14.068
45 13.030
19 8.409
67 16.396
57 17.406
63 17.150
147 29.723
107 24.616
25 9.583
127 32.695
75 20.332
91 43.872
95 25.576
39 12.717
91 20.333
21 8.798
29 9.390
23 8.113
117 28.338
111 22.781
23 8.320
19 8.078
11 6.381
49 13.193
89 23.576
11 6.809
33 11.451
33 10.623
19 5.278
15 7.038
79 22.929
101 22.578
27 8.773
53 13.975
41 11.463
59 17.098
9 1.714
1 1.138
21 2.777
27 8.647
39 13.697
1 2.715
57 22.588
81 24.355
73 20.189
107 27.178
75 20.866
11 5.765
77 19.585
107 24.582
85 20.557
39 12.341
27 8.406
3 4.035
5 4.524
209 32.557
13 5.446
13 4.233
207 47.167
97 23.281
57 16.305
85 20.621
65 19.454
1 3.162
91 24.131
3 4.823
51 30.119
3 4.012
45 12.157
1 2.061
51 11.310
55 14.694
3 3.496
3 3.064
7 5.795
13 7.259
49 15.122
83 20.937
165 30.051
137 32.206
209 36.679
27 15.144
1 2.402
3 4.517
29 8.333
13 4.420
21 8.081
87 18.246
55 13.394
37 26.808
21 7.278
29 5.122
1 2.056
31 9.304
67 20.040
37 10.784
27 8.700
13 4.728
1 1.682
19 3.585
141 29.693
33 10.364
67 20.855
1 1.255
17 5.762
13 6.783
15 6.528
31 5.984
17 4.036
1 2.013
35 11.559
97 25.152
67 17.329
29 4.403
9 5.729
13 5.398
17 5.373
29 10.907
13 5.447
11 3.970
29 4.708
17 6.427
45 6.049
23 3.875
23 3.154
19 6.840
49 12.097
13 6.222
17 2.882
13 5.633
27 6.241
49 12.947
45 12.513
1 1.408
97 19.135
1 1.131
1 1.608
1 1.560
1 1.260
1 0.972
29 4.191
1 2.244
1 1.333
61 15.501
1 1.954
1 0.916
1 1.558
1 1.245
1 2.221
9 3.290
1 1.468
1 1.077
3 1.896
1 1.302
1 1.319
49 13.123
1 1.433
1 1.271
1 1.269
1 1.269
51 16.088
1 1.484
1 1.251
15 7.677
21 3.886
1 1.555
1 1.565
13 3.816
1 1.158
1 1.951
1 1.675
37 9.953
57 13.125
1 20.912
41 19.896
59 19.156
55 16.389
1 1.328
1 1.686
23 6.622
1 1.340
1 1.477
23 6.313
1 1.498
1 1.243
1 1.195
1 1.314
41 17.586
41 16.010
77 22.369
57 15.960
103 29.244
53 17.717
47 16.707
129 29.901
69 16.941
33 11.473
121 21.881
27 4.887
27 7.544
3 2.604
17 5.429
55 14.203
71 16.926
3 2.368
83 20.542
31 4.880
39 11.039
41 13.312
9 5.754
11 3.507
39 11.760
31 13.411
5 4.293
11 3.360
9 5.631
9 4.277
13 4.696
69 23.061
49 13.517
17 8.281
57 16.980
13 5.067
11 4.099
33 11.968
5 3.928
5 3.790
13 5.508
9 3.935
9 3.733
17 8.703
21 6.778
15 5.213
61 13.291
33 14.020
17 8.940
11 4.179
21 9.834
73 19.299
17 6.946
11 4.216
25 7.599
11 5.440
5 3.589
161 37.125
99 25.117
23 7.729
17 5.348
17 8.178
11 3.800
27 7.875
11 5.044
11 4.294
5 3.944
11 3.925
99 20.400
11 16.206
45 22.244
27 7.451
75 20.780
1 1.480
1 1.082
1 1.094
1 1.546
1 1.260
23 3.372
1 1.385
3 4.109
3 3.736
33 12.922
51 15.135
49 14.051
17 7.292
3 3.378
3 3.206
5 4.740
19 7.676
3 4.114
3 3.343
3 3.243
25 4.187
3 3.406
5 4.300
3 2.607
63 13.369
19 8.119
3 3.052
3 3.217
5 4.294
35 11.816
23 8.126
35 12.561
3 2.723
67 19.583
57 16.209
31 11.251
29 4.700
3 3.373
33 12.185
35 13.038
45 15.936
55 16.118
3 3.081
41 13.019
25 4.927
3 3.202
7 4.975
5 5.560
1 2.343
19 7.449
3 3.166
3 2.767
5 4.266
5 3.939
5 3.682
5 3.634
3 2.952
31 10.673
1 2.219
25 8.501
39 8.154
39 10.935
25 9.547
23 4.260
19 8.560
17 5.774
25 5.537
55 12.823
37 10.362
39 11.347
9 4.197
25 7.895
19 7.029
29 5.119
37 11.243
33 9.430
17 5.665
51 13.594
19 7.281
61 17.678
21 7.270
39 9.487
19 7.230
25 5.001
25 10.839
21 8.685
31 9.159
33 11.827
19 4.227
19 5.676
1 1.686
3 3.943
21 4.695
41 11.302
17 5.361
41 12.881
25 4.831
21 4.286
23 8.119
1 1.605
17 5.411
33 9.689
37 6.588
25 8.987
45 14.157
23 9.635
25 4.730
21 4.335
17 3.983
25 5.168
17 10.449
11 12.366
3 9.420
1 1.573
1 1.568
3 3.543
3 2.764
1 1.910
25 6.505
1 1.402
19 5.876
13 3.634
31 8.188
1 1.446
31 5.490
23 9.214
49 12.439
35 8.721
23 3.820
17 3.841
21 4.199
17 3.725
25 4.099
3 3.261
21 4.110
3 3.216
3 2.698
1 1.304
25 4.354
19 4.069
1 1.746
1 1.563
1 1.482
23 6.949
3 3.684
1 1.462
1 1.521
1 1.553
3 2.691
3 3.588
15 6.842
23 8.842
1 1.539
25 5.221
21 4.390
23 3.589
1 1.377
3 3.977
1 1.824
1 1.384
1 2.411
67 14.742
97 19.825
23 3.866
47 9.481
21 4.654
5 3.541
23 3.995
27 6.723
21 4.588
21 3.897
29 6.487
23 3.758
23 4.668
23 9.850
39 12.569
19 4.871
31 5.307
21 3.596
11 2.565
1 1.046
1 1.996
7 3.396
7 2.202
1 1.554
1 1.386
1 1.269
21 3.236
9 3.460
1 0.738
13 2.892
13 2.116
23 3.789
1 1.097
9 1.903
9 6.342
7 3.857
7 4.241
23 5.613
19 4.162
7 2.134
25 4.107
63 15.258
27 8.697
23 9.061
19 4.321
7 4.046
25 6.164
5 3.500
1 1.919
107 27.070
81 19.081
19 4.773
21 4.552
21 5.691
37 9.422
7 2.422
1 1.439
15 5.668
191 40.105
1 1.212
9 3.343
25 7.435
17 2.492
139 29.445
143 30.784
75 20.797
57 16.814
5 2.809
17 4.228
1 1.703
1 1.675
33 9.954
31 7.531
17 6.568
35 9.534
133 33.230
41 13.019
1 2.004
7 2.324
1 2.045
3 2.318
63 14.270
1 2.074
1 1.796
9 4.436
5 1.825
133 28.137
35 24.525
89 21.271
87 17.620
105 19.375
89 24.462
97 22.986
99 19.747
19 4.376
21 5.371
69 17.734
21 4.644
19 4.129
25 4.258
23 4.249
1 1.779
103 22.774
1 1.989
1 1.675
1 1.461
1 1.675
7 2.509
13 6.890
133 31.572
121 26.664
95 19.155
19 3.331
19 4.042
19 3.758
19 3.724
27 5.635
13 3.212
13 3.698
37 11.022
23 5.354
21 4.526
1 1.978
1 1.643
19 3.352
37 10.882
31 7.454
31 6.969
31 5.956
1 2.295
27 5.697
33 6.464
23 5.796
27 5.702
3 2.664
41 9.700
31 6.440
31 6.148
27 5.557
27 5.197
25 4.546
25 4.683
25 4.376
31 5.248
3 3.344
27 5.212
3 2.389
29 6.960
31 6.778
31 5.939
27 5.513
3 2.901
3 2.120
3 2.264
25 4.391
25 4.440
1 2.676
19 4.117
41 7.288
1 1.998
3 3.100
1 1.761
1 1.773
1 2.721
41 15.350
15 8.467
1 2.294
21 4.038
19 2.974
3 2.818
3 3.378
23 4.503
3 2.939
3 2.915
1 2.124
23 5.968
3 2.663
23 4.778
23 8.922
63 21.987
77 22.809
15 6.347
1 1.715
19 3.477
1 2.455
1 2.051
1 2.231
1 1.943
1 2.023
1 1.553
1 1.486
3 2.261
45 9.308
21 4.421
3 3.177
21 4.488
3 3.313
3 2.956
1 2.252
23 5.167
1 1.843
1 2.195
23 7.071
65 17.504
55 17.361
15 5.753
19 6.745
15 5.752
3 3.079
1 2.167
3 2.536
3 2.754
21 4.064
3 9.597
1 5.871
1 10.859
19 4.382
31 6.692
3 2.098
1 1.868
3 3.456
19 4.263
1 1.444
19 3.809
3 2.076
21 4.341
3 3.299
3 3.898
1 2.135
23 4.111
3 2.970
25 5.328
25 10.031
3 3.190
3 2.465
1 1.686
3 2.424
1 1.500
29 6.224
45 8.903
19 3.778
3 1.933
23 5.751
3 3.378
3 3.761
3 3.727
3 3.161
51 16.785
23 5.038
1 2.114
23 4.454
1 1.938
1 2.111
23 5.003
3 2.797
23 4.500
23 4.543
3 3.622
3 2.916
3 2.960
3 3.147
3 3.271
3 2.742
1 1.834
1 1.798
1 2.110
3 3.134
3 3.018
3 2.420
3 3.837
23 8.320
65 21.050
63 21.757
23 5.444
27 10.744
43 14.030
19 7.199
19 7.831
21 6.209
15 7.894
75 21.357
19 6.894
3 3.390
3 2.479
21 4.322
19 3.112
21 3.424
3 2.728
51 11.928
1 1.693
3 2.845
21 3.697
1 2.149
69 14.564
1 1.622
3 2.324
1 2.292
1 1.645
1 1.542
3 2.409
1 1.918
21 3.647
21 3.262
1 2.315
1 1.663
19 4.074
1 1.516
29 7.089
21 3.134
21 3.324
1 1.526
3 3.348
1 2.012
3 2.976
1 1.607
1 2.183
3 2.647
1 2.101
23 4.183
3 3.271
1 1.814
47 15.361
3 2.762
1 2.234
1 1.395
1 1.897
1 1.479
3 2.141
1 1.689
1 1.417
1 1.740
1 1.633
1 1.729
3 2.831
1 1.716
3 2.370
3 2.185
1 1.658
1 1.830
3 2.244
1 1.968
1 1.806
1 1.548
3 2.555
29 6.596
1 2.267
3 2.407
1 2.390
1 2.265
23 4.407
23 4.771
21 5.340
21 4.443
23 4.558
23 4.619
1 2.133
3 3.405
3 2.799
67 18.198
15 6.098
25 12.260
41 9.053
19 8.975
1 2.045
1 2.426
19 3.531
1 1.670
1 2.031
21 3.993
1 1.867
1 2.617
1 1.633
3 2.903
19 3.221
21 3.439
21 3.490
21 4.596
3 2.932
3 4.052
3 3.022
3 3.532
3 2.986
1 2.073
21 3.993
1 2.073
21 3.189
3 2.040
3 2.164
3 2.694
1 1.742
3 2.629
27 5.566
1 2.090
3 2.448
253 67.128
5 3.768
29 8.064
41 13.047
7 17.720
7 3.757
361 80.877
185 46.331
281 60.770
327 72.007
309 73.996
159 43.611
17 8.633
361 86.984
337 76.542
325 71.646
45 14.519
389 90.210
43 13.041
7 4.254
7 4.470
257 60.876
399 101.467
249 65.489
31 9.517
21 9.821
45 12.558
135 26.958
29 5.967
3 4.164
29 5.182
3 2.734
3 3.087
41 10.898
31 5.189
31 7.208
85 17.167
1 2.053
1 1.471
17 4.125
17 4.118
27 7.875
21 4.133
11 3.117
11 4.471
25 5.270
93 21.796
9 4.026
9 2.761
83 17.829
3 3.337
13 4.419
1 2.115
9 2.550
1 2.642
37 18.801
43 8.708
135 25.233
23 9.725
29 9.509
17 9.398
23 11.561
19 8.185
51 14.453
19 8.165
59 19.173
53 15.450
23 7.630
19 6.814
7 5.548
63 17.645
29 11.728
29 5.961
39 6.320
55 18.091
9 6.308
7 5.486
35 12.584
9 5.743
53 13.869
31 7.025
53 14.806
5 4.200
19 7.938
9 5.742
85 24.206
57 15.101
25 9.276
61 14.739
19 7.457
7 6.090
19 7.354
63 16.318
25 8.771
29 6.376
31 7.209
31 22.242
7 7.286
99 27.287
5 3.472
41 11.685
21 7.788
37 9.734
29 4.840
5 3.380
5 3.320
5 3.363
5 2.831
21 8.699
25 3.689
47 13.313
49 10.509
35 10.672
35 9.679
7 4.170
27 4.405
31 7.502
29 7.054
31 6.860
105 23.739
19 3.356
73 13.725
15 6.071
39 8.675
1 1.536
1 1.166
17 6.288
29 8.661
5 3.653
3 3.175
23 4.363
21 3.279
1 2.030
1 1.839
1 1.485
33 9.332
13 6.836
15 6.558
1 1.789
21 4.250
1 1.730
23 4.436
1 1.661
19 2.890
1 1.986
1 1.837
1 1.691
15 6.774
1 1.668
3 3.085
3 2.640
1 1.504
29 7.987
7 2.025
55 13.575
65 17.027
5 1.582
25 4.738
1 1.795
1 2.326
1 1.285
7 2.529
3 2.785
59 14.830
15 4.895
1 1.217
1 2.128
67 17.772
37 12.728
1 1.281
37 11.486
9 4.443
25 10.715
31 5.816
15 18.659
11 5.762
15 8.263
29 4.379
9 4.774
23 5.987
3 3.158
15 7.419
17 5.733
5 4.039
11 5.048
11 4.192
11 6.048
15 4.642
11 4.334
29 6.614
1 1.786
1 1.862
1 1.548
1 1.685
1 1.727
1 1.516
23 12.829
63 20.500
15 7.373
63 19.052
13 6.354
169 37.040
29 12.791
89 28.344
47 18.413
71 22.081
79 22.634
27 6.031
13 7.267
15 7.125
45 19.683
13 15.563
97 23.028
27 6.467
13 4.330
1 1.510
131 31.723
53 13.113
27 8.118
1 1.790
39 11.160
1 2.161
89 18.303
1 1.639
27 5.397
41 13.223
27 9.846
35 8.408
15 7.840
17 4.843
1 1.529
63 18.137
9 3.860
11 3.170
95 23.566
1 2.202
3 3.318
33 11.819
11 3.218
15 6.963
85 20.815
45 11.617
47 13.932
15 4.352
11 3.452
1 1.663
1 2.028
33 11.576
1 2.053
35 8.283
33 6.996
7 2.919
13 2.949
7 3.638
41 11.322
79 16.867
1 1.822
25 4.769
63 15.275
47 10.704
1 1.599
53 10.013
3 2.990
3 2.729
35 7.844
15 6.696
87 19.040
3 3.344
41 11.558
67 15.943
15 7.475
119 32.019
15 3.636
11 2.146
9 3.434
17 5.412
5 4.057
55 9.850
3 2.970
11 4.621
31 10.700
107 24.892
41 12.145
31 11.095
45 12.155
1 1.305
59 17.164
47 11.256
1 1.268
43 12.019
57 16.473
105 30.722
89 21.213
17 6.612
149 32.488
29 7.046
35 27.942
37 14.536
129 29.198
57 22.618
31 13.433
23 10.089
7 5.064
31 11.305
173 34.624
83 24.238
17 8.436
103 30.338
43 14.477
115 30.552
125 36.638
43 15.531
103 31.859
151 30.169
149 25.002
171 43.084
55 22.453
119 33.584
119 31.794
27 7.058
89 26.446
127 34.347
31 11.073
85 24.882
101 28.580
95 31.284
193 48.565
117 32.775
37 23.414
21 4.685
5 3.934
27 5.362
29 10.245
3 21.981
19 10.059
3 3.200
3 3.325
41 12.980
3 2.838
3 2.671
49 15.516
3 3.101
71 16.666
51 12.663
27 4.855
3 2.870
3 2.815
3 2.457
29 6.684
1 1.318
51 11.695
21 7.382
1 1.696
17 4.014
43 8.563
5 5.187
5 4.433
3 1.853
17 6.891
67 18.784
3 2.992
3 2.374
3 3.185
1 1.400
3 4.095
1 2.587
1 2.316
1 2.583
1 4.051
1 1.766
71 15.433
63 13.623
15 3.565
27 5.932
41 8.142
1 1.233
1 1.785
1 1.000
1 2.587
51 10.261
5 4.811
1 3.089
1 2.686
3 3.668
45 11.786
35 6.555
3 3.711
1 2.001
1 1.768
1 1.573
1 2.088
1 2.599
5 4.430
1 1.653
29 9.697
3 1.954
15 3.969
1 1.990
19 5.357
31 6.341
49 9.435
43 10.632
15 3.569
3 2.173
21 4.522
17 2.622
1 1.168
25 4.397
1 1.634
57 11.489
5 4.463
5 4.440
41 9.385
1 3.049
3 3.729
1 3.479
3 3.202
1 2.814
27 5.603
1 1.595
3 3.565
1 1.614
1 1.690
1 2.044
1 1.737
5 3.989
43 7.252
1 1.434
1 2.483
21 5.453
23 4.846
3 2.758
1 1.303
25 4.256
17 7.616
17 4.462
3 2.317
53 12.577
39 8.419
79 16.845
23 4.498
109 19.033
61 13.938
3 4.193
105 25.904
3 1.832
15 3.717
3 2.429
3 1.875
29 8.719
17 3.722
35 7.874
5 4.752
5 4.752
11 2.223
53 11.933
1 1.090
19 3.225
1 1.108
25 4.399
1 2.163
1 1.493
41 7.985
1 1.555
29 8.363
1 2.782
1 2.777
1 2.525
3 3.881
1 2.453
1 2.553
1 2.166
23 5.348
45 15.135
1 2.704
3 3.738
1 2.046
1 1.821
1 1.885
1 2.179
1 1.538
31 7.115
1 1.652
1 1.784
1 1.550
1 1.601
1 1.669
1 2.173
37 6.778
5 3.624
1 1.561
29 5.338
31 8.533
1 1.710
1 2.011
1 1.206
1 1.832
1 1.603
1 2.150
27 7.548
45 18.264
15 6.141
35 8.522
27 6.693
19 8.208
1 2.136
19 4.365
1 2.804
11 2.758
39 9.228
11 2.244
1 1.163
1 1.706
1 1.969
1 1.773
1 2.013
25 4.896
21 3.565
25 5.041
13 6.193
3 2.773
27 5.741
3 2.482
17 4.307
3 2.074
23 4.103
1 1.573
63 14.243
89 16.400
41 9.281
33 7.862
3 2.982
71 18.775
35 12.688
5 4.867
3 2.385
9 2.514
3 1.917
3 2.380
3 1.993
3 2.051
39 9.886
1 1.997
3 3.313
3 2.917
1 1.680
3 3.941
3 3.692
3 3.949
11 2.481
1 1.363
37 7.109
25 4.565
1 0.993
57 14.727
47 10.777
33 6.929
39 9.105
31 6.603
1 1.308
15 2.804
1 0.988
43 9.614
11 2.177
31 5.659
29 7.733
1 1.855
1 1.529
1 1.495
1 1.595
25 4.697
1 1.652
39 11.894
3 4.016
1 2.843
1 2.219
1 2.648
5 4.532
33 11.085
47 9.732
33 11.076
1 2.853
1 2.803
1 2.299
1 2.295
1 1.880
1 2.257
5 4.785
1 2.490
1 2.506
1 2.479
3 3.819
13 7.159
3 2.780
1 2.383
35 7.880
33 6.655
1 2.930
1 2.223
31 6.415
1 1.671
37 10.219
1 2.133
1 2.062
1 1.783
1 2.892
1 1.880
1 1.667
1 1.526
1 1.528
1 1.732
29 6.663
1 1.689
37 6.604
25 5.082
1 1.726
1 1.921
1 1.668
1 1.904
1 1.893
1 2.146
1 2.328
5 5.335
1 1.640
69 18.156
1 2.604
3 3.226
31 7.406
5 4.442
1 1.618
1 1.579
1 1.928
1 1.811
1 1.836
1 1.454
27 5.819
1 1.571
35 7.586
3 3.626
3 2.823
61 16.345
71 18.354
3 2.251
65 13.427
15 3.713
3 3.541
31 9.365
3 2.737
27 5.727
21 4.222
3 2.701
3 2.739
5 4.543
21 5.097
25 6.056
19 4.138
1 0.995
1 1.290
11 2.018
1 1.112
1 1.133
25 5.809
1 1.498
1 1.562
45 8.245
1 1.871
49 10.684
3 4.480
1 2.386
13 3.313
9 6.396
1 2.725
1 2.322
23 5.567
23 5.065
27 6.077
1 1.832
1 1.849
1 1.899
1 1.629
1 2.649
1 1.708
3 3.571
43 10.616
1 23.394
1 1.537
1 1.731
1 2.113
1 1.648
9 3.732
5 4.905
71 17.093
1 1.460
37 9.751
149 27.999
15 7.763
19 9.349
61 13.045
9 4.626
21 6.812
41 12.868
35 7.630
143 31.264
37 8.871
3 3.084
65 14.123
1 1.907
53 12.784
131 27.255
109 23.264
41 10.507
1 1.486
19 3.932
37 10.381
141 27.810
3 3.022
29 7.922
15 2.761
3 1.561
17 5.839
9 5.124
17 2.111
17 2.104
7 6.058
33 6.673
39 15.798
59 18.866
75 25.020
45 15.263
47 17.258
39 15.804
89 21.969
45 14.659
27 12.924
1 2.192
11 6.483
75 22.917
23 11.183
43 15.045
43 17.561
31 7.115
33 6.377
7 5.628
43 14.000
25 10.336
75 20.693
9 7.449
141 36.796
29 4.422
37 13.058
13 5.823
77 16.577
27 4.311
19 5.706
15 4.879
63 12.790
27 4.265
29 3.916
29 7.236
23 5.429
29 6.156
1 1.978
27 7.338
23 8.301
29 7.419
103 12.467
85 18.950
45 9.533
37 8.325
15 3.086
31 4.623
33 8.980
3 2.385
37 5.662
1 1.804
15 3.401
25 4.422
15 3.311
31 8.943
9 3.258
15 3.096
53 14.228
23 4.041
13 4.294
87 20.184
49 11.939
15 2.757
13 3.476
53 10.139
29 5.393
73 17.373
13 4.613
41 8.467
31 6.812
33 8.183
11 2.062
1 1.373
15 4.621
15 2.290
19 3.309
53 10.538
59 13.476
41 8.615
39 7.864
13 2.543
53 14.537
43 8.986
9 3.943
63 11.192
49 9.470
13 2.497
39 9.091
47 8.596
99 22.355
47 9.331
3 3.949
1 1.559
1 0.978
33 5.130
11 1.920
11 2.401
1 0.833
55 10.588
83 17.559
43 9.072
43 8.498
73 13.531
43 8.292
43 8.446
53 9.496
15 9.114
23 4.242
21 3.558
37 6.572
43 8.426
1 1.141
17 4.799
37 10.690
11 4.443
57 14.916
17 2.611
61 11.919
47 9.604
35 6.178
23 6.888
31 5.451
33 9.962
41 13.653
31 20.286
29 4.890
19 4.392
23 12.508
77 22.518
39 13.439
27 5.679
75 17.825
35 13.129
67 17.746
59 19.106
37 11.584
27 4.913
9 4.824
33 11.302
39 11.145
19 6.966
41 13.143
37 11.772
17 8.036
23 8.101
35 9.824
33 9.896
63 18.051
41 14.622
61 16.122
13 7.208
59 14.557
53 13.784
57 18.088
101 23.641
101 23.262
9 5.473
31 5.372
49 13.504
55 14.492
17 4.942
13 3.176
27 8.238
19 4.720
103 24.532
57 14.071
13 3.683
17 4.047
17 5.250
11 4.154
31 8.430
95 21.927
77 20.390
137 34.929
29 9.958
63 15.175
17 4.305
11 4.066
17 4.424
29 8.451
1 2.659
13 4.061
13 4.000
19 4.565
15 4.233
61 17.608
153 37.127
57 15.351
15 4.910
11 4.107
19 5.726
127 26.100
35 10.103
103 23.980
21 5.939
1 3.269
1 2.429
3 3.420
21 5.431
15 3.673
35 6.236
37 7.194
15 4.124
13 3.509
23 3.999
1 2.117
23 5.023
57 13.641
35 5.976
49 11.158
17 3.627
15 4.578
21 4.582
21 4.029
15 3.406
15 3.215
15 3.589
15 4.250
3 3.383
39 9.355
43 6.484
15 4.058
17 3.636
37 6.539
37 6.269
15 3.185
19 4.201
15 3.223
35 6.053
35 6.040
37 7.524
25 5.429
21 3.871
15 4.292
17 3.438
1 2.321
15 3.833
11 2.450
1 3.053
1 2.570
13 2.330
3 4.443
15 3.938
25 4.840
23 3.887
3 4.064
27 6.716
21 3.841
23 4.254
17 3.385
23 4.150
59 12.621
59 11.243
37 5.729
37 5.423
23 4.688
17 3.744
35 6.040
15 3.785
1 2.754
21 3.815
21 3.766
37 5.371
37 5.842
21 4.525
23 4.304
1 2.905
3 3.634
27 5.325
15 3.966
31 5.115
33 6.926
13 3.929
17 4.085
15 3.490
15 3.852
13 3.789
1 2.343
1 2.128
15 3.353
15 3.354
1 2.598
13 6.292
3 2.856
5 3.939
23 5.068
3 3.388
3 2.399
13 3.208
37 5.945
37 6.023
13 3.152
21 4.074
35 5.283
21 3.757
21 3.899
13 2.803
15 3.219
3 3.274
1 2.227
15 3.696
3 3.544
23 4.809
17 3.326
35 5.715
53 13.032
87 18.117
119 28.259
35 6.521
37 6.423
37 6.645
15 3.775
15 4.242
17 3.789
15 4.015
15 4.001
25 4.476
15 2.973
15 3.605
17 3.258
35 5.533
39 9.071
43 7.173
37 6.276
37 6.718
37 6.526
37 5.775
37 5.560
35 6.015
37 7.137
35 5.651
35 6.666
21 4.350
21 3.835
21 4.331
21 7.048
37 22.639
21 3.932
35 5.672
15 3.716
21 4.234
21 4.269
15 4.152
3 3.810
23 4.582
15 3.783
15 3.841
33 7.064
21 3.835
3 3.423
3 3.530
21 4.136
21 3.657
21 3.786
15 4.053
21 3.927
15 4.100
25 4.759
13 3.729
23 4.224
23 4.669
1 2.381
15 3.661
15 3.685
15 3.684
13 3.076
15 3.768
15 3.277
21 3.503
1 2.168
15 3.865
15 3.911
1 2.384
37 10.288
11 2.418
15 3.272
25 5.814
1 1.987
1 2.377
27 5.352
3 2.838
15 3.547
15 4.071
3 2.813
3 2.809
1 2.415
103 30.391
219 57.776
13 5.940
3 3.591
3 2.525
33 5.294
1 2.073
25 4.645
23 5.270
47 10.679
35 6.166
21 4.347
65 16.388
23 4.798
35 7.754
3 3.061
21 3.656
13 2.927
21 4.613
13 3.372
21 4.098
3 4.189
15 3.938
21 4.760
21 4.196
9 2.006
13 2.697
15 3.253
15 3.053
3 2.665
3 2.425
1 1.743
1 2.217
21 3.268
25 3.988
15 4.077
3 3.362
3 4.868
3 3.453
15 3.730
23 4.301
45 9.655
1 2.932
3 3.934
17 3.698
19 4.809
17 3.757
1 2.491
37 6.393
37 6.709
85 16.431
35 5.875
37 5.873
35 5.871
37 6.212
37 6.251
17 3.444
15 3.084
21 5.983
23 4.620
23 4.248
49 9.517
15 3.465
19 4.110
25 4.655
15 3.980
25 4.660
25 4.788
25 4.558
17 3.414
35 5.837
21 4.442
13 3.591
37 6.104
47 11.149
37 6.138
15 4.307
15 3.711
21 3.964
15 3.663
25 4.587
37 8.779
37 6.384
37 6.753
37 5.958
23 4.426
37 5.894
37 5.993
65 13.133
37 5.913
35 5.451
37 5.602
37 6.527
37 6.287
37 5.652
35 5.906
61 11.746
21 3.922
15 3.407
21 4.233
21 4.487
37 7.729
37 5.643
43 9.132
15 19.844
35 9.127
21 3.898
21 3.866
35 5.587
37 6.376
21 4.545
35 5.934
21 3.875
21 4.161
15 3.592
25 4.568
25 4.646
21 4.246
37 6.947
23 3.971
27 5.968
15 3.941
1 3.084
3 3.900
23 4.455
15 3.452
1 2.581
27 4.995
1 2.386
1 2.337
3 3.127
3 3.031
1 2.085
3 2.979
21 3.878
21 4.085
13 3.160
21 3.569
51 9.343
21 3.675
21 3.986
21 3.801
21 3.782
35 7.287
25 4.858
15 3.710
15 4.071
15 4.305
25 4.383
3 2.924
15 4.003
23 4.414
17 3.870
15 4.139
13 3.403
3 3.802
33 5.225
15 3.770
15 3.272
1 2.837
15 4.200
31 5.619
15 3.626
15 4.578
1 2.429
1 2.655
15 3.537
13 3.513
13 2.388
13 2.945
15 3.501
15 3.715
15 3.204
15 3.291
15 3.737
1 2.125
3 2.730
15 4.101
15 3.639
15 3.442
3 2.902
15 3.718
3 2.758
3 3.081
15 3.318
11 2.346
11 2.622
15 3.087
27 5.725
15 3.144
13 2.903
13 3.010
1 1.751
1 1.575
15 3.736
1 2.182
1 2.114
3 4.631
3 3.377
125 28.332
37 7.017
1 2.570
15 4.320
21 4.957
49 7.956
13 3.305
27 4.657
15 3.744
15 3.257
23 3.892
13 4.059
23 4.265
31 6.497
17 3.734
35 5.638
93 16.653
37 6.626
37 6.521
35 5.513
17 3.256
53 12.557
15 3.146
17 3.856
15 3.174
17 3.438
19 3.901
37 5.520
17 3.262
15 3.316
43 6.551
37 6.025
37 6.250
43 5.974
21 4.720
35 5.312
97 24.916
37 6.682
35 6.179
21 4.484
35 5.227
15 4.551
21 4.726
21 4.340
35 6.181
3 4.096
3 3.491
3 3.539
23 4.541
3 3.353
1 2.411
3 4.142
3 3.268
33 6.120
15 3.990
1 2.967
21 3.749
21 4.261
21 3.785
21 3.926
15 3.986
21 5.700
13 3.456
17 3.571
17 3.680
15 3.216
15 3.350
15 3.800
13 2.963
13 2.525
15 3.549
21 3.605
15 4.010
21 4.305
1 2.551
15 3.840
37 10.313
15 4.238
21 3.625
15 3.028
15 3.169
1 1.918
1 1.851
13 4.591
1 1.537
71 19.927
23 15.836
21 14.761
27 5.875
49 12.223
83 20.906
35 9.914
35 10.675
59 13.611
19 4.352
77 17.880
51 15.567
61 16.445
47 12.166
31 12.209
21 4.310
49 13.180
1 2.123
25 6.288
65 16.998
33 5.471
53 14.698
69 16.099
13 3.421
39 11.134
99 22.897
9 6.185
15 6.888
25 9.912
53 19.523
143 37.035
7 5.607
79 19.487
21 9.252
161 44.315
33 10.211
11 6.951
7 5.099
7 3.908
45 13.287
43 11.179
5 4.337
9 5.015
71 17.175
131 35.066
179 48.736
49 15.935
7 5.193
17 7.933
7 5.084
7 4.838
3 3.325
29 10.066
9 6.148
11 5.662
127 32.694
29 10.627
15 6.887
17 7.764
31 11.170
5 5.535
39 14.636
169 48.839
181 47.112
13 6.427
65 16.382
135 37.035
101 28.725
63 18.564
9 6.058
37 9.324
45 15.906
1 1.227
31 9.246
57 15.310
47 9.670
37 12.880
39 8.809
29 11.621
15 9.321
1 2.198
1 1.703
85 22.707
11 2.328
1 1.549
33 4.162
77 16.785
1 2.962
1 1.840
1 1.934
89 19.436
63 15.493
1 1.792
1 2.007
1 1.486
35 10.263
1 1.593
1 1.384
15 3.430
25 10.097
29 5.393
93 20.562
13 2.387
1 1.427
1 1.292
1 1.553
1 2.400
1 1.646
1 2.350
1 1.872
19 4.216
1 1.713
1 1.536
13 2.722
75 15.706
15 5.583
1 1.293
21 3.977
13 4.910
13 2.627
63 14.219
11 3.017
87 18.963
69 17.730
1 1.555
1 1.383
1 2.632
1 1.740
1 1.376
15 4.305
99 20.399
7 2.094
1 1.374
13 3.321
21 8.794
3 3.144
1 2.876
41 14.779
25 9.152
1 1.568
31 4.058
73 19.140
53 14.896
41 11.342
3 3.102
3 2.826
1 1.402
33 10.479
57 15.224
3 2.949
3 3.880
1 2.379
1 1.862
1 1.809
1 1.830
31 4.534
1 1.271
1 1.333
1 2.218
1 1.637
1 2.266
1 1.251
27 4.553
55 17.706
55 16.304
13 6.925
17 7.302
1 1.623
93 23.024
29 9.318
29 7.537
131 26.619
91 38.467
43 11.467
27 9.003
27 12.107
31 10.962
33 10.411
9 4.792
31 10.932
25 8.624
55 14.188
31 11.343
35 10.634
39 11.529
39 11.146
29 9.629
19 5.453
5 4.186
21 5.170
21 4.311
37 12.658
7 4.935
7 4.811
21 5.065
7 3.995
19 4.461
31 10.362
7 5.276
7 5.955
7 4.917
11 5.906
19 4.147
45 11.097
21 6.138
5 3.675
7 5.354
7 5.995
5 2.917
5 3.480
5 3.141
21 4.574
19 4.532
21 4.561
73 18.035
25 8.430
7 5.777
7 4.745
7 4.497
59 12.537
5 3.270
1 2.100
5 3.112
21 4.618
5 3.447
7 5.228
5 3.544
5 2.771
37 11.810
5 3.029
9 5.394
5 3.316
5 3.288
7 3.747
103 25.417
15 7.961
27 8.837
59 14.111
11 6.677
19 4.909
5 3.932
7 5.743
7 4.101
7 5.891
7 3.629
5 3.029
5 3.019
1 2.434
5 2.936
9 4.601
23 5.057
7 5.375
7 4.153
7 4.628
45 13.500
7 5.507
33 6.721
7 5.712
9 5.127
25 4.748
27 4.858
7 5.375
33 6.748
9 4.642
29 4.775
23 4.099
47 16.030
9 6.054
71 21.730
63 21.765
3 4.377
3 3.739
29 4.386
19 3.390
25 3.526
19 3.389
15 2.817
19 2.313
19 2.697
1 1.473
17 3.119
19 2.236
27 3.241
11 6.799
11 5.271
31 9.808
11 5.816
11 5.339
23 4.893
35 6.441
1 2.020
43 7.944
13 3.409
43 12.878
29 5.120
1 1.709
29 7.019
57 9.107
1 22.717
91 24.991
1 1.778
43 16.945
1 1.250
21 3.602
25 4.343
1 1.293
127 28.355
135 31.219
255 49.797
81 19.108
37 14.856
3 3.304
133 32.852
43 12.021
27 3.707
203 42.564
137 33.257
119 25.668
47 12.153
71 18.319
1 2.808
29 10.798
219 42.970
261 53.111
3 4.980
9 5.475
27 8.026
15 8.710
33 9.926
21 9.281
19 7.020
3 3.139
3 2.319
25 7.756
21 7.526
27 8.292
21 8.642
7 5.577
3 3.804
3 2.570
21 6.572
3 3.585
3 2.661
115 33.948
145 37.095
3 3.111
25 7.780
33 10.303
25 7.122
3 2.847
29 8.976
189 46.435
27 9.822
25 7.612
31 9.377
19 6.974
7 3.621
1 5.487
7 18.056
7 8.553
3 3.372
15 4.370
3 3.446
15 4.670
7 3.490
13 3.903
25 9.151
137 38.680
161 37.313
31 12.609
3 3.250
9 5.081
9 7.406
9 5.299
9 4.973
9 4.699
5 3.698
33 9.956
11 4.953
3 3.010
33 8.329
9 4.855
35 8.132
25 8.366
27 6.642
25 7.797
31 8.142
35 8.083
45 9.251
23 10.098
41 14.608
33 9.825
53 16.825
53 15.189
39 11.589
63 14.930
27 5.933
3 3.248
3 3.397
71 16.735
33 10.704
45 14.053
13 5.434
51 13.779
69 16.073
3 3.232
91 18.145
5 4.408
3 2.756
3 2.636
5 3.878
37 7.138
53 14.342
23 7.753
23 9.178
51 14.240
41 12.118
31 9.738
51 13.072
3 3.096
41 13.258
33 11.086
35 9.725
25 8.805
37 11.349
43 13.710
65 16.565
23 8.192
25 8.636
23 3.735
5 3.968
33 10.809
27 9.531
61 15.427
51 12.147
23 8.868
17 9.734
23 10.261
25 9.359
23 9.088
7 5.614
59 9.369
29 9.714
25 10.326
25 8.199
19 5.455
1 11.119
1 8.686
15 12.529
65 17.581
1 2.296
1 1.403
1 0.887
47 14.593
1 1.339
1 1.672
37 12.933
5 2.951
1 1.362
1 1.231
1 1.385
9 2.224
1 1.827
1 1.291
15 6.468
11 6.010
13 6.048
7 2.505
11 5.427
1 1.416
1 1.305
1 1.119
1 1.445
1 1.022
1 1.540
1 1.202
1 0.855
33 10.110
19 7.765
9 4.137
5 4.012
27 9.424
63 19.540
5 3.008
49 11.841
35 9.862
51 13.938
13 7.783
1 1.311
1 1.595
1 1.517
1 1.183
1 1.355
1 1.358
1 1.047
1 1.267
1 1.042
1 1.341
5 2.095
1 1.249
1 0.899
1 1.258
1 1.202
1 0.997
1 0.872
1 1.252
1 1.407
17 5.259
1 1.121
39 9.080
1 1.051
1 1.119
1 1.519
1 1.183
37 11.713
43 13.082
35 10.613
57 14.010
1 1.443
47 10.180
93 20.796
1 1.445
13 6.301
77 16.018
53 14.332
13 4.298
1 1.078
1 1.536
1 1.337
1 1.302
1 1.105
1 1.196
1 0.930
1 0.922
7 3.993
13 5.314
83 18.094
27 9.953
23 7.353
15 5.918
11 6.188
35 10.030
29 6.818
15 4.310
7 4.345
23 7.951
11 8.803
39 9.838
163 45.720
15 5.719
17 4.792
7 4.777
7 4.236
75 21.580
177 44.274
47 16.039
5 3.039
47 16.639
35 9.899
5 3.911
143 35.878
173 39.539
201 47.183
143 37.438
63 16.621
47 15.759
41 14.198
5 3.194
7 4.377
5 2.953
13 3.887
115 31.356
15 5.343
5 3.224
5 3.194
165 42.683
83 21.410
183 41.382
91 20.506
11 5.314
45 13.868
27 11.516
7 4.597
69 18.818
39 15.957
7 4.295
5 2.483
17 5.185
15 6.254
27 5.835
55 15.665
15 4.209
23 5.527
15 5.255
23 5.156
35 13.191
5 3.380
19 4.640
23 4.969
15 3.761
63 15.268
7 4.609
7 4.461
159 38.183
5 3.090
7 3.960
5 2.677
7 4.558
29 5.926
21 5.789
3 4.061
33 6.384
13 6.477
39 10.782
5 3.907
3 2.602
3 2.831
5 3.766
19 6.375
5 4.017
47 11.749
7 3.939
5 4.292
19 4.653
19 4.941
3 2.609
7 4.726
7 4.355
1 1.831
7 4.023
49 13.095
1 2.346
7 4.889
45 11.488
7 4.091
1 1.584
17 3.108
7 5.946
19 7.686
31 8.095
87 24.619
7 4.534
27 6.163
7 4.756
53 11.709
1 1.804
27 5.169
1 1.722
1 2.009
31 6.517
5 2.889
5 3.254
19 3.677
5 4.212
7 4.711
21 4.503
3 2.700
45 11.602
17 3.373
5 3.557
17 3.001
1 1.869
19 3.876
61 17.948
5 3.760
17 3.144
31 4.864
3 3.181
21 4.933
17 6.276
5 17.912
29 20.573
21 4.837
27 7.919
27 9.593
13 6.397
11 6.468
33 8.137
31 9.741
45 10.093
25 6.716
11 5.989
27 8.121
27 7.883
31 8.435
13 6.590
53 14.293
25 7.154
33 7.795
21 5.557
21 5.445
7 2.476
21 5.141
33 7.350
31 9.162
25 7.544
21 4.922
29 8.534
17 4.143
23 3.894
17 4.539
11 3.879
7 4.052
7 3.275
7 4.450
7 3.467
45 13.326
29 7.749
115 22.934
23 4.577
21 6.725
35 8.668
19 5.200
253 60.764
29 9.334
249 56.786
3 3.426
1 2.281
3 2.711
3 2.743
1 1.706
3 4.152
1 1.612
337 77.800
77 14.109
1 1.556
1 1.769
1 2.933
1 2.196
3 3.687
53 14.385
1 1.770
1 1.719
71 15.413
1 2.127
1 2.201
25 6.503
259 63.062
1 2.487
1 2.684
389 83.634
169 58.955
307 129.305
199 47.313
1 1.683
3 2.751
59 10.453
27 5.615
15 2.586
1 0.956
35 5.888
87 17.154
3 4.476
47 9.189
1 2.818
37 6.758
1 1.690
1 1.540
1 2.132
1 1.698
55 10.254
31 7.137
1 1.799
249 53.049
209 48.715
107 24.358
149 33.290
271 55.182
9 4.741
285 63.960
1 3.232
233 55.504
25 5.719
217 45.261
303 63.743
267 57.265
37 9.565
303 64.987
233 53.997
235 55.955
69 12.671
1 1.748
1 1.824
17 4.500
81 22.030
31 7.127
63 12.109
73 21.413
3 2.707
3 3.594
1 1.348
23 3.754
47 9.141
1 1.971
1 2.744
1 2.391
3 3.678
1 2.150
3 3.347
1 2.400
1 1.683
1 1.674
1 1.508
49 9.250
1 1.564
3 3.498
1 1.775
1 1.558
3 2.620
1 2.085
31 7.062
3 2.794
1 1.626
55 8.283
37 7.284
45 8.385
1 1.708
1 1.264
1 1.910
49 7.985
1 2.814
155 32.723
79 19.047
185 37.162
55 13.719
125 29.661
223 45.023
1 2.602
175 41.302
13 7.470
77 17.606
51 16.015
1 2.920
35 11.269
1 2.494
1 2.075
3 2.982
225 54.972
259 53.132
279 56.066
33 7.015
159 34.925
1 8.273
5 19.973
375 79.194
1 2.950
295 72.707
329 75.107
45 8.902
155 33.775
1 2.259
1 1.702
1 1.774
1 1.895
1 1.726
1 1.964
1 1.589
1 1.591
1 1.511
1 1.694
41 6.120
27 5.136
53 10.273
1 2.422
1 1.904
107 25.323
53 10.428
3 3.226
71 19.684
1 2.236
3 3.579
3 2.488
3 2.689
25 4.927
3 3.533
3 2.771
5 3.608
3 3.236
1 1.183
37 5.795
33 6.621
55 10.005
1 1.665
1 1.037
45 9.807
33 6.516
37 9.852
1 1.777
17 3.667
1 1.927
1 1.830
25 4.118
49 12.028
33 7.283
1 2.514
1 2.250
1 2.282
55 9.683
69 19.262
1 2.193
1 1.932
1 2.299
1 2.416
3 3.295
37 7.064
3 3.775
1 2.261
1 2.481
1 1.749
39 6.286
3 3.725
1 2.237
1 1.679
1 2.529
1 1.907
47 9.293
29 5.315
35 6.784
1 1.813
33 5.333
1 1.430
1 1.302
1 2.264
1 2.539
5 5.065
47 8.967
35 5.947
107 24.710
1 2.610
1 1.785
1 1.442
45 7.998
45 10.198
1 1.534
33 5.961
165 37.318
51 12.234
201 45.258
223 50.351
3 3.335
215 46.820
153 36.016
5 4.984
99 22.748
1 2.228
93 21.361
1 2.287
1 1.934
33 7.840
3 3.139
39 7.378
17 3.637
151 32.339
27 7.545
3 4.198
33 5.493
25 3.948
1 1.385
1 1.424
43 8.212
59 13.741
3 4.453
1 2.527
3 4.359
1 2.552
1 2.384
1 1.792
1 1.931
49 8.784
103 21.098
1 1.794
1 1.667
5 3.327
9 5.063
9 5.968
5 3.864
39 8.088
67 19.021
1 1.549
57 15.140
1 1.557
1 1.224
53 17.410
1 1.181
1 1.323
1 1.846
1 1.690
1 1.122
1 1.034
1 1.051
63 13.740
73 14.748
1 1.117
27 5.753
25 4.260
1 1.407
13 3.234
51 18.305
35 12.572
7 5.223
9 4.467
5 3.590
7 4.631
9 4.735
17 7.051
7 3.708
1 1.056
31 8.546
13 3.049
1 0.913
45 10.596
17 6.713
31 5.689
1 1.549
37 6.280
9 3.843
1 1.125
63 14.751
119 22.934
7 3.903
1 1.399
1 1.463
31 6.724
1 2.820
9 2.214
7 2.170
1 1.051
1 1.190
1 1.030
7 2.118
1 1.085
7 1.652
13 6.249
1 1.247
19 2.579
47 9.245
1 1.250
23 5.697
35 8.741
65 13.958
17 5.631
13 5.554
39 9.807
23 6.855
65 11.777
35 7.937
35 7.946
1 1.150
1 1.331
1 1.275
1 0.917
1 0.903
1 0.908
25 5.473
1 0.772
1 0.993
33 8.001
1 1.056
1 1.087
9 1.523
1 1.154
1 1.447
1 0.938
31 7.392
7 1.842
59 11.590
23 7.321
1 1.192
29 7.624
49 11.652
43 8.728
9 5.685
1 4.329
1 4.712
1 6.767
1 0.972
23 4.135
9 1.790
1 0.991
29 8.643
19 4.035
59 19.308
41 13.284
25 5.072
33 6.282
69 17.071
57 14.908
91 21.159
95 22.996
87 19.881
79 20.939
19 5.421
91 23.652
25 5.358
71 15.738
83 19.778
55 14.734
27 6.178
77 19.987
77 18.157
57 14.071
33 5.126
45 13.072
49 13.575
15 8.121
77 15.946
9 7.492
35 12.890
1 1.883
17 7.266
13 5.559
19 6.868
57 15.422
49 14.360
5 4.595
15 6.278
59 12.733
21 3.766
31 10.767
17 7.803
51 15.997
67 17.220
5 5.003
31 7.061
5 3.781
7 4.003
7 4.033
7 4.143
3 4.213
89 22.047
7 4.068
87 17.269
1 2.918
29 5.850
3 3.571
3 4.076
61 17.776
25 6.310
7 6.043
111 27.697
27 7.455
3 4.393
133 26.848
35 11.495
31 6.127
21 4.641
21 4.889
23 5.046
1 2.305
23 4.039
21 5.052
9 5.550
1 2.351
1 2.194
121 23.031
21 4.932
21 9.439
21 30.333
13 4.755
5 4.031
19 5.585
7 5.510
11 6.806
29 9.590
7 6.543
39 11.540
27 5.097
7 5.811
1 2.567
23 7.908
7 4.504
7 5.405
41 14.836
13 6.162
25 8.950
13 5.193
31 10.257
7 5.310
7 4.528
29 10.398
15 6.310
5 4.436
33 9.000
25 10.227
29 12.254
7 5.170
7 5.956
27 8.433
29 11.521
19 5.493
7 5.365
13 6.346
29 12.193
29 10.842
41 12.196
23 7.975
29 11.802
21 10.018
17 7.788
51 17.432
109 33.410
55 18.071
51 16.221
125 32.869
69 17.227
37 12.798
57 16.573
87 26.112
53 15.876
129 34.719
35 14.371
177 55.731
41 13.675
33 6.983
45 19.112
87 28.385
35 7.459
149 39.920
179 50.633
59 19.033
37 24.702
9 5.347
59 16.931
39 32.527
27 8.340
67 21.106
15 5.302
111 57.024
55 16.237
47 15.757
127 29.445
109 26.253
35 6.244
83 24.033
35 6.222
19 5.334
145 35.793
75 18.700
79 20.787
27 5.440
15 4.821
15 5.021
13 8.348
83 23.758
7 4.629
25 5.644
23 5.552
15 4.617
79 22.830
55 15.112
97 26.370
111 26.961
23 6.346
93 21.892
25 5.771
131 27.584
11 6.696
83 22.926
77 21.162
15 4.828
29 12.903
75 19.030
111 24.812
117 27.462
123 29.894
19 5.093
35 6.014
15 4.787
35 5.864
155 35.799
85 43.248
31 5.944
31 5.516
15 5.067
43 15.108
63 18.923
51 14.064
53 13.930
7 4.156
61 17.619
35 5.869
33 9.852
35 6.037
51 16.392
83 22.830
35 13.747
115 28.358
13 7.542
31 5.934
35 12.928
63 18.241
139 33.141
51 13.887
47 13.346
9 3.856
69 14.303
5 6.644
43 10.653
25 5.179
103 19.429
3 4.056
157 34.189
39 10.009
61 12.434
3 3.844
5 2.763
19 6.676
51 11.083
1 2.177
105 20.910
49 11.457
65 12.964
19 2.957
25 6.248
103 19.467
31 6.341
97 19.373
147 26.898
135 44.837
45 10.431
17 2.812
43 10.079
99 21.710
21 3.136
45 9.309
55 10.430
127 21.261
65 12.215
9 6.811
9 4.558
7 4.754
3 2.633
5 3.603
3 1.825
9 4.836
39 5.532
3 2.899
5 2.988
1 1.573
23 5.504
29 9.398
5 3.595
27 4.600
1 2.255
1 1.867
25 9.955
3 2.620
41 10.119
49 12.674
5 2.914
3 3.161
23 4.818
29 7.022
1 2.211
25 4.632
27 5.324
27 5.889
3 2.484
27 4.672
3 2.555
3 2.212
27 5.521
3 3.275
29 4.635
29 5.468
27 4.379
27 4.996
27 4.895
29 4.663
25 4.337
29 5.172
29 5.481
3 2.584
29 4.265
27 6.570
29 4.955
27 4.684
63 14.911
3 2.731
3 2.560
27 6.095
3 2.085
27 4.255
47 14.062
27 9.517
31 11.466
33 14.773
15 10.084
51 17.173
49 16.026
29 8.704
71 17.432
63 23.606
37 14.619
39 10.732
37 10.625
29 9.586
61 16.232
13 8.885
49 16.558
15 7.783
27 11.249
67 22.984
23 10.601
63 22.968
63 20.792
33 11.896
19 5.972
25 10.121
29 11.207
29 10.409
27 10.290
85 23.299
1 1.970
1 1.621
1 2.165
1 1.470
1 1.183
1 1.708
1 2.777
1 1.761
1 1.847
1 1.749
1 1.781
1 1.739
1 2.648
1 2.010
1 1.929
1 1.762
1 1.960
1 1.657
1 1.216
1 2.145
1 1.804
1 1.826
1 2.317
1 1.681
1 2.753
1 1.927
1 1.957
1 1.345
1 1.275
1 2.270
1 2.148
1 1.734
1 1.929
43 15.029
7 6.874
27 6.056
43 11.314
7 4.549
9 5.377
17 3.177
51 13.472
1 1.985
1 1.630
1 1.446
19 2.977
43 11.797
5 3.969
1 1.748
1 1.665
79 20.483
1 2.545
5 4.147
5 3.819
1 1.501
1 1.622
1 1.638
1 2.396
1 2.114
1 1.432
23 4.653
11 7.100
29 3.892
5 2.777
19 4.730
19 4.791
3 2.511
19 4.310
35 11.124
15 7.517
9 5.624
13 7.179
63 16.397
1 1.695
39 10.919
25 9.273
1 3.301
1 1.331
3 2.918
3 3.346
3 2.875
1 1.881
3 3.206
3 3.090
29 11.112
23 5.400
3 3.552
1 1.826
3 3.662
3 2.889
1 1.600
35 5.818
3 3.458
3 2.574
3 3.731
13 7.757
9 5.934
49 14.177
31 4.826
33 6.470
13 6.227
29 5.759
13 5.873
5 4.918
13 5.741
31 8.533
15 6.717
27 5.993
27 5.790
23 4.115
19 4.218
23 5.339
25 9.783
23 3.815
19 5.739
29 6.895
23 11.091
35 10.853
19 6.419
39 13.448
27 4.974
5 3.306
9 5.842
43 15.869
5 3.668
23 5.073
31 8.293
5 3.247
5 3.938
17 7.448
27 5.225
21 9.613
9 4.535
5 4.532
23 7.004
61 12.101
19 7.743
181 36.512
5 5.471
1 2.571
1 1.178
1 2.437
1 1.773
43 10.972
1 9.074
25 16.704
1 2.044
1 2.092
1 2.096
1 1.844
17 2.469
17 2.514
21 4.895
17 4.998
1 1.837
1 2.390
23 5.449
49 14.340
1 2.009
29 5.608
1 2.063
1 2.236
1 2.173
1 2.588
25 6.984
1 1.972
1 1.742
47 14.986
1 1.920
71 14.904
1 1.968
23 3.752
23 2.795
43 8.225
1 2.113
1 1.145
25 7.832
67 16.878
1 1.667
1 1.779
1 2.476
25 4.176
1 1.554
17 2.812
1 2.190
1 2.337
11 5.816
41 9.671
1 1.885
1 1.693
3 3.115
13 6.422
1 1.835
17 6.497
17 2.707
19 2.982
23 3.220
21 3.198
51 14.459
49 9.713
1 1.419
5 5.055
1 1.758
1 1.268
1 1.284
17 2.442
21 3.333
57 11.146
49 9.693
3 3.588
1 1.563
5 4.157
1 1.619
3 3.524
1 1.693
1 1.363
1 1.684
1 1.317
27 7.548
3 3.086
1 1.536
9 2.913
39 10.085
1 1.875
1 1.726
23 3.422
1 1.474
25 2.550
13 1.596
1 0.741
17 2.565
1 1.205
17 2.247
37 7.339
1 1.808
1 1.616
41 8.639
1 2.143
1 1.664
49 8.746
17 4.301
5 3.611
57 10.995
5 4.265
1 1.375
53 9.031
1 1.699
5 4.614
1 1.589
3 2.964
1 1.559
5 3.956
3 2.760
1 1.581
1 1.738
1 1.892
1 1.555
1 1.530
1 1.530
1 1.403
1 1.794
1 1.416
1 1.349
1 1.885
1 1.627
1 1.455
17 2.647
1 0.809
25 4.226
17 4.306
1 1.431
1 1.785
51 10.515
15 7.697
1 1.327
1 1.255
1 1.832
15 6.817
13 6.369
1 1.450
5 4.240
5 4.409
1 1.720
1 1.670
23 5.879
3 2.856
19 7.366
7 5.725
7 4.372
51 14.201
45 11.994
7 4.471
125 27.260
11 7.214
15 6.418
85 9.794
39 13.942
3 4.125
5 3.880
1 1.974
31 4.860
33 10.653
21 7.951
37 13.801
33 3.973
5 4.699
3 3.171
51 5.181
37 4.119
45 4.764
15 6.463
17 6.263
25 6.825
35 11.463
37 11.452
3 3.584
49 6.576
75 6.193
47 15.801
41 10.544
9 6.461
47 17.942
73 24.745
25 7.741
45 12.792
47 11.543
37 13.139
41 13.716
41 11.720
57 14.421
51 12.451
77 19.777
47 12.599
35 6.404
23 6.855
55 19.631
29 5.833
59 18.907
153 37.046
37 11.640
21 5.586
71 18.263
111 24.058
59 19.014
57 13.990
27 10.310
55 20.379
23 6.622
21 5.539
59 15.410
19 8.832
13 6.005
67 18.315
21 5.401
57 18.984
59 13.996
57 17.185
21 5.517
89 23.924
11 6.362
9 5.606
31 10.255
21 7.622
15 6.358
15 6.774
51 13.923
57 14.853
13 5.961
13 5.384
11 5.123
91 22.699
81 20.618
43 12.264
27 6.247
21 5.963
23 6.011
11 6.249
21 6.269
29 10.639
21 6.048
31 6.177
11 6.166
7 5.339
29 4.662
23 8.726
33 9.463
29 9.129
47 12.045
35 11.187
57 13.663
39 12.665
41 14.082
163 51.167
21 6.371
25 10.890
5 5.036
45 12.119
59 20.547
93 27.154
61 17.909
1 1.293
45 11.511
29 9.211
29 7.798
85 22.363
75 19.248
83 21.026
67 17.529
21 7.386
33 9.053
67 19.459
69 17.614
67 15.313
27 9.099
1 1.296
69 16.680
73 16.689
43 13.635
83 23.097
9 6.082
67 18.155
93 24.014
73 20.456
47 16.280
67 18.204
61 17.791
75 20.240
17 6.167
87 21.945
31 13.581
77 19.676
105 26.407
65 16.327
105 24.876
71 18.922
85 23.084
71 20.286
97 23.053
53 15.748
63 15.247
51 12.014
5 4.192
49 17.263
99 46.827
93 22.129
93 23.574
51 14.233
81 21.855
43 12.426
9 6.089
65 17.935
75 19.887
97 21.436
81 22.992
75 23.340
73 17.348
89 22.329
77 20.240
35 12.378
77 18.822
91 24.050
79 20.841
105 26.164
47 15.220
9 6.501
69 18.911
77 20.771
69 19.814
55 13.980
71 17.761
73 19.666
81 19.886
47 10.024
75 17.787
19 6.676
51 13.482
23 6.839
23 4.234
31 9.504
11 6.273
39 8.868
19 3.723
1 1.307
23 4.500
1 1.456
1 1.086
31 13.452
1 2.501
37 9.992
25 8.090
57 14.085
19 6.578
63 15.006
39 10.692
11 3.194
1 1.289
19 4.887
17 3.281
1 1.821
1 2.011
17 3.042
25 4.757
71 19.431
23 3.967
21 5.062
27 5.678
49 12.444
83 20.429
35 17.072
35 13.475
59 13.772
19 4.622
77 17.787
51 15.208
61 16.034
47 12.201
31 11.379
21 4.199
49 12.549
1 2.010
25 5.986
65 16.750
33 5.484
53 14.985
69 15.446
13 3.126
39 10.817
99 22.686
23 6.905
19 5.209
19 4.577
19 5.136
27 6.477
35 7.017
19 4.583
23 4.421
47 12.421
19 4.408
49 11.526
23 3.704
43 14.062
93 18.471
27 11.869
33 11.427
61 16.430
25 12.059
45 12.562
87 19.339
27 9.284
59 14.467
19 8.644
31 10.671
17 4.690
33 9.588
61 12.559
35 10.288
17 6.918
51 16.566
59 14.692
51 17.555
81 16.993
73 16.666
83 21.463
59 12.730
29 10.170
17 4.508
15 4.496
19 8.554
41 12.429
13 6.725
67 13.298
43 12.431
85 16.576
23 8.085
95 18.954
57 15.353
39 10.481
65 13.700
3 2.672
39 11.360
9 4.752
97 18.408
19 5.150
9 17.093
15 14.550
93 19.190
35 10.590
15 7.277
57 15.745
41 12.736
29 10.146
43 10.097
15 4.957
25 6.825
69 20.135
45 12.131
27 10.757
21 8.975
21 8.578
11 5.906
27 8.984
1 1.648
1 1.337
1 1.194
1 1.077
1 1.004
1 0.907
23 4.941
1 1.061
1 1.595
1 1.376
1 0.981
7 1.637
17 3.581
1 0.773
1 1.311
1 0.970
1 1.222
1 1.264
1 1.271
1 1.660
1 1.261
1 0.962
1 1.017
51 11.884
1 1.178
1 0.986
1 0.802
1 1.320
1 0.691
5 1.386
1 1.036
1 0.842
1 0.924
1 1.169
1 1.318
1 1.067
1 0.734
1 1.284
1 0.955
1 1.040
29 6.324
1 0.768
1 1.044
1 0.998
21 7.766
17 5.252
43 9.713
1 1.020
1 0.867
1 0.907
1 0.824
1 0.921
1 1.020
19 4.673
1 1.008
1 0.936
1 0.988
1 1.017
23 4.814
1 1.144
1 0.929
1 0.863
1 1.197
1 0.895
1 1.086
1 1.985
1 0.721
55 10.788
13 2.842
17 5.215
1 1.490
1 1.130
1 0.979
25 8.506
1 1.109
1 1.095
1 1.237
1 1.112
33 8.986
1 1.152
1 0.941
1 0.899
23 5.831
1 0.982
1 1.368
23 4.272
39 8.825
17 3.049
45 7.910
1 1.215
25 5.646
1 0.980
1 1.213
1 0.858
1 1.065
1 0.979
1 1.179
1 0.954
1 1.214
1 1.021
1 0.870
1 1.069
1 0.970
37 5.534
1 0.764
1 1.129
1 0.779
1 1.094
1 0.747
1 0.640
35 5.357
19 3.474
1 0.837
1 1.000
1 0.838
21 4.123
1 1.009
17 3.653
1 1.061
1 0.866
1 1.352
1 0.985
1 1.037
25 5.520
1 0.936
1 0.932
1 0.994
1 1.127
1 1.096
1 0.913
1 1.222
1 0.844
1 0.952
1 0.888
1 1.055
1 0.995
1 1.108
1 1.210
1 0.878
1 1.748
1 0.954
1 0.893
1 1.023
41 6.802
1 1.841
35 8.589
33 6.410
17 2.932
65 10.037
35 6.216
17 3.726
5 2.941
65 10.938
17 4.255
21 5.416
55 9.033
17 4.092
1 1.006
15 3.019
1 0.972
13 2.743
1 1.116
1 1.242
1 1.045
1 0.940
25 6.844
21 6.214
129 24.359
19 4.144
49 9.538
1 1.148
1 1.010
1 1.045
1 1.142
1 1.071
1 1.036
7 1.489
1 0.823
1 1.019
1 0.939
1 0.789
1 0.967
31 5.842
31 4.610
1 1.104
1 1.290
1 0.817
1 0.965
1 0.855
1 0.794
1 1.049
1 1.188
1 1.072
1 1.157
1 1.025
33 6.787
1 0.786
1 0.969
1 1.011
1 1.661
33 13.265
59 19.607
73 22.417
31 5.771
25 8.071
41 12.061
73 18.352
25 10.855
73 20.243
1 1.491
55 10.420
17 7.184
17 20.007
31 8.633
1 1.484
19 2.774
1 1.742
3 2.732
23 5.596
41 8.744
1 2.011
15 3.398
19 3.663
15 3.033
23 5.230
11 3.959
1 1.650
1 1.611
1 1.463
1 0.836
1 1.368
1 1.566
1 1.521
1 1.766
1 1.319
1 1.444
35 7.719
35 7.366
1 1.424
25 3.359
3 3.006
21 5.013
1 1.437
1 1.325
1 1.676
15 3.959
23 5.793
29 5.328
27 5.919
29 6.879
1 1.706
17 3.445
13 5.102
1 1.373
1 1.870
31 5.822
1 1.030
1 1.213
17 5.012
29 6.533
1 1.689
21 6.533
79 14.716
55 16.711
35 12.081
181 40.575
47 16.773
93 22.177
95 23.886
81 18.979
13 7.110
13 5.415
51 13.062
7 4.142
47 10.423
41 10.849
35 10.885
21 6.228
29 7.264
25 7.415
47 12.583
57 16.981
41 11.498
33 10.925
15 6.190
45 12.026
41 11.256
17 6.297
13 5.817
61 13.265
39 9.307
23 4.726
37 8.193
51 12.243
55 13.601
31 9.049
53 14.613
49 14.637
99 20.042
63 14.085
89 21.580
73 16.882
29 7.513
33 7.876
55 12.459
39 10.968
45 11.577
49 13.097
45 11.077
25 8.034
23 5.658
69 14.942
23 8.381
123 30.963
91 20.366
41 11.628
1 1.040
17 6.741
39 9.877
27 8.138
89 18.180
21 7.423
17 5.811
17 6.678
17 6.528
65 14.806
1 2.199
1 1.970
23 4.627
1 1.619
1 1.456
1 1.500
1 1.580
1 1.516
1 1.521
21 3.605
1 1.711
1 1.816
1 1.501
1 2.096
1 1.561
1 1.378
1 1.736
1 1.752
1 1.170
1 1.994
1 1.844
1 2.126
1 1.802
1 1.820
1 2.034
15 7.820
1 1.981
21 3.762
25 4.100
1 1.743
1 1.683
1 1.587
1 1.489
1 1.221
1 1.232
13 1.963
11 3.951
21 4.040
25 4.595
1 1.879
1 1.543
1 1.249
1 1.755
43 11.452
1 1.751
1 1.748
1 1.730
1 1.631
1 1.473
21 3.382
1 1.723
1 1.601
95 21.104
1 1.935
1 1.550
1 1.235
1 1.439
1 1.349
1 1.372
1 1.115
1 1.436
1 1.408
1 1.378
19 2.973
25 7.196
47 12.484
27 4.004
19 3.745
31 4.515
1 2.059
1 2.088
1 1.646
1 1.457
1 1.444
1 1.697
1 1.655
1 1.636
1 1.813
1 1.709
1 1.346
1 1.931
1 1.499
1 1.497
1 1.686
1 1.504
1 1.793
27 4.373
1 1.694
1 2.090
15 7.838
29 10.397
1 1.986
1 1.189
31 3.834
1 1.309
1 1.634
1 1.508
1 1.536
1 1.175
1 1.468
1 1.605
1 1.307
1 1.167
1 1.269
1 1.168
1 1.193
21 3.387
1 1.270
1 1.375
1 1.392
21 3.413
1 1.722
1 1.330
1 2.032
1 1.086
25 3.625
1 1.419
1 1.684
1 2.082
1 1.533
23 4.233
25 4.774
1 1.790
1 1.826
25 5.348
25 4.407
1 1.234
1 1.919
1 1.622
1 1.554
1 2.334
23 4.243
1 2.144
1 1.520
1 1.668
1 1.648
39 16.136
1 1.648
1 1.258
21 3.712
1 1.469
1 1.223
1 1.128
1 1.254
1 1.588
1 1.133
1 1.165
1 2.031
1 1.892
1 1.429
1 1.665
1 1.467
1 2.022
19 6.757
1 1.362
1 1.124
1 1.348
1 1.210
31 6.759
5 4.572
3 3.412
47 11.494
1 2.392
1 2.428
29 4.636
47 9.313
5 4.510
1 2.058
1 2.877
5 3.829
5 4.358
5 4.081
3 3.218
61 11.902
3 3.070
1 1.854
3 2.697
17 7.403
29 5.131
27 4.934
3 3.235
1 1.867
5 4.133
1 1.920
31 5.275
5 3.972
5 4.337
41 12.386
3 3.020
69 18.910
5 4.251
5 4.249
57 13.656
25 5.073
5 3.872
1 2.593
1 1.858
3 3.028
1 1.934
37 14.218
35 11.840
23 6.127
23 4.807
1 2.253
3 3.076
1 1.876
49 8.094
1 2.135
3 3.311
21 3.531
21 7.324
47 7.735
1 2.489
25 3.969
21 3.383
3 6.554
1 24.598
1 2.000
41 10.645
3 2.801
1 2.008
25 5.821
5 4.794
5 4.102
5 3.449
5 4.532
5 4.935
3 2.536
3 2.701
19 7.237
29 11.942
3 3.106
1 1.494
3 2.787
5 3.705
5 4.334
1 1.791
1 1.960
1 2.367
5 3.985
1 1.917
5 4.373
5 4.648
57 16.018
5 4.076
1 2.138
1 2.296
1 2.014
1 1.960
1 1.637
3 2.600
5 3.945
5 3.958
5 5.057
5 3.921
5 5.066
5 4.057
5 5.035
33 11.560
83 15.431
3 2.572
1 1.888
27 5.598
75 13.674
49 13.823
1 2.044
107 20.960
3 4.015
1 1.901
3 3.418
23 9.391
1 1.854
3 3.549
5 4.299
57 9.041
35 6.077
1 2.513
1 2.357
1 1.590
3 2.717
1 1.589
3 3.709
1 2.090
1 2.211
1 2.246
1 2.035
3 2.785
1 2.110
1 1.984
1 1.897
5 5.374
59 10.382
17 7.569
25 5.663
51 8.924
25 5.507
55 16.982
5 4.913
5 3.664
5 4.573
5 5.619
5 4.596
5 4.275
5 3.839
5 4.115
19 3.206
25 9.600
3 3.387
3 2.450
1 1.847
3 3.170
41 6.350
3 2.919
3 2.941
27 10.092
45 10.620
3 4.721
1 2.032
3 3.044
1 2.211
5 3.404
1 2.520
1 2.015
57 10.922
1 2.716
25 4.618
1 1.986
5 3.408
1 2.216
5 4.729
5 3.355
1 2.015
1 2.002
5 4.108
1 2.711
1 1.988
3 2.927
3 3.243
3 2.788
3 3.396
1 1.920
1 1.763
3 3.330
1 2.169
1 1.970
1 2.360
1 2.502
43 9.197
3 2.582
49 13.808
5 3.753
5 3.873
77 23.071
5 4.073
25 6.467
5 3.907
5 3.816
5 4.035
5 4.738
5 3.554
5 4.189
5 3.732
5 4.269
5 4.002
3 3.152
1 1.677
3 3.051
3 2.544
1 1.788
57 9.486
61 8.945
3 2.737
3 3.306
1 2.057
1 1.989
3 3.020
1 2.410
3 3.160
1 1.880
3 2.547
95 18.655
25 4.869
73 9.653
3 2.893
1 2.170
1 2.130
3 2.995
1 2.039
1 1.855
1 1.612
1 2.258
3 3.066
3 3.470
1 1.895
3 3.107
3 3.451
25 17.228
1 11.485
3 2.686
29 4.772
3 3.063
3 2.435
5 3.910
5 3.945
1 2.296
5 5.555
5 5.271
5 3.874
3 2.982
1 1.882
1 1.818
1 1.811
41 5.392
3 2.614
1 1.678
19 7.805
21 3.646
1 1.714
45 12.090
5 3.514
25 4.542
81 15.232
1 2.135
1 2.371
25 4.486
1 2.203
1 1.974
3 3.110
27 6.659
27 5.011
23 4.151
3 3.248
5 3.960
5 4.421
5 5.052
5 4.181
43 7.628
3 3.684
3 2.933
3 2.760
1 2.299
1 1.552
1 1.879
1 1.924
61 10.785
103 24.141
31 10.478
1 1.393
23 3.601
1 1.399
1 2.030
9 1.429
1 1.521
1 1.035
13 2.220
1 1.784
1 1.948
1 1.384
1 1.274
17 7.943
15 3.801
53 12.454
33 4.361
1 1.201
1 1.549
23 3.612
31 4.219
1 1.314
27 6.418
1 1.733
19 3.147
1 1.513
1 1.409
1 1.331
1 1.486
1 1.098
1 1.226
15 2.262
1 1.398
35 4.723
17 2.458
23 3.065
87 17.061
1 1.636
15 1.966
15 1.922
15 2.112
1 0.900
23 2.964
15 2.301
1 1.229
13 2.642
91 16.375
13 1.971
9 1.247
11 1.629
1 1.422
1 1.485
17 3.169
1 1.941
1 1.829
1 1.585
1 1.676
1 1.493
1 1.721
1 1.274
1 1.061
15 1.880
1 1.475
1 1.202
21 3.339
23 3.387
1 1.716
15 2.205
1 1.246
1 1.155
15 1.881
17 2.375
15 1.857
25 3.854
23 2.974
15 1.641
1 1.348
15 1.763
1 1.476
39 5.953
1 1.682
1 1.680
1 1.201
15 3.651
1 1.366
1 1.418
17 2.486
17 2.732
17 1.962
21 3.248
23 3.369
1 1.709
1 1.046
23 3.283
17 3.805
13 2.209
1 1.500
11 1.545
13 1.634
31 6.546
27 6.009
23 2.965
15 1.785
15 1.766
31 3.986
9 1.216
47 9.568
57 13.841
23 3.346
31 5.738
1 1.129
13 2.185
1 1.444
1 1.494
1 1.538
1 1.351
21 2.767
1 1.273
35 5.366
1 0.973
1 1.773
1 1.223
1 2.228
1 1.749
1 1.416
23 3.419
13 2.050
1 1.653
1 1.241
13 1.961
13 1.653
1 1.003
21 2.439
9 1.391
23 3.128
25 4.929
13 6.981
5 3.833
31 11.575
73 19.149
37 10.596
1 2.007
17 3.401
7 4.332
7 3.700
65 15.534
1 2.211
1 1.713
11 6.502
9 4.602
91 23.042
7 3.081
89 19.612
91 21.161
43 13.016
21 3.841
65 17.639
47 14.389
109 37.533
117 28.832
177 35.977
43 16.062
11 5.902
47 14.457
57 17.032
21 7.091
31 5.274
65 17.265
105 27.955
5 4.900
17 7.976
49 13.729
29 4.454
41 11.480
57 15.601
43 11.563
65 16.477
29 7.771
23 6.725
17 5.301
59 14.785
41 12.305
45 12.385
17 7.371
23 5.932
53 11.491
39 11.287
25 8.417
25 3.945
25 4.993
21 8.470
21 7.626
23 9.030
23 8.535
23 4.702
25 5.486
13 4.535
29 9.297
7 4.250
17 6.613
31 9.147
39 8.913
5 5.088
1 1.757
1 1.977
33 11.722
13 3.748
1 2.463
23 5.225
3 2.214
3 2.492
1 1.282
23 3.731
5 3.797
1 1.752
1 2.599
31 10.706
1 2.354
1 1.857
19 6.914
79 17.324
29 10.679
59 20.944
29 9.384
57 16.111
11 4.597
87 25.399
69 18.150
27 8.395
11 5.565
53 18.322
47 9.139
43 11.192
7 3.835
87 22.633
19 9.531
35 8.733
27 7.380
39 10.475
35 10.300
25 6.350
11 5.661
49 26.739
69 21.723
13 7.943
59 17.255
33 10.139
33 12.958
29 7.799
35 11.679
35 10.101
21 3.555
21 3.627
31 10.809
17 3.426
23 2.958
31 9.959
27 7.149
51 11.748
11 5.205
49 11.759
29 3.779
27 3.428
1 1.201
19 3.029
27 3.051
13 2.557
27 3.453
1 1.536
21 3.126
25 3.757
1 1.269
41 8.759
1 3.052
33 8.176
23 7.078
13 8.099
27 6.514
29 6.342
19 4.368
95 25.121
117 27.296
19 5.241
7 3.850
7 3.688
45 15.029
51 14.267
37 13.333
31 7.408
29 5.976
41 12.349
19 4.657
7 4.342
21 11.495
21 7.672
1 1.201
37 11.473
11 4.830
47 15.059
191 44.895
15 5.648
67 16.418
25 7.638
23 10.979
29 9.513
63 15.120
1 1.930
1 1.699
35 8.051
13 3.387
1 1.369
1 1.595
11 3.034
59 15.204
13 5.700
11 4.571
13 5.138
33 8.051
19 6.490
5 2.979
27 8.717
1 1.638
15 6.939
11 5.773
1 1.802
3 2.662
1 1.545
11 2.658
11 2.551
43 10.874
17 6.034
25 7.753
51 13.653
7 2.142
39 12.173
25 7.761
21 7.979
1 1.896
29 8.498
15 3.596
37 9.086
19 4.218
95 18.602
15 2.848
23 7.493
27 6.888
1 1.047
11 2.853
111 20.372
1 7.901
35 16.127
1 1.095
49 9.222
89 19.085
1 1.117
3 3.425
1 2.578
3 3.509
3 4.368
11 2.838
1 1.446
19 4.352
87 16.857
63 12.919
35 9.377
37 6.803
19 4.356
3 3.215
1 1.505
1 1.262
1 1.799
1 1.225
1 1.372
1 1.241
1 1.388
7 6.617
23 9.858
35 13.376
29 5.398
27 6.404
7 6.101
9 5.787
7 4.952
33 11.101
49 19.150
45 15.851
5 3.280
19 7.165
41 8.105
25 7.410
21 7.466
3 2.940
3 2.839
3 2.972
29 6.323
3 2.870
25 5.588
27 5.874
25 5.035
25 5.104
3 3.225
3 2.402
27 5.916
33 6.519
3 2.866
3 2.598
25 4.769
25 4.598
29 4.435
39 6.642
1 2.141
1 2.318
23 4.539
7 4.514
3 3.677
25 4.373
3 2.392
25 4.804
23 9.496
25 5.428
3 3.191
23 5.312
27 5.414
3 2.066
25 4.760
7 5.611
7 4.921
3 2.492
23 4.739
17 3.931
41 12.831
3 2.827
27 4.897
25 4.973
21 4.018
3 3.437
39 5.748
25 5.930
3 2.893
3 2.777
25 4.980
27 5.814
29 6.047
3 3.267
7 3.995
3 2.775
3 3.021
25 4.790
25 4.507
3 2.593
3 2.435
41 6.641
3 2.865
3 2.420
3 2.237
27 5.219
25 4.560
3 2.381
3 2.848
1 2.370
27 4.513
3 4.920
1 2.517
27 5.419
3 2.730
3 2.105
181 35.765
23 5.574
3 2.679
3 2.820
3 2.360
3 2.239
1 2.013
25 6.409
17 8.490
1 1.396
1 1.284
19 3.501
23 3.249
33 5.370
1 1.439
23 3.457
19 6.315
19 4.975
19 4.627
19 4.772
5 4.940
31 6.329
5 4.926
37 6.423
1 2.567
23 3.753
35 9.669
23 4.366
1 2.108
25 3.393
23 3.722
1 2.214
1 1.577
1 1.746
3 4.663
115 28.973
97 24.515
57 32.703
7 5.172
1 1.771
1 1.186
1 1.144
1 1.172
1 1.578
1 2.463
7 3.396
73 23.576
1 1.679
1 1.838
1 1.112
1 1.677
1 1.650
1 1.188
3 3.161
69 19.119
5 6.084
9 8.946
125 31.186
1 1.659
1 1.305
25 10.522
1 1.275
1 1.214
1 1.214
1 1.097
1 1.370
3 3.337
3 4.046
3 3.551
55 17.676
11 9.009
1 2.647
5 5.500
1 2.979
113 27.933
115 31.325
3 3.414
249 55.319
161 28.795
1 1.927
1 1.551
1 2.040
1 1.824
109 26.711
1 1.782
1 1.733
1 1.114
1 1.115
23 8.734
1 1.043
1 1.740
1 1.591
1 1.344
1 1.572
1 1.276
1 1.764
3 3.340
3 3.110
3 3.151
3 3.809
19 8.127
3 3.613
161 43.810
89 25.800
49 15.126
169 44.454
3 4.737
77 25.974
105 27.188
93 24.827
7 4.281
7 4.500
137 36.068
123 25.589
31 13.431
3 3.979
5 5.615
1 1.414
1 1.739
1 1.635
1 1.689
1 1.115
1 1.387
1 1.647
1 1.386
1 1.293
1 1.540
45 12.953
1 1.666
1 1.202
1 1.630
1 1.624
1 1.553
1 1.412
1 1.158
1 1.466
1 1.436
1 1.593
27 9.442
99 27.072
81 30.686
179 42.570
59 18.839
107 31.401
3 4.460
77 19.486
27 7.270
3 2.994
87 21.699
31 8.197
3 3.567
29 8.665
49 12.431
21 7.683
1 1.260
9 4.625
1 1.086
19 3.646
1 1.220
23 4.217
1 0.697
1 1.163
1 0.809
1 2.036
51 11.966
11 5.537
17 8.792
21 7.874
21 9.054
13 7.653
9 6.440
9 5.457
35 11.705
17 6.902
7 4.959
9 5.692
57 15.968
1 1.176
3 2.929
27 8.604
155 33.790
3 2.944
15 6.210
1 1.152
1 1.448
1 0.717
37 9.784
1 0.876
1 0.983
1 1.053
21 2.493
57 12.680
83 17.587
1 1.104
21 9.800
31 13.302
67 22.825
61 16.749
25 9.347
21 10.747
55 19.291
1 2.327
1 1.682
13 4.506
117 17.010
1 1.435
1 1.671
1 1.647
1 1.206
33 5.482
9 1.687
1 1.410
1 1.646
43 10.458
13 3.367
1 0.818
13 2.666
1 1.244
1 1.270
1 1.517
1 1.128
1 1.424
1 1.386
35 7.905
1 1.142
15 3.628
15 4.054
1 1.457
15 3.538
1 1.243
1 0.931
19 5.771
33 7.758
1 1.059
1 1.524
1 1.308
31 7.820
47 12.138
1 1.404
1 1.292
1 1.494
13 2.899
1 1.303
1 1.300
37 6.762
1 1.128
1 1.567
1 1.245
19 3.697
77 18.304
53 10.418
15 3.531
21 3.381
21 3.124
1 0.974
1 0.897
1 1.361
21 4.192
73 16.992
1 1.364
1 1.278
1 1.358
1 1.045
45 10.449
15 3.103
1 1.255
1 1.537
1 1.486
1 1.470
1 1.644
31 6.090
1 1.084
1 1.085
1 1.376
1 1.006
1 1.066
1 0.957
1 1.464
1 1.318
1 1.257
1 1.421
1 1.428
15 2.903
17 3.078
17 3.358
27 15.097
13 7.525
53 12.355
1 1.086
13 2.906
13 2.119
15 2.824
13 2.276
13 2.212
21 2.984
1 2.860
1 0.963
23 4.700
13 2.603
15 2.616
21 4.100
23 6.538
17 2.872
1 1.252
1 1.673
1 1.004
57 13.795
1 1.187
1 1.415
1 1.644
1 1.181
1 1.205
1 1.434
1 1.358
1 1.330
39 8.809
1 1.185
37 7.861
1 0.969
1 2.037
1 1.490
1 1.114
1 1.479
1 1.358
1 1.925
1 1.173
1 1.411
1 0.895
1 1.147
13 2.595
1 1.075
1 1.044
1 1.136
1 1.436
1 1.362
1 1.312
39 6.588
31 8.884
1 1.660
1 1.214
21 3.385
15 2.554
1 1.192
1 1.270
1 1.345
1 1.359
1 1.259
17 3.141
1 1.391
1 1.192
19 4.136
1 1.161
15 3.213
1 1.083
17 3.790
19 3.557
15 3.105
17 2.801
19 3.295
27 4.619
21 4.633
33 6.122
1 0.984
17 3.413
13 2.726
23 3.984
19 3.274
27 4.276
21 3.009
13 2.106
13 2.388
13 2.209
13 2.305
15 2.760
13 2.523
1 1.207
1 0.732
1 0.637
23 5.689
1 0.952
21 3.842
15 2.940
13 2.954
1 0.878
23 4.164
29 7.354
1 1.078
1 1.141
35 8.552
17 3.532
15 3.125
13 2.524
23 6.263
13 3.885
1 0.788
1 1.188
25 3.766
1 1.166
1 1.837
1 1.262
1 1.542
1 1.687
27 8.888
1 1.442
1 1.340
1 1.200
1 1.282
1 1.405
1 1.172
1 1.761
1 1.467
1 1.150
1 1.306
15 2.837
1 1.092
1 1.384
1 1.063
1 1.667
1 1.719
13 1.896
1 1.286
1 1.140
1 1.715
33 8.025
1 1.563
1 1.448
1 1.242
23 4.337
25 3.945
39 6.598
15 3.524
19 3.013
1 1.531
1 1.258
29 4.504
13 2.367
33 9.938
41 6.703
11 2.489
9 1.845
13 2.637
1 1.090
1 1.376
17 3.020
33 9.782
43 10.907
21 5.453
85 20.338
23 7.199
41 11.273
29 6.083
55 11.570
17 4.703
21 6.547
1 1.668
1 2.365
31 5.623
1 1.373
1 2.445
1 2.080
1 1.288
1 2.100
19 2.959
1 1.533
1 1.882
1 1.555
1 1.848
1 1.853
1 2.027
31 5.392
1 2.319
1 1.308
1 1.136
1 1.170
1 1.863
1 2.233
1 2.280
1 1.839
1 1.848
1 1.283
1 1.328
1 1.925
1 2.000
1 1.915
1 2.353
1 1.737
1 1.579
1 1.254
1 1.706
23 4.229
1 1.742
1 1.686
1 1.785
1 1.837
1 1.886
41 15.084
1 1.523
1 1.163
23 6.323
63 14.457
53 17.404
75 23.457
81 19.401
131 29.763
183 47.687
11 6.048
23 5.739
47 14.499
23 28.172
11 5.385
81 19.708
179 42.751
81 19.224
19 7.794
45 14.842
41 12.972
21 7.225
39 13.996
11 6.192
151 36.814
39 13.396
171 39.474
9 5.131
23 5.225
13 6.466
129 28.650
51 15.840
23 5.728
13 6.221
23 4.700
37 11.483
55 15.062
57 15.689
47 17.380
127 28.021
23 5.247
43 9.584
67 18.235
39 7.735
3 3.500
1 1.762
13 6.790
5 3.731
5 2.922
3 2.206
43 8.150
3 3.193
13 3.340
5 3.153
3 2.068
3 3.662
5 3.319
3 2.815
3 2.730
21 5.333
57 13.601
17 8.235
75 24.256
69 21.542
75 19.652
71 19.960
75 21.450
53 16.189
87 22.159
67 18.870
93 20.995
35 13.597
19 5.157
53 15.141
25 6.567
71 19.992
49 10.836
73 19.284
33 29.944
61 16.110
53 15.233
49 13.208
53 14.821
95 21.724
75 17.203
65 17.031
37 12.924
19 4.919
33 11.803
73 18.937
97 22.947
75 18.152
57 15.811
71 18.537
31 7.457
53 15.520
65 16.347
93 20.797
75 16.954
83 20.839
55 14.537
75 18.255
65 15.909
37 12.986
83 19.149
31 10.730
73 19.444
77 17.780
9 5.502
69 17.241
73 18.326
81 22.437
73 18.958
33 10.085
37 12.245
25 8.505
1 2.053
47 10.461
1 1.524
1 1.658
1 3.191
1 2.350
149 30.118
25 5.111
1 1.476
1 1.207
145 21.507
1 2.027
19 3.454
1 1.768
1 1.467
21 3.519
21 3.100
15 2.885
21 3.587
45 14.741
9 5.114
9 4.310
9 3.882
27 4.567
9 3.690
31 5.760
51 15.562
51 15.088
19 7.078
71 16.505
67 19.009
27 5.603
27 6.176
35 5.231
39 12.631
21 6.343
43 10.729
21 6.038
27 9.744
31 9.654
25 5.153
37 12.414
29 7.871
19 8.367
13 5.728
33 11.848
13 5.809
21 3.510
23 3.907
19 6.177
23 4.732
23 8.968
3 4.671
29 4.785
47 12.642
27 9.586
25 9.105
15 5.467
25 10.436
23 3.520
21 3.440
15 5.304
15 5.909
21 9.382
21 7.969
25 8.959
57 14.113
21 8.810
89 20.961
27 9.917
11 5.195
23 4.379
33 7.908
17 5.832
27 7.213
37 11.113
31 11.675
23 8.640
89 17.282
89 20.542
17 6.716
71 14.882
55 12.916
49 13.014
61 13.140
35 9.710
51 13.397
19 6.997
31 4.885
23 4.245
113 22.670
5 5.062
29 11.733
11 5.116
139 28.171
21 3.675
17 6.109
35 11.282
31 8.620
17 6.859
17 6.153
11 4.723
1 1.926
23 3.271
21 2.972
43 11.858
19 3.063
23 3.390
29 4.750
3 3.608
19 6.469
51 10.825
7 3.708
19 6.588
25 10.041
25 8.414
5 4.822
19 7.542
3 2.881
19 6.829
35 11.024
21 6.972
17 7.338
15 4.990
15 5.113
13 4.874
25 8.801
21 2.799
29 11.538
11 5.276
21 3.241
25 9.839
19 8.365
91 29.645
143 42.173
101 29.826
11 8.222
19 5.470
79 22.390
25 9.576
89 21.041
31 7.057
37 9.288
31 6.782
177 42.696
45 13.669
33 13.155
1 3.005
69 25.093
15 6.731
119 29.869
89 26.634
83 25.655
41 13.191
117 29.686
1 2.608
85 24.136
3 4.555
3 4.339
21 6.450
31 11.310
39 13.832
137 44.863
35 20.627
19 8.518
81 19.250
221 48.755
93 19.425
125 30.567
39 14.358
45 15.424
43 12.163
119 35.676
65 18.594
13 8.079
19 7.391
63 15.937
55 13.611
55 15.717
85 22.968
83 20.192
19 6.865
39 11.101
9 4.122
79 20.683
15 8.676
57 17.210
7 4.636
1 1.946
1 2.026
1 2.564
55 15.869
7 6.052
73 16.713
19 6.225
7 5.060
85 18.769
25 6.888
13 6.778
9 5.186
25 6.453
31 8.526
5 3.975
7 4.672
51 10.960
33 11.520
3 3.466
7 4.194
23 5.660
41 10.125
49 8.766
49 9.490
7 4.268
49 15.273
15 5.568
41 8.952
15 5.058
65 17.926
43 9.194
31 5.384
61 18.044
65 10.408
35 8.829
15 5.665
43 6.142
1 1.161
39 10.039
21 6.406
47 8.761
11 6.393
55 11.628
19 3.648
31 9.493
37 9.934
111 24.306
17 18.513
13 13.027
23 4.383
35 8.533
25 7.276
37 7.673
3 3.165
21 4.638
23 4.406
23 3.888
35 11.255
9 5.746
9 4.600
35 10.715
3 3.241
9 5.398
23 8.595
19 7.003
15 8.782
43 16.168
63 16.343
5 4.424
11 4.967
257 53.920
11 3.786
29 10.386
11 3.924
157 37.013
27 6.506
59 17.531
11 3.998
15 6.364
57 14.700
255 54.950
11 4.219
15 6.848
305 65.642
11 3.999
181 42.529
23 9.385
11 3.732
173 36.384
43 14.558
25 9.563
11 3.345
43 11.918
69 17.874
47 14.275
35 11.538
23 8.396
7 4.468
25 7.920
143 36.798
59 16.888
21 10.132
127 33.475
11 3.676
25 8.108
83 24.819
157 39.773
95 38.403
59 17.401
21 8.891
75 21.089
11 4.035
11 3.415
11 5.055
111 27.946
3 2.424
95 22.087
43 14.290
117 26.285
27 10.996
11 5.326
11 3.557
11 3.281
47 15.599
35 10.595
69 15.006
55 15.342
15 6.665
11 3.116
11 3.639
11 3.564
193 41.079
57 17.046
69 17.809
11 3.713
149 30.608
1 2.487
1 1.492
1 1.639
1 1.122
1 1.494
1 1.540
1 1.092
25 4.274
31 6.130
13 4.509
9 1.743
1 1.338
15 3.175
1 1.510
13 2.473
33 8.576
1 0.824
1 1.304
1 1.111
1 1.551
15 3.284
19 5.278
13 2.458
1 1.363
1 1.036
1 1.599
13 2.498
25 5.855
1 0.851
1 1.390
17 3.541
15 3.041
1 1.157
15 2.625
1 1.002
1 0.780
1 1.043
1 1.206
1 2.225
1 0.994
37 7.082
27 5.794
1 1.051
1 1.180
1 1.084
13 2.331
1 1.115
13 2.625
1 0.908
13 2.439
21 3.155
1 1.049
1 0.779
1 1.349
15 3.189
67 15.589
29 6.731
15 2.714
21 2.969
15 3.279
21 3.031
13 2.052
1 0.876
1 0.680
1 1.405
15 3.244
1 1.074
21 3.649
65 14.453
1 1.290
19 3.917
1 1.191
1 1.449
1 1.635
1 1.368
25 5.552
1 1.487
15 2.833
15 2.681
31 8.035
13 2.266
1 1.017
1 1.125
1 0.994
1 1.127
49 8.457
1 1.315
15 2.469
1 0.986
13 2.262
1 1.055
1 0.798
27 4.006
15 2.667
1 1.138
1 1.061
1 1.126
1 1.003
1 1.098
15 3.030
1 1.040
15 3.225
15 2.594
29 4.842
17 3.122
25 4.551
27 4.616
27 4.581
15 3.233
13 2.180
59 13.183
67 11.497
1 1.257
13 2.195
13 2.254
13 2.253
13 2.232
13 2.065
11 2.186
17 2.406
17 3.931
1 0.776
13 2.560
1 0.769
23 4.629
37 8.638
19 4.099
15 2.416
21 3.500
17 2.725
13 2.168
1 1.297
1 1.306
1 1.285
19 8.058
21 4.847
47 11.716
27 6.708
15 3.045
15 2.973
1 1.287
17 3.464
1 1.246
17 7.929
15 17.078
1 3.081
1 1.607
1 1.708
1 1.441
1 1.526
1 1.081
1 1.003
19 3.411
1 1.243
1 1.021
17 3.645
1 1.180
29 4.731
1 1.122
19 3.654
21 5.214
15 2.854
1 1.161
17 3.537
13 2.314
13 2.173
1 0.938
1 1.501
1 1.102
1 1.143
1 1.153
1 1.180
1 0.997
1 0.835
1 1.010
1 0.887
1 1.168
1 1.257
13 2.346
1 0.823
17 3.048
1 1.004
13 2.490
13 2.059
1 0.901
17 3.040
1 1.031
1 1.248
1 0.786
1 1.145
21 3.549
19 3.196
23 7.318
1 0.959
13 2.100
1 0.807
21 3.009
15 2.465
1 0.905
1 1.072
1 1.131
1 1.079
1 0.965
17 3.089
1 1.113
1 0.899
1 1.700
17 3.601
19 3.491
15 3.005
15 3.054
19 3.540
1 1.078
15 2.713
21 3.987
29 4.979
1 1.341
15 3.041
15 2.852
17 2.978
15 2.535
17 3.047
17 2.977
17 2.844
19 2.904
35 6.906
21 5.467
23 4.577
39 5.739
39 6.031
25 4.700
1 1.058
21 4.463
17 3.417
13 2.359
43 11.448
31 5.301
19 4.620
23 4.098
15 3.073
15 2.757
17 3.562
19 2.525
27 3.848
21 3.013
13 1.972
11 1.869
15 2.878
13 2.114
13 2.111
21 3.576
17 2.718
15 2.582
13 1.966
13 2.261
13 2.993
1 0.932
1 0.822
1 0.838
13 3.418
1 0.736
21 3.746
1 0.956
13 2.849
15 2.584
13 2.238
1 0.728
23 3.662
23 5.704
1 0.833
1 0.958
17 6.022
45 10.368
35 6.043
17 3.169
13 2.433
39 11.373
39 7.890
19 2.682
1 0.682
21 6.282
11 1.877
23 3.547
1 1.175
29 5.017
17 4.103
1 1.211
1 1.394
1 1.188
1 1.392
1 1.124
1 1.106
1 1.096
17 3.545
21 2.975
27 4.729
31 5.101
21 2.977
15 3.041
1 1.494
1 1.372
1 1.597
1 1.235
1 0.935
15 2.831
1 0.819
13 2.384
13 2.257
1 1.019
1 0.886
1 1.530
1 1.597
1 1.219
15 2.592
1 1.226
1 1.108
1 1.083
25 6.945
1 0.916
1 1.282
1 0.939
21 3.899
23 3.708
23 3.365
31 7.224
39 6.359
17 5.007
15 3.257
23 3.561
15 2.471
13 2.305
27 3.950
13 2.474
21 3.040
15 2.502
25 8.609
15 2.651
29 5.253
11 1.775
1 0.897
1 1.004
13 4.245
13 2.289
15 2.543
77 21.777
145 40.132
33 8.396
5 5.224
5 4.301
121 30.751
3 2.860
3 4.141
9 7.080
27 11.497
1 1.518
3 2.961
3 2.968
3 2.531
3 2.669
1 1.961
3 4.154
1 2.649
1 1.591
27 5.786
41 13.096
39 12.583
5 3.491
129 37.768
1 2.308
277 66.832
1 1.731
1 1.515
1 1.916
71 14.809
63 13.741
1 3.283
3 2.902
37 7.334
1 1.927
1 1.940
31 6.365
49 9.399
1 2.500
45 15.610
47 15.312
5 5.074
5 4.930
31 11.245
19 6.976
17 3.655
107 26.959
81 22.259
29 11.345
95 30.660
5 3.336
49 15.969
41 14.888
1 1.508
1 2.469
147 44.500
15 6.280
1 2.587
267 63.618
265 55.573
1 1.797
1 1.852
1 1.316
39 6.616
3 3.487
43 8.194
23 4.503
1 1.962
79 16.529
1 3.101
1 1.666
43 10.248
45 9.585
1 1.734
47 11.909
1 1.399
5 3.817
5 3.785
9 7.067
51 15.552
29 12.887
25 10.808
23 10.145
27 9.703
97 29.345
5 4.653
19 7.740
55 13.477
157 22.021
17 4.315
149 34.829
109 23.733
35 11.698
25 9.644
111 29.465
5 3.481
125 32.482
37 14.719
105 31.378
19 3.980
17 3.856
77 15.569
89 27.998
203 46.993
19 4.606
129 31.291
3 3.794
3 3.061
105 25.749
143 34.326
117 34.627
173 46.202
1 1.714
19 4.733
17 3.649
1 1.399
29 5.393
1 1.178
33 5.378
1 1.475
21 5.425
5 3.905
25 4.592
63 11.180
37 7.459
1 2.006
1 2.109
3 2.102
79 17.029
69 14.765
1 1.343
1 1.143
21 4.357
1 1.872
1 2.686
3 3.764
1 2.936
1 2.615
3 2.758
1 2.323
49 8.732
1 1.539
1 1.955
1 2.136
1 1.730
35 8.720
3 2.699
1 1.699
1 1.500
1 1.548
1 1.533
3 2.173
1 1.842
23 4.168
19 4.942
19 3.929
1 1.927
1 1.303
1 1.675
23 4.416
19 3.996
27 5.024
35 6.170
1 2.385
31 11.099
45 16.132
5 4.647
5 4.385
5 4.028
9 6.988
5 4.804
23 10.485
45 15.282
5 4.827
39 12.320
25 9.982
5 5.095
9 6.441
35 12.272
31 10.524
19 7.633
19 7.255
23 8.657
161 27.537
173 36.369
41 12.858
47 15.990
5 3.686
1 2.001
5 3.623
89 24.490
83 23.282
109 32.901
1 3.154
83 24.443
39 12.959
15 7.601
25 8.929
13 7.139
13 6.821
9 4.203
125 35.122
51 17.836
45 15.100
29 11.028
5 2.802
1 2.381
3 3.830
31 11.918
59 21.153
5 3.524
71 21.281
109 26.161
27 5.350
55 14.938
1 2.477
3 2.589
19 3.499
129 30.301
203 49.328
31 10.703
89 31.420
113 33.923
1 1.802
1 1.766
1 1.624
1 1.793
19 5.018
1 1.808
1 1.349
1 1.811
1 1.456
1 1.525
37 8.820
1 2.465
1 1.654
1 1.394
1 1.408
1 1.713
1 1.193
1 1.257
1 1.638
21 3.959
5 4.138
127 26.183
3 3.810
5 4.190
87 21.058
5 4.750
19 6.790
5 3.780
1 1.410
37 7.118
1 2.236
1 1.919
25 4.798
37 9.205
89 18.149
3 3.768
1 2.203
3 2.824
3 1.963
27 4.682
19 3.595
3 4.106
3 4.573
51 8.695
1 2.038
31 6.345
1 1.549
11 1.720
1 1.056
53 10.037
53 11.263
1 1.585
1 1.182
1 1.508
53 11.010
35 9.589
1 2.061
37 5.843
1 1.850
3 3.985
63 15.109
39 7.348
41 8.034
1 2.774
1 2.258
41 8.152
69 17.936
1 14.534
43 19.635
1 2.845
1 2.701
1 2.203
55 11.940
7 5.553
23 4.899
1 2.809
3 2.694
47 11.009
1 2.078
1 2.945
1 1.782
1 1.867
31 5.787
1 1.946
1 2.628
1 1.821
1 1.755
1 1.690
1 1.853
23 4.300
1 1.569
1 1.524
1 2.661
1 1.866
5 5.258
25 5.160
35 6.639
1 2.016
1 1.665
19 3.994
31 6.617
1 1.783
21 11.040
5 5.315
5 4.952
5 4.577
5 3.302
25 11.783
5 3.477
137 39.466
37 14.059
5 3.811
121 34.293
3 3.676
227 46.708
43 16.654
3 3.644
9 5.765
9 6.883
9 6.809
159 34.227
5 5.660
55 12.352
1 1.552
1 1.527
1 1.441
1 1.336
1 1.410
33 7.650
1 1.904
1 1.449
1 2.186
1 1.984
1 1.836
5 3.474
67 17.345
25 5.064
25 5.370
1 2.447
33 5.418
1 2.019
9 5.147
3 2.248
27 4.277
19 3.522
57 14.425
37 8.267
49 10.432
23 5.193
27 4.743
35 8.134
17 2.726
1 1.460
3 3.772
39 7.696
1 2.179
43 10.100
37 7.827
3 4.179
1 1.961
1 2.200
1 1.873
1 1.995
3 4.412
83 21.549
1 2.096
1 1.446
71 15.304
13 2.529
1 2.289
1 1.490
11 2.624
17 8.129
1 1.877
13 3.394
1 1.063
11 2.347
17 2.460
25 7.334
15 2.243
1 1.169
27 5.665
19 8.400
35 6.490
25 5.395
57 16.146
27 5.063
5 4.038
1 1.685
21 3.558
33 4.671
51 11.180
57 12.899
1 1.475
1 1.716
1 2.274
1 2.192
181 38.505
211 56.656
251 61.642
83 19.887
9 5.761
5 3.522
167 29.047
115 23.452
199 41.569
101 21.597
159 32.455
221 59.546
21 9.337
73 16.835
7 4.145
31 11.460
5 3.706
85 19.733
9 5.131
15 6.579
153 32.280
7 4.198
7 3.413
5 3.007
9 4.623
9 6.390
237 45.379
167 33.400
243 49.197
243 51.965
283 59.902
91 20.775
225 46.022
123 27.178
11 4.077
139 29.435
25 16.177
9 7.133
41 12.301
89 18.595
9 6.437
81 20.049
31 6.019
23 5.318
9 5.945
87 18.912
63 21.128
7 4.239
229 50.223
227 48.651
189 40.836
241 54.424
281 61.301
9 6.250
125 26.290
251 49.936
7 4.610
9 4.705
231 50.346
257 54.925
125 24.754
191 34.465
119 23.267
329 72.715
167 33.385
15 5.039
81 19.428
21 8.756
169 55.739
109 24.260
15 5.476
113 24.620
63 16.540
35 7.262
5 3.022
7 5.977
23 8.913
83 22.458
9 6.738
325 64.498
127 25.043
167 36.485
253 48.091
197 47.220
259 54.014
127 25.013
21 8.539
153 32.784
5 3.327
7 3.220
31 6.679
7 3.865
17 2.747
23 2.993
19 2.763
25 3.929
27 10.645
19 7.379
15 7.751
79 18.186
47 14.540
37 12.176
23 5.763
1 1.418
21 3.890
13 5.103
3 2.571
5 4.525
1 0.956
1 1.086
21 6.005
1 2.253
21 6.120
1 1.857
13 6.670
29 5.434
27 7.805
65 17.058
7 3.502
15 4.570
7 4.513
77 21.484
9 4.613
31 5.645
115 32.699
77 23.212
33 7.145
11 5.769
11 4.674
11 3.484
9 4.249
73 36.488
25 6.878
1 1.674
1 1.298
1 1.515
1 1.288
1 1.053
9 5.628
57 12.604
31 7.245
49 10.739
1 1.362
17 7.092
15 7.664
13 5.879
23 7.396
1 1.006
35 9.761
35 7.746
31 6.425
31 4.720
69 16.610
3 3.604
31 6.804
15 6.266
1 2.928
81 20.365
1 2.975
1 2.392
89 20.879
31 7.850
29 6.030
1 2.033
5 3.949
19 7.548
1 1.799
19 6.284
77 19.787
27 7.512
27 5.985
39 11.039
141 31.138
51 14.713
19 8.089
31 9.288
15 7.885
17 7.099
19 7.478
1 1.868
49 11.497
5 3.565
81 18.482
29 10.282
19 7.302
7 4.776
87 20.647
35 8.999
85 24.086
69 17.685
45 12.830
81 25.784
11 4.766
13 5.550
5 4.789
247 59.050
45 10.436
7 4.155
31 6.553
151 37.106
61 15.774
37 14.863
179 43.652
37 10.549
325 76.629
7 8.078
109 21.272
183 33.829
177 42.521
31 7.373
29 9.104
7 4.883
281 57.754
165 35.866
29 12.955
117 28.745
233 51.630
7 5.145
79 22.139
97 30.191
119 34.908
39 15.024
7 5.527
45 16.102
41 14.310
187 47.064
45 12.791
237 52.056
241 56.563
179 39.219
171 45.346
199 46.114
213 47.131
7 3.533
49 23.828
105 36.894
29 6.385
31 6.603
7 4.415
191 44.784
105 29.426
23 7.061
7 4.358
31 6.714
31 5.929
31 5.473
31 4.555
31 5.697
31 5.603
51 15.873
51 12.586
33 4.988
31 5.538
5 3.794
31 5.429
1 3.617
7 5.422
7 5.319
1 2.259
23 4.809
1 2.244
21 4.392
1 1.989
5 4.302
3 4.114
55 9.866
1 2.327
1 2.190
7 4.205
1 2.591
9 5.898
1 2.473
1 2.078
7 4.377
23 4.819
3 2.880
1 1.742
3 3.071
1 2.222
1 1.669
1 2.194
1 2.119
1 1.922
9 6.348
27 5.907
1 2.188
1 2.380
1 1.991
9 5.087
9 5.488
1 2.392
7 4.146
9 5.477
7 5.845
9 5.575
5 3.548
1 1.836
1 1.846
23 4.263
1 1.888
1 2.346
3 2.804
23 4.257
1 1.984
1 1.778
7 5.403
7 3.969
1 1.898
7 4.648
1 2.460
7 3.487
1 2.448
5 4.544
35 5.859
5 3.924
5 4.773
9 5.685
9 5.723
9 5.572
3 3.135
1 2.738
3 2.827
1 1.838
3 3.031
3 3.418
1 2.506
27 4.618
1 2.416
1 2.230
1 1.870
7 4.081
7 4.013
5 4.164
1 1.908
7 5.033
27 4.365
9 5.815
1 2.308
7 4.552
7 5.088
7 5.231
1 2.487
1 2.715
7 5.525
5 3.651
7 5.400
49 15.760
5 3.588
1 2.400
1 1.950
3 2.898
7 4.626
7 4.395
1 2.118
29 5.690
3 3.341
1 1.884
1 1.795
1 1.909
1 1.796
23 4.716
1 2.083
1 1.939
27 5.236
1 2.216
9 5.672
7 3.939
7 4.188
3 2.772
1 2.042
7 5.325
1 1.860
7 4.394
7 5.679
7 5.008
7 5.308
7 3.875
23 5.099
5 3.507
1 2.194
1 2.142
1 2.317
35 5.550
5 4.625
5 2.907
7 4.621
1 2.205
1 2.514
45 14.813
3 3.531
1 2.242
3 3.189
21 9.454
1 2.044
1 2.049
1 2.312
3 3.186
1 1.688
3 2.681
3 2.956
23 4.992
1 2.348
3 2.712
1 2.650
27 4.595
25 4.501
1 2.071
1 2.503
1 2.357
1 2.261
7 5.442
7 4.825
1 2.421
1 1.937
1 2.152
37 23.611
7 9.207
7 3.735
7 5.165
7 4.895
27 5.015
5 4.530
1 1.982
7 4.244
7 4.548
5 3.622
23 4.812
9 5.624
57 8.505
3 3.196
1 2.564
7 4.954
7 5.059
1 2.282
1 2.176
1 2.473
7 4.925
7 3.792
9 5.574
57 16.653
1 2.253
7 4.952
7 5.426
1 2.196
1 2.319
23 4.947
9 5.582
5 3.950
1 2.352
1 2.625
5 3.588
1 2.089
1 2.295
63 13.697
1 2.235
7 4.613
35 6.959
7 5.288
1 2.384
31 5.378
5 4.330
9 8.793
23 3.961
23 7.603
1 1.697
1 2.015
41 6.612
3 3.805
1 2.239
1 2.504
23 4.052
7 4.419
3 3.227
41 6.000
87 12.745
37 5.254
5 4.755
1 2.546
1 2.179
7 4.283
5 4.400
37 5.607
5 3.898
23 4.434
1 2.328
27 4.682
5 3.421
5 3.245
9 6.935
1 2.546
5 3.490
5 3.462
7 6.248
7 5.314
7 3.837
5 3.610
1 2.449
3 2.615
41 5.766
1 1.885
1 1.623
1 2.331
35 8.168
15 3.592
1 1.304
15 3.027
1 1.173
1 1.240
25 8.538
59 11.930
79 18.321
1 1.423
1 1.072
1 1.555
29 8.782
23 7.675
45 13.896
3 3.911
9 4.483
119 34.670
129 35.517
81 22.973
97 27.131
7 3.992
123 29.111
131 32.731
115 31.396
125 32.577
31 6.143
95 25.892
121 34.533
115 30.609
7 13.602
101 26.647
109 29.417
7 4.458
7 4.250
7 3.919
31 9.142
3 2.359
127 29.657
3 2.331
125 32.246
59 16.603
41 12.596
1 1.456
29 9.382
25 3.947
33 7.936
1 2.143
1 1.803
19 4.917
1 1.959
29 5.202
71 16.221
13 5.036
29 7.772
41 12.574
1 1.716
1 1.912
1 2.288
63 15.751
3 4.778
27 6.954
31 5.831
35 6.604
31 5.566
81 22.275
73 19.430
67 27.978
27 12.205
27 6.585
13 8.568
83 19.092
85 19.404
141 39.806
99 22.065
73 21.733
33 11.849
7 5.296
83 17.076
7 5.195
17 6.898
115 23.794
71 14.952
145 39.896
99 31.891
115 30.955
135 33.996
31 13.361
31 7.313
51 15.778
45 13.377
147 36.039
111 24.313
75 17.290
7 5.452
45 14.775
35 14.426
91 17.490
97 17.512
49 20.300
29 8.120
13 5.410
127 36.079
27 13.113
7 5.336
31 11.592
103 27.737
73 16.570
85 18.700
103 27.806
27 11.877
61 16.655
81 18.830
3 3.438
59 11.793
73 15.943
81 17.089
33 14.699
149 33.481
79 21.727
27 8.287
129 36.901
23 9.857
7 4.634
29 6.487
61 20.457
75 19.056
13 7.122
23 5.441
47 16.838
7 4.952
49 14.006
37 13.462
1 1.365
13 5.291
5 5.740
1 1.278
1 1.315
1 1.574
9 5.494
53 14.169
23 7.391
1 0.818
1 1.766
43 11.322
33 9.369
21 8.356
9 4.004
9 3.975
27 6.980
27 7.589
17 5.121
47 8.788
31 6.224
25 5.103
29 7.541
35 5.922
23 4.480
11 4.111
73 15.551
21 6.355
5 8.269
33 6.071
19 10.392
33 8.878
19 5.776
27 7.060
23 4.760
37 6.869
19 3.584
27 6.841
23 5.850
5 4.319
11 6.782
5 3.169
21 4.807
183 43.209
125 29.236
135 32.195
1 1.997
1 1.135
25 8.928
1 2.504
3 2.105
1 1.592
21 7.387
85 20.194
237 41.296
3 2.071
195 39.892
1 1.477
95 20.612
23 5.594
189 38.147
155 33.034
3 2.187
3 2.056
3 2.288
5 4.440
1 1.310
17 7.283
19 5.581
17 7.490
51 13.689
157 31.189
85 19.987
197 40.566
93 19.853
1 1.837
19 5.982
9 2.652
5 3.403
37 10.816
3 4.764
99 30.182
3 8.372
65 21.195
61 21.049
31 11.789
65 19.347
3 3.212
3 2.952
81 23.726
57 21.199
3 4.313
113 29.020
91 27.446
55 14.030
55 12.078
53 15.862
33 11.277
69 20.212
79 22.929
61 21.516
65 19.088
93 26.499
55 19.653
45 14.249
81 22.486
3 3.645
3 3.561
71 22.462
67 19.376
81 19.679
3 3.581
53 12.619
3 2.569
3 2.960
5 5.000
133 23.423
3 2.871
3 3.110
71 15.469
83 21.023
23 9.703
101 19.517
27 8.315
5 4.131
3 2.699
25 6.210
3 2.707
5 3.287
33 10.523
49 10.535
79 20.146
25 8.995
41 10.937
3 2.799
51 13.697
33 8.546
85 18.355
1 2.438
3 3.875
47 7.058
3 3.238
1 1.720
1 1.637
1 1.543
1 1.797
1 1.492
1 2.179
1 1.334
3 2.575
1 1.513
3 2.463
1 1.620
1 2.257
1 1.605
3 2.340
49 9.782
3 3.081
1 2.075
1 2.169
1 2.086
1 2.513
1 1.333
1 1.739
1 1.251
1 1.343
1 1.297
1 1.465
1 1.808
51 11.968
3 2.805
1 1.772
39 8.249
1 1.695
43 10.253
35 9.068
35 5.350
3 2.436
3 2.474
1 2.371
1 2.120
1 2.324
3 3.922
3 3.171
55 9.791
53 13.008
87 22.972
1 2.483
1 1.846
1 2.119
1 1.754
1 2.332
1 2.426
3 3.074
1 1.805
1 2.331
1 1.399
1 1.725
1 1.924
1 1.431
1 1.088
3 2.253
1 1.212
1 2.524
1 2.250
3 3.341
3 3.799
89 20.081
1 1.973
91 21.417
1 1.889
1 1.561
1 1.559
3 3.234
1 1.674
7 4.925
3 3.629
3 3.240
23 6.125
23 7.631
7 3.958
3 3.449
3 2.790
3 3.466
3 2.878
3 3.675
3 3.131
3 2.864
71 19.366
3 3.929
3 2.675
7 3.771
15 4.384
75 18.139
35 7.132
73 25.049
3 3.469
3 2.948
3 3.317
3 3.029
3 4.505
3 2.782
3 3.115
31 9.089
3 3.141
21 7.786
7 4.214
3 2.815
29 9.156
35 6.286
35 5.829
37 8.301
23 6.562
19 4.789
3 3.458
3 3.468
3 3.228
3 2.915
3 2.689
3 2.729
3 2.954
29 6.036
1 2.366
3 2.822
15 3.922
33 6.069
31 6.918
21 3.901
73 17.152
17 7.807
17 6.861
7 3.811
23 8.617
101 24.143
103 22.402
13 8.052
35 9.515
19 8.053
81 14.474
33 9.371
47 12.938
27 9.712
25 4.335
43 9.255
29 6.532
27 8.236
29 7.271
15 5.478
15 4.560
11 3.322
9 4.498
25 8.862
57 19.967
17 6.994
61 12.816
117 25.796
43 9.565
23 5.351
31 10.252
9 3.749
5 3.512
15 6.075
27 9.917
7 4.126
35 7.118
33 6.917
31 8.994
11 6.627
55 15.904
17 7.459
13 6.426
9 4.689
19 8.115
45 8.983
9 5.315
19 7.749
19 7.461
55 13.362
23 9.112
87 21.415
13 6.159
49 12.172
15 5.955
17 8.178
17 7.945
3 3.735
41 11.115
9 6.211
19 7.733
1 1.403
1 2.058
1 1.335
1 1.613
51 12.888
23 3.738
21 3.945
21 2.601
41 10.064
25 6.433
15 3.634
1 1.279
33 6.071
37 6.772
35 7.606
23 3.899
39 9.781
19 4.757
1 1.341
23 2.672
35 9.005
1 1.327
1 1.261
1 1.435
23 3.411
3 3.023
15 6.952
21 3.987
7 5.299
17 4.084
25 4.118
153 40.921
61 16.517
57 18.121
55 19.447
55 13.727
27 6.006
5 3.271
15 4.373
107 26.527
23 5.039
5 3.612
5 2.641
83 21.392
29 5.840
11 7.652
35 10.276
69 18.577
45 11.121
35 6.617
15 4.491
13 2.110
19 9.152
23 2.705
13 6.115
9 4.522
19 2.196
15 2.199
15 2.532
17 3.742
23 2.908
13 5.416
1 1.758
1 1.806
17 3.254
19 3.016
19 4.402
15 2.283
19 3.296
17 2.743
19 3.729
1 1.310
13 2.522
23 2.307
15 2.438
15 1.803
27 6.997
37 11.277
51 14.996
101 38.462
5 3.369
5 3.371
5 3.365
33 12.251
25 10.523
79 17.699
131 28.298
69 19.216
13 6.251
5 3.426
5 3.263
5 3.134
23 8.681
31 9.493
85 20.996
53 13.058
35 11.993
33 9.827
77 17.958
27 6.224
41 11.069
27 9.679
39 11.056
27 6.611
61 16.058
23 6.650
57 14.546
77 21.348
27 9.609
37 11.816
3 2.540
33 9.764
7 4.028
49 11.671
103 24.483
7 4.099
3 2.311
45 6.287
3 1.912
3 2.406
47 11.410
31 9.961
55 16.814
47 11.830
3 2.367
7 3.602
29 10.004
51 13.854
35 12.167
63 16.662
3 2.647
41 11.435
29 10.069
3 2.687
29 9.571
3 3.017
3 2.396
31 4.932
31 4.123
3 2.586
3 1.991
25 10.967
5 3.409
3 2.604
33 9.351
7 5.336
29 8.285
61 14.915
7 3.844
35 10.651
3 2.477
3 1.933
3 2.446
27 8.408
7 6.207
31 9.946
7 4.939
7 4.689
7 3.808
27 7.064
21 6.525
7 4.002
17 6.129
13 6.129
37 12.376
11 5.613
11 5.245
13 5.356
7 4.197
7 4.588
7 3.812
31 9.434
37 11.043
29 9.675
7 5.079
37 11.470
7 21.237
7 4.227
9 5.738
25 7.166
1 2.033
3 3.108
1 1.967
25 3.923
15 2.703
1 1.370
3 3.525
1 1.854
1 1.015
1 1.216
1 1.898
45 7.837
9 4.249
1 0.790
31 5.271
21 4.552
3 2.769
1 1.320
1 1.544
1 1.634
1 1.222
1 1.262
9 4.388
53 7.620
39 5.485
1 1.411
1 1.189
19 8.660
29 8.035
1 0.930
1 1.023
1 1.188
1 1.112
7 2.570
1 1.061
69 18.850
31 7.517
1 2.053
23 8.382
97 23.374
21 5.508
55 16.644
11 5.091
29 9.581
59 17.843
5 3.227
71 19.703
1 1.742
67 18.118
1 1.567
75 19.431
63 16.447
1 2.064
19 5.601
77 17.294
17 7.046
19 5.556
19 4.982
19 5.339
19 5.033
33 11.285
27 5.481
5 4.094
3 3.695
5 2.830
9 5.891
5 4.716
5 3.495
53 15.943
33 8.148
27 9.710
3 2.350
5 2.748
37 13.483
39 6.939
63 18.186
51 13.010
39 8.821
3 2.520
3 2.317
33 10.064
33 9.615
27 7.668
27 5.116
47 9.665
27 5.510
15 7.933
9 5.262
9 5.210
9 4.389
23 11.792
35 6.599
27 6.096
9 4.702
9 4.366
29 8.101
35 5.411
13 5.931
9 4.653
27 5.536
39 12.973
119 26.371
19 4.502
19 4.808
101 26.485
29 5.793
111 28.182
55 12.212
89 22.525
73 21.766
51 21.245
13 7.826
7 4.125
15 6.283
13 6.000
99 24.053
25 4.759
39 11.588
47 10.147
51 10.865
31 5.512
33 10.530
71 17.322
27 4.357
33 11.154
71 21.295
43 14.630
21 9.321
41 17.027
41 15.332
31 8.072
45 13.145
43 12.693
31 11.160
59 14.395
43 10.539
17 6.056
25 6.756
11 6.601
37 11.173
67 18.793
35 9.095
45 14.393
63 15.015
45 10.814
37 12.602
31 9.706
45 10.054
33 12.941
21 5.962
101 25.987
47 11.171
13 5.744
41 11.943
53 15.305
49 12.760
27 4.754
61 17.573
21 3.819
67 17.002
139 25.608
353 49.914
1 2.422
19 3.622
29 4.734
3 3.268
7 3.569
43 13.909
31 7.249
67 13.017
1 2.087
65 16.959
11 7.315
37 9.888
39 11.727
7 3.602
1 1.354
5 4.417
35 8.664
25 7.808
3 3.312
11 2.908
13 3.943
33 12.614
3 3.163
53 12.327
11 6.202
21 17.429
27 12.351
41 9.627
3 4.389
5 4.283
67 17.483
31 11.523
39 8.476
27 9.484
27 8.190
13 7.050
13 6.590
37 8.729
13 3.463
27 10.366
27 12.359
23 4.693
11 2.355
13 2.539
21 7.708
21 9.477
5 4.603
21 9.061
9 2.847
1 2.469
19 7.134
41 8.491
9 2.021
9 3.098
23 7.517
21 6.271
11 4.010
19 5.358
5 3.783
39 13.283
31 6.329
21 9.119
61 11.854
21 6.612
21 4.624
1 2.244
3 2.861
13 3.841
3 2.884
11 2.963
11 2.732
11 2.666
33 8.204
13 7.905
19 7.017
35 8.603
29 10.814
7 3.772
25 7.731
15 3.923
19 4.380
25 10.674
19 7.049
27 9.604
11 2.514
11 2.956
11 2.976
27 9.214
9 4.527
19 7.123
23 7.288
11 5.934
31 8.931
11 5.018
23 6.320
29 8.088
13 5.144
25 8.649
15 6.152
15 6.218
15 6.273
5 2.079
5 3.677
55 12.705
53 12.318
5 2.391
7 2.557
33 10.999
3 3.477
53 11.371
3 2.958
3 3.898
1 2.393
37 12.688
37 11.609
1 1.470
21 5.578
9 2.282
1 1.677
9 1.832
73 21.420
3 3.044
79 21.108
49 16.133
37 9.462
3 3.328
67 16.988
3 2.972
1 1.429
47 12.894
1 2.139
53 14.105
3 3.104
67 18.077
3 3.214
143 29.300
19 6.139
45 11.808
19 4.387
65 16.379
19 11.185
41 16.323
1 3.041
27 8.225
15 4.593
67 19.591
65 14.749
47 13.950
1 2.556
19 5.822
115 29.182
3 3.505
23 4.849
1 1.820
17 9.853
33 12.288
61 16.735
27 9.740
55 17.702
19 8.186
33 12.444
47 14.922
19 7.492
19 7.379
57 18.778
19 8.693
59 19.008
37 10.956
31 10.565
87 21.146
25 9.873
27 8.646
29 8.676
29 9.359
27 8.502
31 9.638
27 7.896
19 8.291
25 10.281
33 11.832
55 20.546
97 23.308
71 17.939
75 16.863
65 16.754
51 13.601
47 14.219
19 8.477
29 9.532
27 8.063
27 7.921
27 7.686
27 7.464
39 13.756
59 18.365
27 9.243
29 9.318
27 8.956
27 7.800
31 10.445
29 9.742
37 12.407
53 17.869
25 9.454
33 10.941
73 21.631
49 15.261
27 8.275
51 17.468
33 9.500
33 9.639
59 36.095
31 9.472
69 17.026
69 17.081
67 16.653
53 14.475
19 7.018
67 16.535
21 7.987
77 23.955
47 16.957
29 10.258
29 8.202
27 8.440
29 7.838
27 8.032
27 9.350
29 9.474
25 9.110
29 8.805
25 8.807
29 9.611
29 7.559
29 8.601
27 8.050
29 7.678
19 8.834
31 12.883
37 12.918
61 18.484
29 11.421
35 11.051
33 10.341
67 20.512
35 11.531
33 10.300
77 24.304
53 15.841
57 18.141
27 8.591
71 20.154
61 17.618
33 9.832
33 10.111
69 18.459
29 10.001
29 9.807
49 14.767
31 10.278
27 8.443
41 13.246
27 8.131
27 7.832
29 8.056
83 21.101
61 16.462
85 19.696
77 18.601
37 10.675
49 14.581
19 9.275
31 11.153
27 9.303
19 7.499
51 14.396
53 12.737
31 32.163
27 8.437
29 8.940
69 22.702
55 16.139
25 9.818
31 9.555
29 8.176
27 8.304
27 9.044
27 7.961
63 18.122
27 8.240
63 16.384
27 7.449
29 7.709
29 7.150
73 22.246
25 9.223
65 20.206
53 15.961
71 20.184
35 11.533
17 8.024
25 9.262
27 7.843
31 9.710
27 8.183
29 8.349
29 7.324
29 9.635
29 8.132
29 7.589
19 8.791
27 12.825
63 19.586
35 11.317
29 9.439
29 9.606
33 10.926
29 9.927
35 11.760
37 11.355
25 11.160
27 9.653
29 10.488
55 17.514
59 16.410
65 20.349
65 18.302
49 15.106
69 18.185
25 9.243
81 21.587
67 18.762
33 10.845
29 10.028
69 18.174
77 20.734
59 19.497
61 17.626
29 10.272
69 18.962
27 8.938
27 8.528
27 29.087
31 8.635
27 8.480
27 8.226
61 16.029
27 7.395
71 17.052
75 19.834
73 17.417
31 7.947
75 18.652
77 16.960
71 16.850
49 14.393
15 7.043
21 8.615
23 9.665
67 20.943
27 8.172
111 22.919
25 9.206
27 8.467
27 7.211
27 7.026
33 10.959
25 9.411
29 9.230
25 9.740
27 8.404
27 7.960
27 8.510
25 8.613
29 9.556
25 8.898
25 9.184
27 8.054
29 7.696
19 8.887
35 11.133
29 9.267
35 9.491
37 11.235
33 10.341
29 9.420
33 10.041
65 18.922
85 23.890
29 10.912
25 9.335
81 22.534
69 18.759
33 9.756
33 10.488
33 8.700
29 9.878
55 17.352
69 19.181
75 21.209
27 8.551
41 15.624
83 20.186
27 8.205
27 7.882
29 8.238
65 17.132
29 8.014
27 7.894
75 18.520
75 41.962
69 16.954
1 1.940
23 3.224
1 1.431
1 1.618
19 2.267
1 1.222
23 3.117
1 1.252
25 3.369
19 2.149
33 5.224
1 1.629
19 3.155
25 3.519
1 1.000
1 1.224
21 2.523
27 3.063
1 1.419
1 1.355
35 5.551
1 1.599
1 1.563
37 5.667
1 1.412
25 3.731
1 1.019
23 2.712
61 11.916
1 0.848
19 2.944
17 2.239
23 2.698
45 10.189
25 3.532
1 0.950
19 2.292
25 2.718
1 1.179
23 2.971
23 2.827
1 1.342
35 7.078
1 1.039
27 3.503
53 8.143
23 2.791
1 0.965
23 3.059
1 0.751
1 1.044
1 1.280
1 1.595
1 1.134
23 2.986
45 8.573
39 6.489
55 7.447
55 12.539
1 1.132
25 3.369
31 4.680
1 1.242
1 1.892
1 1.420
1 0.972
1 1.367
29 8.629
1 1.393
1 0.897
1 0.926
23 3.055
37 4.834
65 10.835
27 4.987
15 2.697
1 1.025
17 6.317
33 5.175
25 5.033
15 1.892
9 4.823
61 19.493
45 6.754
17 7.659
9 4.844
1 1.214
21 2.790
31 6.662
21 7.465
23 7.043
1 0.916
1 1.160
37 9.522
9 3.523
19 5.939
13 4.078
1 0.966
19 3.301
25 5.493
43 10.589
65 12.802
5 1.511
15 3.816
1 0.866
7 2.606
5 4.219
7 6.458
3 3.060
35 12.162
3 2.757
43 13.033
3 2.283
67 17.151
55 19.368
45 11.939
45 9.134
43 10.202
7 4.019
7 3.956
9 4.774
19 5.787
41 9.334
5 3.190
29 8.155
33 9.340
33 13.975
41 10.354
53 11.764
7 4.216
93 15.876
5 3.487
9 4.946
7 4.828
57 12.117
57 13.204
33 11.015
55 16.390
41 12.694
5 3.433
9 5.475
9 6.197
7 4.554
29 9.178
57 12.980
45 12.431
49 10.489
51 9.267
5 10.278
7 12.730
31 14.375
11 4.692
7 4.564
9 4.677
45 8.099
21 10.282
21 4.438
5 3.554
3 2.385
5 3.079
27 10.757
3 3.140
3 2.729
5 3.315
5 3.620
5 3.337
5 3.309
15 4.222
1 1.693
21 7.929
7 2.728
21 3.712
13 3.996
1 1.600
9 4.848
1 1.837
15 6.459
21 4.210
1 2.078
5 4.811
1 1.713
33 11.028
21 4.797
9 5.906
9 5.137
7 4.449
9 5.072
9 5.808
7 4.911
13 7.902
13 7.007
5 3.486
1 1.816
9 4.704
5 4.176
13 6.807
17 6.584
7 4.930
21 3.435
1 1.770
23 5.987
5 3.750
25 5.598
13 5.976
3 2.723
9 4.208
9 4.015
5 3.885
1 2.127
3 3.247
5 3.988
17 7.879
5 3.502
21 3.987
21 4.661
23 5.472
5 3.482
23 3.936
5 3.712
5 3.564
17 6.708
1 1.264
3 3.641
1 2.173
3 3.038
3 2.776
3 2.392
3 2.924
3 2.678
3 2.435
47 8.522
25 5.185
3 3.228
3 2.891
15 3.750
17 4.163
3 2.788
3 2.523
3 2.670
3 2.740
1 1.754
29 5.793
27 5.222
1 1.832
3 3.236
1 1.762
1 1.727
3 2.927
1 1.278
7 3.944
1 2.037
3 2.744
3 2.636
9 2.472
1 1.482
31 6.141
1 1.442
1 1.692
3 2.105
3 2.937
1 1.619
3 2.985
3 2.478
5 3.914
17 7.233
3 2.895
1 1.683
37 6.804
1 1.665
3 2.587
1 1.966
15 3.969
5 3.088
3 3.108
1 1.694
3 2.610
1 1.397
3 2.530
3 3.189
17 3.907
3 2.794
1 1.903
19 2.720
1 1.265
19 4.918
17 2.636
25 7.202
1 1.355
1 1.176
37 10.331
15 3.100
29 3.426
1 1.823
3 3.092
15 6.606
17 2.529
1 1.830
27 8.281
21 2.687
1 1.554
1 1.647
1 1.122
1 1.388
1 2.259
17 3.221
27 8.069
41 13.020
27 5.948
67 18.175
27 5.150
39 9.756
43 13.210
21 5.786
61 17.186
25 8.837
7 3.861
85 21.186
23 4.302
1 1.186
21 7.723
11 5.006
37 8.812
33 9.488
125 29.903
129 35.425
141 36.690
75 19.472
33 9.576
31 8.830
47 8.280
31 8.001
45 7.581
49 5.908
27 8.494
17 2.490
73 18.051
21 3.780
21 8.530
37 5.734
1 2.342
69 18.625
31 6.128
11 2.614
11 6.410
3 2.677
77 19.459
31 9.018
53 11.782
1 1.168
1 1.406
25 9.040
95 24.918
11 2.800
19 2.619
13 2.647
59 13.592
23 4.715
43 9.474
113 24.025
105 22.254
19 3.224
15 2.493
19 2.946
1 1.775
25 2.915
11 2.588
21 4.148
25 6.127
17 2.510
15 2.005
77 11.306
21 3.664
49 11.582
1 1.604
79 21.324
103 23.449
35 10.932
1 1.741
37 9.334
49 13.840
129 23.470
49 10.119
45 11.101
163 29.412
171 32.080
17 7.546
65 12.534
79 17.972
17 3.403
37 10.392
11 5.503
27 9.217
57 15.654
25 6.178
1 1.269
11 5.664
13 5.876
1 1.639
23 6.082
17 4.617
39 9.398
1 1.111
1 1.261
9 2.915
1 1.053
1 1.189
1 1.047
1 1.121
1 1.173
37 9.198
1 1.378
1 1.111
1 1.086
31 7.017
1 1.031
1 1.308
1 1.244
11 2.845
1 1.317
39 7.271
1 1.145
1 1.251
25 7.809
57 14.891
1 0.929
5 3.701
59 14.880
1 1.006
1 1.888
5 2.234
43 10.631
3 14.476
11 9.825
47 13.068
35 10.000
37 12.027
13 4.210
17 5.372
1 1.468
77 17.088
25 5.996
9 6.769
35 14.353
11 5.535
1 2.004
33 14.014
13 6.541
55 15.480
29 10.570
11 6.564
11 4.778
43 10.440
27 10.850
53 16.581
57 15.964
51 18.976
17 7.937
1 2.295
1 1.897
5 3.715
15 4.692
33 8.047
29 10.363
73 21.730
33 11.959
35 11.136
47 13.337
29 10.019
15 3.040
33 8.053
57 19.781
49 16.535
13 6.114
33 10.917
3 3.027
9 5.415
41 12.264
11 6.554
13 6.324
17 8.768
47 11.971
11 5.946
39 12.207
59 15.347
29 11.260
35 11.248
13 6.040
13 5.867
29 9.973
1 2.281
1 1.829
33 9.083
1 2.000
37 12.726
7 4.134
53 15.338
53 15.493
63 18.111
5 3.530
9 5.090
95 27.683
1 1.895
15 3.725
15 9.498
1 2.099
55 17.615
13 2.797
41 8.311
13 3.283
43 13.013
37 11.139
87 26.347
41 13.295
17 7.422
11 5.127
43 10.977
45 14.224
25 17.691
31 15.106
11 5.031
11 4.362
15 8.416
29 8.690
45 12.101
1 2.799
21 4.706
1 2.005
15 4.203
37 13.526
11 5.118
29 8.488
1 2.373
25 4.430
29 8.822
17 7.957
55 18.573
15 4.094
29 8.506
21 8.156
1 1.966
35 10.660
35 10.776
63 21.165
11 3.561
13 4.262
1 2.643
71 19.847
25 5.511
61 13.808
67 21.016
11 3.677
53 15.258
17 5.981
43 9.761
33 8.619
11 3.420
21 9.381
13 4.805
41 9.706
11 3.698
55 19.638
45 16.893
11 4.254
31 7.900
15 5.695
47 11.185
13 3.799
15 5.430
33 9.617
3 2.966
21 8.050
21 8.293
13 4.458
11 3.516
1 2.447
45 17.254
71 17.582
21 9.272
11 3.145
25 7.530
11 3.309
11 4.070
3 3.035
81 22.767
35 8.646
75 14.898
35 11.110
15 5.427
39 8.684
15 5.476
15 5.253
15 5.228
35 8.854
15 4.883
11 3.671
3 3.208
43 8.529
27 6.125
29 9.168
13 5.054
11 3.800
13 5.021
73 18.679
31 9.053
73 20.308
25 22.875
13 4.187
15 5.565
29 10.085
13 4.469
17 6.733
23 5.256
11 5.344
71 14.752
13 5.131
81 16.811
71 15.699
1 2.424
15 3.816
23 7.297
1 0.875
1 1.130
1 1.453
1 1.347
5 1.532
13 2.868
17 4.420
1 1.020
5 2.128
1 0.644
1 1.379
19 3.184
15 2.456
1 1.183
1 1.517
1 0.911
13 3.026
5 1.928
29 8.306
29 6.940
5 1.916
5 1.609
1 0.997
1 1.169
1 1.012
9 3.626
1 1.435
1 0.963
1 1.229
1 1.080
13 3.128
1 0.911
31 4.708
13 2.608
55 12.465
1 1.367
1 1.045
1 1.056
1 1.007
1 1.265
1 1.169
37 10.780
1 0.826
57 12.150
5 3.310
43 7.956
1 1.308
1 1.410
1 1.413
27 6.927
1 1.218
5 3.292
1 1.049
1 1.058
1 0.739
13 2.765
1 1.272
19 3.299
1 1.261
1 0.869
1 0.864
1 0.968
1 0.705
13 2.231
15 2.877
1 1.117
1 0.797
13 2.433
11 2.534
19 3.790
11 2.521
11 2.250
11 2.603
13 2.564
5 1.865
31 11.228
1 1.202
1 1.435
1 0.816
1 1.027
9 3.611
1 1.276
1 1.098
1 1.125
1 1.340
1 0.959
1 1.339
1 0.974
17 5.218
47 7.907
1 1.258
1 0.749
5 2.108
5 1.834
35 8.865
5 1.786
15 4.953
1 0.892
1 1.165
9 3.285
1 1.707
1 0.796
1 1.683
1 1.148
1 1.455
1 1.134
1 1.404
1 0.876
1 0.705
13 2.671
11 2.626
1 1.086
17 3.054
5 2.883
1 1.270
1 0.935
1 0.986
1 1.222
1 1.104
1 1.461
1 1.097
21 6.584
23 5.662
5 1.708
15 4.336
9 5.895
3 3.536
3 2.860
3 2.874
3 3.187
3 2.616
3 2.424
15 7.726
3 2.897
3 3.008
3 2.328
3 2.838
39 10.011
3 2.449
3 2.460
3 2.891
3 2.860
3 3.069
3 2.760
9 3.767
3 2.572
3 2.359
3 2.673
3 2.260
3 2.670
3 2.932
3 2.812
3 2.635
3 2.850
3 2.702
3 2.402
3 3.042
3 2.924
3 2.619
3 4.400
3 2.421
59 13.804
3 3.052
3 2.461
3 2.773
11 5.309
3 2.821
3 2.341
13 3.918
3 2.502
3 2.182
13 4.372
3 3.081
3 2.412
3 2.860
3 2.805
3 3.070
3 2.564
25 9.152
3 2.302
3 2.822
3 2.946
3 2.675
3 2.487
3 3.068
3 2.321
3 2.458
3 2.245
3 2.436
3 2.005
3 1.806
3 2.961
3 3.258
57 15.749
3 2.844
3 2.833
3 2.153
3 2.410
3 2.642
3 2.814
3 2.839
7 3.371
11 5.273
7 3.388
3 2.783
37 12.397
3 2.814
3 2.403
3 2.774
3 2.371
11 4.589
3 2.403
3 2.156
3 2.902
3 2.100
3 2.621
3 2.176
3 2.412
9 4.105
3 2.731
3 2.833
3 1.944
3 2.045
3 2.451
3 2.557
3 2.465
3 2.752
3 2.453
3 2.154
3 2.785
3 2.686
23 8.794
3 2.995
3 2.312
3 3.062
3 2.899
3 2.512
3 2.658
3 2.919
3 2.454
3 3.919
3 27.145
3 2.607
3 3.307
3 2.431
3 2.598
3 2.514
3 2.400
3 2.444
3 2.506
3 2.614
3 2.462
3 2.417
5 3.902
3 2.691
69 20.984
3 3.002
3 2.592
75 22.780
37 9.727
13 7.587
3 2.443
13 5.017
11 4.453
3 2.751
3 2.533
7 3.042
3 2.477
7 3.832
3 2.623
3 2.936
3 2.426
3 2.270
3 2.679
3 3.292
3 2.554
3 2.435
3 2.588
3 2.515
3 2.795
3 2.655
3 2.321
3 2.237
3 2.355
19 10.000
3 2.105
3 2.241
17 7.476
11 3.476
7 2.750
1 2.161
31 4.655
9 2.197
9 1.602
9 1.421
37 5.265
13 1.980
13 2.073
9 1.398
13 2.239
13 1.784
9 1.556
15 2.331
9 1.426
57 15.946
199 37.236
33 10.090
25 7.869
49 13.986
49 11.970
81 22.848
39 10.760
63 14.743
5 5.153
23 7.706
43 11.163
53 15.524
1 1.054
1 1.212
1 1.374
1 0.935
21 4.368
1 1.006
1 1.230
1 0.995
1 1.604
1 2.297
1 1.232
13 2.220
1 1.243
1 1.169
23 4.637
1 1.183
5 2.253
1 1.044
1 0.852
1 2.003
1 1.482
7 4.629
31 6.274
7 3.835
29 4.291
71 15.089
59 11.447
27 4.439
35 5.862
95 24.643
27 4.907
41 16.243
91 12.471
43 14.065
99 21.494
27 5.187
27 4.502
31 5.161
27 4.739
13 8.147
29 9.038
19 8.410
19 8.175
21 7.126
19 7.008
23 6.642
27 11.367
51 13.586
53 12.843
15 5.465
47 12.977
17 7.599
111 27.463
113 20.910
75 15.325
13 4.702
61 31.051
155 30.576
81 16.624
43 8.489
71 11.051
37 5.914
61 15.168
23 4.334
29 6.371
25 6.659
21 6.500
31 9.814
23 5.824
31 6.327
21 4.245
23 6.138
47 13.339
1 1.710
27 4.384
21 6.312
25 5.129
21 7.070
65 16.687
23 4.319
27 4.741
57 17.188
33 10.970
45 11.253
21 3.791
21 3.081
21 6.646
21 4.568
21 6.307
23 5.291
23 4.881
13 6.902
5 4.949
3 5.024
23 5.841
33 9.826
27 4.721
51 11.247
37 7.835
23 4.077
3 4.422
41 9.689
15 4.429
61 21.003
23 5.180
33 10.042
33 9.199
19 8.450
13 6.173
13 4.022
13 5.632
35 11.299
1 0.868
39 8.987
11 6.893
15 7.878
11 4.653
35 10.177
1 2.157
1 1.370
7 1.883
1 1.592
1 1.240
1 1.298
1 1.607
1 2.073
1 1.524
13 2.331
1 1.595
1 1.527
25 5.509
9 2.257
1 1.790
1 2.135
1 1.381
1 0.859
27 8.975
1 1.563
7 1.794
1 1.324
1 1.324
1 1.748
5 1.828
1 1.390
1 1.737
1 1.549
1 1.468
1 1.768
79 16.786
1 1.492
1 1.336
1 1.099
1 1.433
19 3.533
9 2.046
1 0.789
1 1.539
1 1.438
1 1.125
1 1.245
1 1.782
1 1.050
1 1.269
33 5.509
1 1.924
13 2.548
1 1.276
1 1.091
1 1.661
27 5.267
11 2.389
35 8.406
1 1.530
1 1.173
13 2.403
1 1.008
1 0.968
1 1.150
13 2.419
1 1.864
1 0.923
1 1.018
13 2.483
1 1.052
1 1.431
11 2.796
11 2.247
1 1.328
27 4.694
1 1.604
1 1.355
1 1.334
13 8.710
9 1.716
1 1.248
11 2.220
1 1.263
1 1.397
1 1.173
1 1.179
13 2.032
11 1.472
25 3.894
1 1.281
1 1.681
11 2.046
1 1.226
11 1.898
27 4.439
1 1.159
9 1.378
1 1.129
19 4.941
7 1.505
1 0.629
1 1.315
11 2.157
9 1.403
1 1.162
11 3.494
9 1.243
1 1.213
15 7.218
15 4.763
1 1.783
1 1.355
1 1.157
1 1.288
1 1.555
1 1.513
27 4.362
1 1.434
1 1.330
9 2.020
69 11.537
1 1.580
1 1.411
1 1.079
1 1.392
1 1.155
1 0.962
11 2.064
1 0.961
9 1.603
9 1.349
11 2.111
15 3.013
1 1.191
1 1.303
1 0.996
1 0.965
1 1.106
1 1.172
1 0.799
11 1.990
11 1.925
41 8.509
1 1.759
1 1.464
11 2.739
15 2.647
1 2.305
1 4.686
11 8.729
67 19.663
21 3.352
11 1.969
1 1.270
1 1.140
43 9.893
1 1.210
1 1.613
1 1.211
1 0.887
9 1.246
11 1.840
9 1.619
11 1.969
11 1.889
29 5.788
25 4.241
23 3.500
31 4.276
11 1.938
11 1.853
9 1.338
1 1.031
1 1.503
1 0.713
7 1.292
1 1.637
51 10.736
11 2.741
7 1.233
11 2.395
29 4.064
1 1.099
1 1.445
1 1.341
1 1.936
1 1.388
1 0.980
11 1.823
11 1.872
1 1.565
1 0.786
13 1.924
1 1.398
1 1.506
1 0.852
1 1.253
1 1.600
1 1.315
1 1.089
11 1.533
1 1.361
1 1.169
7 1.282
1 1.028
1 1.042
25 4.297
1 0.905
11 1.880
7 1.607
11 1.964
1 1.642
31 11.754
31 9.746
27 9.918
35 9.933
25 6.906
21 8.741
25 7.744
159 31.517
37 9.179
1 1.598
43 11.190
67 17.843
25 5.557
49 13.507
47 16.477
25 5.117
27 5.372
33 7.386
29 10.621
33 9.921
119 30.465
25 5.319
23 4.786
23 5.022
13 7.507
25 4.380
27 6.576
7 5.565
177 40.678
47 13.918
31 11.273
41 12.702
17 7.109
19 6.050
49 11.844
25 4.649
69 19.713
33 7.010
79 19.367
19 7.002
5 4.578
5 3.448
3 2.891
31 4.595
3 3.227
21 17.684
5 14.199
5 2.936
5 3.297
25 3.919
3 2.500
27 12.142
29 9.923
23 5.522
87 21.205
23 4.805
75 20.013
27 5.029
25 7.422
33 8.609
33 7.084
1 1.428
1 1.389
1 0.877
1 1.409
21 9.103
17 4.363
39 15.122
49 18.061
49 12.157
19 5.771
19 5.021
63 22.685
23 4.721
17 4.285
23 3.615
43 8.722
25 10.139
43 10.414
15 5.471
11 3.122
53 10.332
125 35.435
15 4.483
15 4.415
23 4.099
19 4.785
15 4.087
21 5.120
29 9.068
27 5.921
41 14.059
35 11.854
87 22.839
27 7.198
19 2.760
15 7.541
31 12.551
1 1.779
1 1.895
1 2.031
3 3.815
95 24.854
1 3.533
3 4.200
23 5.818
17 8.112
3 4.987
31 6.871
85 23.630
17 4.273
25 8.905
53 15.427
29 5.282
49 17.294
19 9.926
19 4.884
27 8.896
29 8.979
25 7.265
13 3.450
35 8.563
89 21.979
19 7.933
1 1.457
1 2.614
45 13.654
5 4.560
45 13.235
145 36.345
21 8.291
27 4.933
29 10.736
1 1.784
83 22.384
21 6.410
5 3.449
19 5.940
19 4.982
45 9.629
17 3.851
53 10.866
1 1.275
63 9.748
1 1.467
15 4.174
61 12.644
33 6.800
63 19.109
87 22.087
31 6.654
45 15.776
41 10.021
31 4.737
29 11.824
9 7.972
29 8.098
43 14.093
33 15.151
51 16.790
1 3.191
25 6.223
13 5.429
41 14.665
1 2.976
263 46.271
31 11.470
39 13.926
1 2.628
51 17.204
37 14.013
1 2.675
41 15.367
11 7.098
33 13.738
39 12.677
1 2.077
79 14.599
15 6.316
13 4.734
19 9.323
1 2.610
1 2.113
27 10.557
43 15.793
1 2.205
3 4.413
11 4.627
1 2.557
7 1.686
27 5.145
1 2.216
3 2.227
9 2.701
1 1.979
1 1.521
1 1.804
1 1.789
1 1.430
9 2.227
69 16.008
9 1.719
1 1.699
25 3.566
27 6.378
3 2.918
1 1.169
1 2.884
1 1.744
1 2.573
39 12.070
1 2.011
27 4.168
11 2.617
3 3.747
1 1.710
1 1.946
25 3.391
7 1.441
1 1.522
1 2.221
1 1.589
3 3.460
1 1.305
1 1.608
1 1.889
1 0.890
3 2.278
37 5.566
1 1.730
1 1.450
27 4.701
27 4.448
1 2.473
1 1.997
1 2.569
1 2.091
1 1.239
1 1.547
29 4.632
1 1.704
1 1.067
1 1.441
1 1.876
27 4.121
1 1.820
23 2.784
9 2.195
25 3.218
15 3.824
27 4.647
1 1.967
3 2.320
1 1.865
1 1.964
15 3.692
9 1.918
9 2.028
23 2.646
1 1.770
3 2.413
3 2.506
1 1.502
1 1.437
1 1.584
3 2.127
7 1.558
1 1.570
11 3.076
27 4.456
1 1.921
11 2.893
1 1.678
1 2.515
13 5.875
37 35.792
1 2.579
1 2.241
1 2.018
1 2.339
27 4.279
1 2.153
27 4.668
1 1.997
27 4.430
27 4.203
1 1.922
1 1.412
3 2.732
1 2.305
25 3.335
1 1.243
25 3.289
11 2.303
1 1.689
31 5.298
1 1.643
11 2.444
25 3.254
1 1.581
23 5.043
3 2.257
1 1.649
25 3.793
23 2.909
23 3.078
1 2.193
1 1.867
25 3.493
9 2.354
1 1.209
1 1.938
23 2.978
15 3.353
1 1.215
9 2.068
1 1.457
1 1.455
1 1.992
3 3.763
1 1.824
3 2.830
3 3.095
3 2.240
1 1.444
1 1.795
31 7.221
1 1.180
1 1.967
1 1.243
3 2.537
1 1.835
1 1.376
3 1.727
1 1.297
1 1.242
1 1.124
3 2.140
35 8.485
19 5.118
3 1.906
37 5.782
27 4.898
1 1.763
1 1.334
1 1.714
1 1.862
1 1.817
1 1.704
11 3.453
19 4.323
11 3.089
9 2.710
11 2.873
1 1.482
11 2.562
27 4.376
1 1.311
3 3.101
1 1.273
25 4.222
23 2.662
1 1.246
9 2.139
1 1.277
63 14.443
45 11.259
1 1.775
25 3.228
25 3.482
27 4.219
27 3.979
9 1.843
7 0.916
1 1.487
1 1.359
9 1.569
9 1.596
27 3.994
1 1.476
3 3.632
3 3.060
29 7.415
3 2.408
9 2.159
1 1.426
7 1.585
25 3.356
23 3.040
25 4.223
1 1.312
11 2.653
23 2.640
1 1.627
39 11.236
27 5.803
7 3.710
23 8.744
87 16.549
31 5.876
19 4.181
27 8.930
9 4.417
55 13.861
23 5.392
33 7.277
43 12.949
37 11.890
21 7.544
71 18.699
37 8.954
29 8.431
19 5.952
7 4.518
19 5.817
19 4.285
7 3.631
97 23.007
105 28.980
131 38.404
19 5.379
19 4.924
57 16.740
57 13.549
45 12.648
57 13.229
29 4.731
59 21.537
93 21.846
67 15.686
23 5.278
71 24.141
33 5.549
23 4.849
23 4.900
23 4.799
87 22.658
39 19.995
59 15.845
27 6.016
47 10.730
19 4.479
21 3.918
19 4.203
27 5.337
19 4.896
11 6.046
29 6.484
41 12.454
9 5.281
29 7.053
15 8.718
3 2.590
11 5.579
33 7.988
47 10.040
19 3.355
3 4.813
1 2.158
29 9.305
11 5.238
1 1.126
9 3.865
25 7.963
1 0.984
39 7.651
73 12.085
1 1.247
25 10.038
45 11.256
125 28.617
53 11.334
15 7.789
159 31.167
15 4.927
3 4.152
7 3.288
91 15.911
21 10.163
39 12.225
27 7.093
31 8.168
93 24.322
123 46.719
69 17.804
103 42.474
11 6.436
57 16.282
3 4.368
193 50.247
61 13.199
21 8.376
41 12.472
45 12.526
51 14.283
27 3.604
7 4.769
13 6.054
21 7.891
47 13.302
51 11.905
21 6.991
1 1.771
147 31.616
1 2.253
35 10.539
51 12.388
21 7.474
43 13.171
31 9.379
67 15.543
77 16.096
47 34.027
61 14.757
15 6.345
89 20.153
133 26.947
81 18.097
103 21.094
75 16.083
41 11.169
65 17.453
51 14.853
39 10.402
117 26.953
69 16.479
119 25.903
99 22.371
35 9.621
15 6.548
143 27.182
49 11.109
95 19.187
41 10.893
3 3.374
167 39.374
119 27.377
99 22.552
3 2.248
55 14.182
129 27.797
89 22.767
63 17.343
145 40.101
127 29.500
87 20.789
59 16.069
15 7.404
3 2.757
3 2.253
119 25.006
49 14.275
71 16.976
3 2.099
33 9.517
101 24.316
3 2.461
133 30.194
81 17.502
95 23.061
123 30.305
59 13.869
103 29.916
137 33.019
55 19.691
181 42.074
101 26.992
107 28.673
95 28.316
13 7.248
143 33.437
35 12.493
139 34.618
149 33.304
53 16.910
153 35.429
103 26.818
123 33.789
137 32.409
39 13.456
107 29.011
15 6.276
23 8.523
15 5.712
99 25.858
139 32.412
183 39.533
1 1.459
1 1.403
1 1.263
1 0.905
1 1.195
1 1.578
43 9.387
1 1.183
1 1.124
1 1.441
1 0.837
1 1.189
1 0.935
27 6.133
1 1.503
1 1.369
39 9.906
37 10.820
33 8.220
5 3.900
11 3.580
5 3.544
5 3.133
37 9.677
3 3.421
19 4.143
23 6.953
19 3.394
25 4.992
35 6.129
15 4.397
11 3.495
15 3.472
15 3.417
15 19.513
29 11.332
35 10.818
17 7.087
13 2.627
11 3.598
23 4.126
5 4.580
55 15.458
17 7.795
11 4.515
19 5.302
11 2.997
15 4.198
37 5.671
11 3.164
11 3.677
25 6.897
15 3.504
15 3.802
15 3.649
19 3.561
23 10.687
43 7.973
11 3.274
5 3.747
19 4.500
3 3.235
21 5.077
35 8.563
37 7.917
3 4.258
33 6.403
1 1.376
13 3.741
3 3.123
1 1.048
29 8.611
21 4.613
33 6.362
17 5.008
9 4.103
13 3.697
3 2.807
1 1.685
27 8.745
37 9.817
87 18.452
65 12.744
23 5.599
27 4.250
67 12.282
15 4.387
1 1.355
25 2.230
27 8.319
21 2.914
3 3.506
1 1.898
1 1.746
3 2.149
3 3.671
9 6.549
3 2.619
1 2.268
3 2.150
1 1.784
3 2.446
31 5.226
3 2.184
3 1.900
49 11.784
95 21.196
1 2.074
3 3.860
3 2.248
3 2.043
3 2.102
3 2.020
89 16.570
3 2.121
1 2.187
3 2.185
3 2.105
3 3.439
3 2.316
3 2.500
3 3.568
1 2.200
3 2.534
1 2.047
31 4.672
1 1.964
3 2.903
3 2.386
3 2.054
73 19.670
73 20.162
3 3.010
47 9.782
1 2.128
17 5.184
49 10.874
35 10.783
1 1.756
1 2.009
187 23.130
1 1.933
1 2.702
51 12.037
85 18.232
73 18.071
45 10.756
97 20.970
63 19.292
75 23.317
1 1.624
19 3.221
1 0.980
1 1.480
1 1.341
1 1.006
1 1.446
31 4.535
1 1.305
1 0.671
1 1.576
1 0.962
1 1.459
1 1.282
1 1.136
1 1.159
1 1.175
1 0.968
107 35.634
43 15.128
57 17.660
35 12.721
111 36.077
47 15.812
65 18.747
37 11.469
47 15.586
59 17.897
83 25.398
39 11.546
39 12.286
141 33.545
21 3.898
59 17.637
19 7.958
21 3.281
19 8.208
21 2.366
37 7.396
5 3.520
27 6.896
7 2.922
1 1.335
1 0.975
23 8.408
21 7.589
15 6.183
27 6.303
51 10.707
1 1.255
29 8.868
21 5.122
1 1.198
1 0.983
1 1.768
43 8.696
31 6.808
37 7.733
1 1.246
23 6.135
1 1.036
25 3.568
19 7.219
23 9.097
19 7.307
27 7.129
57 11.015
35 9.049
1 1.631
1 0.811
59 12.430
39 14.306
23 4.269
23 4.408
5 3.972
59 15.402
15 7.059
5 4.454
5 5.579
15 6.195
37 10.076
1 2.502
23 6.921
13 7.330
19 8.703
63 18.762
1 2.351
29 11.522
55 15.522
41 13.545
79 17.816
1 2.129
3 2.567
29 13.469
139 36.724
3 2.137
11 6.471
3 3.253
39 13.422
99 23.901
1 2.234
1 1.306
1 1.531
1 1.487
1 1.422
1 1.056
1 1.674
1 1.081
23 4.753
67 11.631
11 1.939
1 1.694
1 1.388
37 8.431
1 1.093
1 1.536
1 1.176
1 1.673
1 1.384
1 1.416
1 1.300
1 1.378
1 1.230
31 6.410
1 1.035
1 1.159
21 4.104
1 1.569
1 1.102
1 1.194
37 10.015
1 1.146
1 1.338
1 1.190
1 1.436
33 7.196
39 10.107
1 1.224
1 1.093
1 1.658
19 4.025
1 1.485
1 1.270
1 1.523
29 6.744
1 1.078
1 1.177
21 9.587
1 8.608
33 7.632
77 20.354
35 7.944
19 3.214
19 3.138
1 0.993
1 0.964
23 6.377
1 1.225
1 1.068
1 1.140
19 3.929
77 16.627
1 1.356
1 1.397
1 1.363
1 1.829
1 1.249
1 1.703
1 1.050
53 13.062
1 1.327
1 1.323
1 1.076
1 1.250
39 6.769
1 1.524
1 1.250
1 1.317
1 1.191
1 1.168
19 3.606
17 2.257
1 1.550
1 1.236
1 1.353
1 1.244
1 1.311
1 1.423
27 4.797
23 4.531
41 6.245
33 5.281
31 5.733
37 6.151
1 1.322
19 3.313
15 2.921
19 2.949
1 1.296
15 2.057
19 3.940
1 1.056
1 1.387
19 4.152
1 1.036
25 4.271
49 9.822
25 3.887
23 5.127
17 3.056
1 1.768
1 1.286
1 1.820
21 4.324
1 1.548
1 1.065
1 2.026
1 1.641
53 12.215
37 7.057
1 1.415
1 1.130
1 1.716
1 1.217
1 1.595
1 1.753
1 1.080
1 1.358
1 1.169
1 1.221
1 1.336
1 1.610
1 0.984
1 1.361
59 12.156
1 1.261
29 5.164
1 1.212
19 3.983
1 1.366
1 1.131
1 2.023
1 1.140
1 1.407
1 1.467
1 1.409
1 1.304
1 0.909
1 1.229
1 1.201
1 1.655
1 1.495
1 1.815
19 3.830
1 1.042
49 8.529
1 1.301
33 4.794
31 6.846
1 1.131
1 1.434
1 1.328
1 1.301
1 1.138
1 1.064
27 4.446
31 7.434
1 1.067
19 3.367
1 1.105
19 3.547
25 3.318
1 1.324
23 3.719
1 1.255
1 1.509
1 1.445
1 1.618
1 1.356
17 3.084
1 1.178
1 0.883
1 1.288
1 1.341
1 1.676
43 6.451
19 4.104
1 1.410
1 1.271
23 4.738
27 4.004
31 4.799
55 10.952
33 6.310
39 6.148
31 5.014
1 1.082
25 4.335
19 3.217
73 15.271
41 6.872
23 4.620
43 5.524
19 3.093
17 2.509
17 2.916
19 2.864
19 2.848
35 8.844
29 6.711
1 0.953
1 0.832
1 0.809
29 5.930
1 1.013
41 5.974
1 1.068
15 2.554
21 3.699
17 2.831
1 0.865
15 2.809
29 6.533
1 1.222
37 9.811
63 12.933
47 7.849
31 5.185
23 3.279
41 9.202
29 10.139
13 4.652
37 8.921
1 0.864
1 1.717
15 3.058
15 2.709
1 1.702
1 2.007
19 4.422
1 0.887
1 2.178
1 1.483
1 1.472
1 1.256
1 1.452
1 1.216
1 1.289
37 6.010
31 5.473
17 4.399
21 4.910
1 1.675
1 1.681
1 1.653
1 1.396
1 1.365
1 1.424
21 3.779
1 0.873
1 1.371
1 1.243
1 1.343
1 1.416
1 1.524
1 1.212
1 1.375
1 1.156
1 1.275
35 7.875
1 1.019
1 1.703
1 1.377
1 1.852
35 6.162
19 3.974
21 3.859
17 2.712
41 9.559
21 3.755
19 2.820
17 2.506
1 1.551
29 4.600
1 1.671
51 12.006
49 8.772
17 3.070
15 2.504
1 1.055
1 1.050
19 4.117
15 2.357
1 1.230
1 1.927
17 2.696
13 8.554
11 8.261
13 26.482
11 7.504
11 4.932
11 7.334
33 6.354
5 3.617
127 33.376
91 21.201
39 7.825
21 6.531
13 7.155
11 6.110
39 6.824
63 16.820
11 6.691
7 4.493
5 3.427
59 13.541
5 3.081
7 4.227
5 3.145
95 22.334
35 10.719
31 6.631
11 5.679
13 6.872
53 13.724
9 5.970
3 2.600
115 25.296
17 8.632
33 7.614
109 30.924
29 5.642
3 4.055
57 16.752
7 4.531
13 7.138
9 5.891
7 4.696
55 12.742
33 7.816
9 5.711
1 1.688
35 6.297
1 1.710
9 3.857
25 5.342
37 6.116
27 6.914
15 5.418
1 1.313
1 1.205
5 4.331
39 9.740
1 2.116
1 1.623
17 3.830
23 6.938
1 0.865
11 4.580
25 5.970
19 4.265
1 2.298
1 1.630
5 2.295
7 2.209
5 1.890
25 4.936
9 4.355
1 1.456
1 1.510
1 1.673
1 1.501
1 1.693
37 10.816
35 10.762
41 10.496
25 4.459
49 7.854
41 5.455
79 19.276
1 1.788
1 1.540
1 1.640
1 1.232
7 2.253
1 1.988
1 1.564
19 3.304
25 6.249
1 1.138
37 8.906
37 6.156
5 2.267
7 2.106
5 1.691
1 1.563
73 16.829
59 18.165
33 9.160
7 3.052
17 5.991
81 17.554
9 4.442
117 30.143
121 33.664
1 2.650
11 4.371
59 16.093
9 5.660
23 8.123
37 18.534
7 7.425
39 13.308
59 18.499
9 3.957
15 6.081
7 2.946
97 24.676
105 27.512
13 4.125
67 20.091
3 3.216
19 9.731
33 8.831
59 18.442
3 3.491
39 8.998
7 3.023
93 27.232
97 28.051
89 16.991
15 3.929
35 7.473
77 17.938
39 13.160
17 10.833
15 2.970
1 2.219
1 1.657
19 2.959
29 4.771
15 2.354
19 2.836
1 1.538
39 10.347
21 2.980
19 3.295
19 2.771
19 4.113
25 3.791
37 6.688
45 9.616
23 3.379
21 2.936
1 1.539
29 7.239
1 1.549
1 1.261
19 3.263
1 1.296
23 3.502
1 1.341
19 2.774
1 1.054
1 1.355
1 1.205
25 2.832
21 3.451
21 3.434
21 3.341
23 4.168
21 3.100
17 3.788
1 1.909
1 1.219
1 1.264
1 1.268
1 1.295
1 1.279
1 1.130
1 1.143
1 1.455
19 3.292
1 1.275
1 1.161
1 1.224
29 3.931
19 2.857
1 1.069
21 3.281
1 1.304
1 1.321
1 1.703
27 4.199
1 1.043
1 1.072
1 1.338
1 1.200
1 1.362
59 7.605
33 4.033
23 3.014
1 1.175
1 1.192
1 1.340
1 1.389
1 1.160
1 1.033
13 1.733
1 1.432
29 3.631
1 1.429
1 1.277
1 0.949
1 1.272
1 1.148
1 1.440
35 4.441
43 5.252
1 1.260
25 2.797
21 2.880
19 2.771
5 4.894
5 3.519
47 10.126
19 4.507
1 1.328
39 7.205
23 5.121
1 1.366
1 1.693
1 1.274
5 2.072
71 14.533
1 1.527
17 2.601
1 1.433
35 5.640
1 1.237
37 7.048
35 7.581
7 1.581
25 3.616
29 4.746
45 11.994
29 10.917
1 1.279
41 11.188
77 20.270
45 12.094
41 13.817
1 1.754
1 1.321
1 1.554
1 2.067
63 14.467
1 1.296
261 49.365
25 9.574
45 13.900
1 1.650
1 1.351
19 8.886
25 23.074
63 13.815
11 4.954
1 1.889
1 1.292
1 1.779
1 1.459
1 1.010
1 0.941
1 1.329
1 0.898
1 1.357
1 1.278
1 0.975
21 3.830
1 1.364
1 0.913
1 1.155
1 1.568
1 1.277
23 4.171
1 1.347
1 0.917
1 1.206
11 2.900
1 1.734
29 8.162
1 1.090
1 0.905
1 1.384
1 1.063
1 0.960
1 1.192
1 0.968
27 5.640
1 1.126
25 4.786
1 1.020
1 0.909
1 0.904
1 0.879
21 3.511
1 0.875
11 3.646
41 8.908
1 0.994
1 1.131
1 1.209
15 2.897
1 1.425
1 1.010
1 1.099
1 1.001
9 1.716
1 0.969
1 0.981
1 1.089
1 1.045
1 1.081
1 0.931
1 1.200
13 2.361
1 2.513
1 1.020
1 1.008
23 3.677
1 0.944
1 1.027
45 7.199
25 3.522
33 4.706
11 2.119
83 17.253
1 1.194
23 3.169
33 6.563
31 4.861
1 0.861
1 1.215
1 1.070
1 1.340
95 16.184
75 13.475
11 2.056
11 2.671
1 0.855
35 4.928
1 1.455
1 1.188
1 1.002
27 4.007
1 1.141
1 1.363
15 2.549
47 12.165
29 6.416
1 1.042
1 1.796
1 1.150
1 1.487
1 1.161
1 0.953
1 0.956
13 2.503
1 1.057
1 1.040
1 1.054
1 1.066
1 1.010
25 3.393
1 0.953
1 1.238
1 0.943
1 1.157
1 1.169
1 1.101
1 0.753
1 0.945
27 4.368
1 1.069
25 3.403
1 0.868
1 0.833
1 1.346
15 3.106
31 4.506
1 1.451
1 1.028
1 1.097
1 0.828
1 0.904
27 3.962
1 1.001
1 1.348
1 1.246
1 1.186
13 1.967
1 1.181
1 1.084
1 1.031
1 1.041
25 4.310
39 5.701
1 1.173
99 18.859
23 5.022
1 1.289
1 0.800
39 5.314
1 1.265
1 1.307
1 1.199
1 1.141
11 2.003
19 2.237
11 2.207
25 2.982
21 2.782
21 2.638
1 0.882
1 0.883
11 1.732
11 2.351
23 4.227
23 3.146
23 2.886
11 2.820
23 3.586
1 1.737
15 1.971
1 0.890
95 18.514
21 5.768
25 5.272
37 7.648
11 3.030
27 7.170
47 10.611
25 3.710
69 12.895
1 1.156
33 5.097
1 1.442
1 1.067
1 1.256
1 1.130
1 1.394
23 3.511
1 1.114
1 1.522
1 1.185
1 1.398
1 1.205
1 0.815
9 2.041
1 1.089
1 1.370
1 1.154
1 1.252
1 1.029
1 1.014
83 15.525
1 1.165
1 1.829
25 4.066
1 1.457
1 1.068
23 3.935
1 1.151
1 1.331
1 1.198
7 1.458
1 1.139
1 1.228
11 1.799
1 1.219
23 3.434
7 1.224
63 13.637
63 11.962
11 2.015
9 2.712
15 3.131
13 2.547
13 2.661
9 2.031
11 2.640
13 2.863
9 1.847
17 3.359
15 3.203
13 2.841
17 3.508
1 1.299
9 2.346
13 2.851
9 2.192
9 2.206
17 3.241
13 2.907
7 1.800
13 2.740
21 3.399
31 4.499
1 1.389
21 3.484
17 3.002
9 2.030
9 2.145
13 2.114
21 3.457
5 1.897
21 3.679
17 2.794
7 2.028
19 3.906
19 3.931
15 3.689
17 2.957
17 3.453
23 4.315
21 3.600
1 1.122
1 1.268
1 1.155
1 1.019
19 3.786
15 2.858
11 2.644
9 1.970
7 2.037
17 3.269
15 2.965
9 1.971
21 3.522
15 2.592
7 1.916
13 2.717
17 2.873
27 3.689
17 2.975
17 2.694
1 1.390
1 1.826
19 8.858
27 5.325
21 4.867
1 1.841
27 9.260
1 12.857
1 12.374
105 26.573
155 35.319
25 9.140
33 9.511
39 11.132
23 5.406
17 3.370
27 4.765
23 5.705
3 2.828
3 3.615
21 8.597
23 8.854
99 28.055
7 5.569
63 21.756
29 9.777
3 2.892
59 17.576
9 4.393
9 5.846
57 18.310
9 6.466
21 5.134
23 6.111
23 4.043
9 3.949
9 5.270
45 11.422
1 1.517
19 6.222
15 6.196
17 4.538
1 0.978
3 4.344
17 6.272
15 6.849
45 10.737
45 8.101
27 4.790
1 1.451
13 3.377
1 1.403
1 1.332
13 4.323
7 4.366
1 1.199
41 10.459
37 11.611
17 8.546
29 7.150
17 4.583
45 6.484
11 5.422
33 7.318
31 4.594
21 4.021
17 5.152
25 9.169
45 13.438
57 13.203
3 3.322
53 12.710
51 13.480
17 3.349
17 3.607
21 6.270
39 7.010
1 1.267
107 28.866
31 9.513
41 10.972
17 4.361
27 10.015
23 6.248
1 1.190
25 5.176
23 3.767
9 4.766
11 2.258
11 5.233
1 1.969
27 7.551
59 11.147
1 0.959
13 2.906
35 8.647
9 5.293
1 1.492
1 1.248
1 1.120
1 1.263
1 1.697
51 11.796
45 10.591
53 12.147
43 9.128
11 3.958
23 2.788
37 7.533
43 13.886
49 11.419
33 8.997
59 14.980
31 6.625
51 14.867
27 10.502
9 18.961
31 11.043
61 14.713
9 6.253
9 5.534
19 3.321
37 10.807
23 4.127
23 7.544
29 8.305
33 10.874
21 4.519
19 3.247
15 2.546
21 4.073
37 9.292
11 5.079
25 7.002
15 4.682
25 3.751
17 4.275
19 6.415
67 16.193
27 6.734
29 8.792
23 6.165
13 4.335
11 4.468
21 3.874
15 2.537
15 2.708
23 6.321
23 6.161
23 5.981
61 15.162
23 4.371
19 6.854
19 6.045
19 4.978
27 6.373
11 4.061
23 6.268
23 6.554
19 5.558
29 6.607
25 7.770
11 3.843
67 18.809
21 3.905
17 4.108
23 4.300
1 1.770
23 6.262
15 2.722
19 2.995
19 3.354
27 8.071
37 9.032
61 15.548
53 12.390
25 7.040
21 2.593
11 4.209
17 8.863
5 5.524
19 8.889
5 6.540
17 7.044
95 28.109
5 5.166
123 28.530
3 3.733
31 5.194
15 7.077
3 4.165
17 5.432
31 5.088
33 4.992
31 5.233
31 4.798
1 1.577
35 9.468
107 22.151
27 6.578
71 19.341
1 1.114
17 7.963
79 17.467
45 10.341
71 19.877
35 11.895
1 2.364
31 10.933
9 4.489
27 10.333
37 10.555
37 10.179
67 19.323
19 3.062
1 1.533
7 2.439
21 5.670
1 2.277
21 7.103
17 4.961
77 19.125
19 7.470
19 7.417
29 8.505
33 32.530
51 14.171
27 10.061
27 8.602
29 7.568
23 7.497
23 4.217
1 1.566
1 2.016
5 4.665
35 10.461
57 14.290
23 7.500
17 7.701
35 10.822
23 8.417
39 10.541
7 4.947
39 11.172
27 8.358
25 6.979
25 7.627
31 12.071
23 7.757
19 7.733
33 9.961
27 7.720
37 9.488
27 7.837
69 15.468
77 21.084
25 8.405
19 6.744
23 7.187
23 6.905
33 9.913
9 2.291
1 1.151
19 5.582
75 15.909
1 1.147
15 4.884
1 2.031
1 2.273
1 2.639
23 8.630
7 3.374
35 10.355
49 14.370
5 4.333
57 12.936
35 10.034
67 18.666
37 10.540
53 15.315
9 5.838
33 10.571
35 9.780
61 12.694
35 9.187
27 8.379
51 14.853
7 4.668
43 11.771
27 8.961
41 10.492
27 9.878
27 7.977
27 7.297
27 9.559
33 9.703
61 15.549
33 9.439
53 16.945
49 13.942
45 12.101
53 13.235
35 11.565
17 6.167
27 8.276
27 8.044
27 7.747
27 8.781
25 7.925
25 7.930
57 16.455
25 7.757
57 14.792
25 7.403
33 24.257
15 8.837
19 6.494
35 9.415
35 8.756
1 1.079
29 8.266
1 1.417
1 0.776
1 1.597
27 7.428
13 4.305
25 7.113
1 1.342
25 5.297
53 13.317
9 2.262
19 4.284
1 1.710
21 5.314
61 15.479
1 1.541
25 8.712
45 15.807
99 25.590
1 2.153
1 2.294
13 3.179
5 4.436
57 18.396
17 7.293
35 8.436
119 26.642
5 4.739
25 9.443
77 18.936
5 2.821
25 8.338
21 7.173
67 15.551
15 5.954
23 7.911
19 5.694
133 35.932
5 4.560
69 15.729
89 20.833
5 3.821
21 7.704
19 6.288
23 7.517
85 22.161
29 8.938
35 10.001
25 7.049
15 5.772
33 9.528
71 20.544
53 17.508
109 25.618
43 12.154
37 10.380
27 8.570
75 14.791
29 8.989
45 11.142
25 7.976
27 9.023
25 8.075
27 9.012
17 5.900
27 8.244
93 23.423
27 9.593
25 8.710
57 16.185
75 19.312
27 9.393
23 7.088
25 7.625
35 9.561
35 9.105
217 43.335
41 14.366
69 22.308
63 16.760
159 31.940
35 10.862
35 9.555
27 8.866
25 8.584
43 12.106
43 11.874
37 10.775
81 20.492
23 7.636
25 8.604
27 9.103
83 20.430
39 10.829
81 18.714
27 9.463
33 9.765
35 9.158
35 8.829
35 7.682
25 6.950
27 7.815
33 8.256
63 15.103
1 1.314
27 7.260
9 3.775
13 4.744
85 24.440
17 5.208
1 2.508
1 1.790
1 1.774
1 2.214
23 7.597
5 3.477
23 7.262
1 2.537
39 9.728
7 4.169
9 3.967
57 14.273
21 7.876
135 30.751
47 13.292
27 9.513
25 7.560
23 7.048
23 7.904
25 8.365
59 18.936
33 9.275
5 4.653
35 9.473
95 22.363
33 8.966
33 8.922
27 9.133
25 8.001
23 6.322
33 8.517
47 12.384
61 17.264
39 12.663
15 4.132
45 10.679
33 8.871
35 8.822
35 8.868
51 10.938
13 5.046
15 3.933
13 2.088
3 3.297
5 5.014
3 3.254
5 4.494
1 2.079
77 19.040
3 3.210
1 2.352
13 2.504
15 6.056
65 34.164
23 7.953
5 4.737
57 17.912
61 16.560
11 4.757
1 2.058
47 12.381
11 3.517
19 3.066
5 4.101
1 1.655
135 30.002
1 1.789
1 2.311
13 4.669
1 1.962
65 17.667
39 8.829
71 16.833
5 4.011
15 6.286
1 1.832
1 2.863
47 8.580
51 13.044
31 7.102
55 9.793
11 2.974
9 2.559
25 7.300
67 14.686
81 19.523
19 3.380
31 6.128
33 8.834
11 2.935
1 2.042
1 2.289
1 1.871
13 7.187
29 9.278
25 7.745
1 2.372
11 3.274
11 3.581
51 13.009
9 1.635
13 2.374
5 4.888
1 1.203
7 3.850
1 1.271
45 15.365
39 11.102
19 7.774
71 19.147
1 1.929
1 1.476
3 3.264
27 10.111
13 5.048
5 3.962
19 5.072
37 11.371
15 4.605
1 1.057
49 15.363
37 12.060
1 1.849
81 14.905
1 2.472
13 5.801
49 13.636
49 13.175
57 12.919
159 34.285
107 22.327
35 10.605
107 22.825
15 5.439
3 4.578
87 23.029
91 21.414
1 1.993
1 2.269
13 5.970
43 14.735
29 6.937
1 1.449
89 15.542
1 1.467
69 16.908
13 5.408
13 5.461
67 15.878
5 2.242
1 1.461
1 1.469
9 4.156
3 25.679
39 13.128
19 3.517
15 5.695
17 4.542
3 3.437
5 2.765
13 6.060
23 4.055
13 6.296
3 3.389
11 5.372
9 5.656
21 3.981
7 5.721
7 3.497
3 2.745
97 28.224
65 16.370
99 27.944
3 3.346
13 8.590
21 8.110
11 5.989
7 5.613
111 26.472
29 4.205
7 4.893
3 2.691
3 3.917
3 3.144
9 7.235
3 3.326
5 4.573
85 19.224
3 3.175
23 5.535
93 27.556
51 16.944
21 7.486
11 5.652
27 5.386
35 6.253
19 9.399
27 10.450
3 2.923
3 2.977
3 2.950
79 20.339
7 4.189
13 7.375
23 9.488
51 11.263
33 11.763
1 1.166
41 10.136
7 4.365
27 7.500
17 6.838
69 14.523
65 11.206
65 10.739
69 12.119
115 25.038
21 4.067
19 3.925
51 11.015
67 14.700
31 7.917
39 9.200
11 4.899
43 14.972
3 4.155
1 2.126
45 11.266
43 13.554
17 5.148
3 2.544
73 17.487
83 17.291
177 41.087
17 6.946
37 12.837
75 18.139
135 30.972
81 19.447
57 23.975
145 35.160
71 20.194
73 21.276
115 24.416
33 11.264
149 33.993
59 18.289
27 7.056
33 11.273
39 12.240
33 9.930
1 2.019
13 3.323
15 6.859
43 15.440
23 9.733
13 4.836
65 18.249
13 4.615
15 3.717
51 13.828
63 18.037
47 33.275
161 54.186
121 30.431
37 12.289
111 38.585
17 4.267
13 5.010
15 3.547
17 3.883
131 33.406
61 14.561
53 14.889
123 25.812
101 20.868
35 16.420
55 21.343
45 13.149
21 7.648
49 12.255
47 9.529
5 3.919
69 12.663
17 6.251
21 5.648
45 10.787
17 3.614
1 1.050
45 14.753
17 4.206
183 33.057
81 18.122
61 14.997
71 14.290
47 11.468
53 12.430
19 7.041
59 12.537
35 5.862
41 8.674
1 1.317
7 4.620
47 11.282
53 15.572
1 2.056
7 5.066
21 3.921
21 2.895
67 13.355
83 23.805
17 7.244
1 1.247
47 11.594
13 3.736
21 9.025
9 4.864
25 11.525
35 10.900
41 9.302
33 10.447
23 7.244
39 11.104
5 4.566
63 11.032
5 3.528
5 3.858
7 5.357
9 6.260
7 4.935
45 9.590
63 14.185
35 6.816
5 3.948
5 3.518
5 3.945
21 4.380
1 1.767
29 7.656
5 4.109
5 3.127
7 4.678
55 8.985
1 2.212
19 7.981
9 5.342
9 6.170
5 4.044
5 3.880
3 3.387
9 6.022
5 4.018
3 3.843
11 6.880
1 1.866
5 3.577
29 8.007
3 3.372
5 3.591
9 5.539
5 3.659
41 13.230
17 8.551
21 9.507
17 9.208
3 3.328
27 10.400
1 2.256
1 2.751
7 4.266
7 4.747
85 20.762
7 3.276
7 5.444
25 5.424
23 4.902
1 2.624
3 3.342
1 1.935
25 6.156
33 8.202
31 6.239
1 2.268
5 3.506
5 3.752
9 5.991
5 3.291
7 5.382
23 5.233
15 7.653
9 5.261
3 3.967
7 6.281
9 5.623
9 5.298
19 8.666
15 4.609
13 6.408
3 2.950
1 1.910
3 3.415
9 6.055
7 5.297
9 5.768
7 3.776
21 4.645
7 4.811
3 2.891
43 13.202
3 3.263
23 4.453
3 3.219
33 12.031
5 3.846
23 4.683
21 9.645
9 6.109
31 11.919
21 5.156
21 3.594
25 8.014
7 4.453
13 6.393
47 15.370
19 8.577
5 3.533
9 5.969
5 3.556
5 3.634
5 4.059
35 7.329
7 5.566
7 4.725
5 3.814
113 26.184
25 5.441
1 2.393
1 1.986
21 4.336
35 10.293
1 2.334
25 5.562
1 2.061
1 1.967
35 6.260
121 25.263
5 3.713
5 3.540
5 3.980
3 3.449
3 3.535
5 3.507
5 3.703
23 5.057
5 3.513
3 3.569
5 3.378
5 3.604
9 5.480
5 3.469
21 8.730
9 5.569
3 3.583
7 5.978
7 5.223
9 5.400
9 5.671
5 3.780
9 5.217
5 3.438
25 9.331
9 6.014
27 8.958
23 7.262
23 7.795
21 4.510
3 2.995
3 3.317
51 14.032
3 3.355
1 2.068
9 6.529
43 10.041
57 17.302
37 10.874
31 7.163
7 4.672
13 5.633
7 6.551
7 4.443
23 5.446
7 4.826
5 3.431
5 3.978
5 3.388
23 9.167
27 7.719
23 4.233
35 11.948
7 4.838
1 2.167
3 2.709
7 4.544
27 5.340
143 26.835
7 7.192
47 18.758
1 5.951
23 5.320
23 5.076
5 4.591
23 10.228
5 4.485
5 3.842
5 4.118
5 3.241
9 7.073
41 8.013
3 3.781
5 3.299
33 6.643
21 4.461
1 2.059
3 2.950
25 4.423
93 22.093
9 4.769
9 7.652
25 10.764
93 19.791
9 5.387
35 9.578
31 12.795
9 5.057
9 6.571
57 11.964
43 10.123
71 17.841
31 11.509
31 9.721
67 15.149
67 14.311
9 5.239
5 3.499
13 5.292
79 21.064
65 19.250
33 8.643
1 1.301
107 22.566
17 6.685
1 1.680
19 6.438
103 22.331
79 19.863
5 4.101
109 31.774
33 8.111
5 2.224
1 0.966
1 1.263
75 12.486
5 3.876
5 4.021
17 6.233
53 12.976
51 15.150
1 1.353
31 8.527
65 16.975
1 0.837
229 37.862
193 35.636
27 6.162
27 4.649
195 32.989
33 5.385
105 23.782
195 32.760
193 30.193
221 31.914
199 27.301
197 31.171
191 28.097
185 24.849
147 23.888
27 5.849
25 9.851
167 46.110
187 27.588
29 8.614
23 5.986
27 6.715
19 5.508
29 6.327
23 5.868
11 7.296
27 12.598
25 13.614
35 14.038
27 11.046
33 12.050
25 10.259
51 15.245
29 11.487
31 9.848
31 10.947
25 10.547
27 8.984
27 10.441
87 24.312
35 10.621
37 11.657
25 9.378
35 11.823
29 12.047
27 9.606
33 9.588
43 17.430
29 10.434
29 10.867
29 9.498
71 22.084
29 9.500
35 12.852
51 13.749
21 9.191
35 9.766
25 9.865
21 8.711
31 9.631
33 10.407
25 9.956
29 10.383
33 10.067
29 10.694
29 9.698
31 8.820
31 8.992
33 8.662
27 10.252
59 13.892
63 14.927
87 24.232
33 10.119
27 13.007
69 32.508
55 12.526
29 9.515
31 10.687
33 9.732
39 11.924
39 10.833
35 9.699
25 11.171
33 12.408
33 12.023
29 11.483
37 11.282
41 11.906
33 10.494
21 8.575
41 14.609
31 10.943
31 10.169
29 9.585
35 10.324
29 8.831
33 8.424
29 10.415
31 9.129
31 10.599
29 8.397
29 9.483
27 8.377
31 9.584
27 8.469
25 9.364
33 9.713
27 9.928
29 9.921
77 19.299
67 21.936
61 21.257
29 10.016
29 11.246
29 10.000
27 9.451
69 19.063
49 12.526
25 11.009
61 19.341
27 9.622
69 18.276
35 11.739
35 10.244
33 10.170
35 10.382
33 9.271
35 9.529
39 11.956
35 10.092
35 11.662
35 8.663
35 10.912
31 12.290
37 12.513
21 8.390
29 10.733
33 11.013
29 10.114
27 9.402
41 14.252
29 10.159
25 10.431
29 9.788
33 9.679
27 10.063
77 48.173
109 23.612
35 13.983
27 8.941
49 12.880
89 20.951
31 9.882
47 14.033
35 10.688
35 9.980
31 9.467
35 10.188
35 9.984
35 8.834
25 7.853
37 9.525
17 8.276
27 8.002
29 8.056
25 5.172
17 6.559
1 1.202
29 7.233
1 1.609
29 8.312
35 9.063
35 11.085
19 7.360
23 7.829
25 8.800
15 6.095
23 7.000
1 1.583
21 3.836
3 2.830
1 1.642
11 2.728
11 3.962
1 1.663
25 3.721
5 3.335
47 12.886
61 10.266
1 1.732
17 3.854
55 8.670
1 1.924
13 5.746
27 3.764
31 9.814
9 4.468
1 1.530
37 10.111
1 1.749
23 3.630
17 4.665
27 6.204
23 3.662
27 4.711
21 7.493
1 1.416
1 1.393
3 3.550
27 3.740
27 3.267
1 1.797
3 3.186
23 2.884
25 2.974
21 8.711
51 13.202
25 6.989
19 7.624
13 6.583
1 1.524
25 4.810
1 1.425
1 3.393
15 5.471
11 4.928
27 8.029
33 5.744
1 1.335
21 10.978
11 6.001
29 10.358
31 8.798
27 5.128
5 4.250
25 4.182
3 2.752
9 6.160
19 6.484
29 8.895
13 5.727
25 8.374
25 9.071
5 4.480
27 4.664
5 3.242
5 4.471
7 4.379
3 3.627
3 2.889
7 4.172
3 3.060
7 5.267
29 4.944
79 21.610
11 5.223
3 2.966
3 3.050
107 27.270
13 4.510
161 37.451
13 3.388
5 3.223
27 4.195
27 13.811
157 41.153
121 30.294
65 18.336
31 5.220
161 37.934
29 6.610
33 6.469
13 5.026
1 1.703
11 3.005
25 5.882
9 5.311
97 21.139
259 55.856
23 4.226
127 28.530
231 45.762
149 32.483
13 4.613
35 8.881
25 5.080
47 7.981
11 2.839
239 48.165
105 28.860
45 10.526
21 8.751
27 7.745
21 4.037
65 16.729
11 7.037
37 9.689
39 11.339
7 3.544
1 1.167
5 4.587
35 7.981
35 7.257
35 6.711
35 7.035
17 4.296
13 3.669
51 8.357
21 4.046
1 2.806
15 3.927
33 5.074
45 9.526
45 8.063
15 3.111
27 4.792
53 9.391
35 6.707
35 6.844
21 4.310
25 4.535
1 1.798
15 3.674
25 4.779
39 9.572
61 14.916
25 4.846
37 6.290
41 9.919
21 4.555
57 13.191
27 5.193
75 20.151
37 6.250
43 10.045
15 3.899
35 5.200
1 2.633
37 5.351
23 4.825
1 2.466
3 3.712
35 5.758
15 4.152
35 22.173
69 19.163
25 4.981
17 4.311
17 4.137
15 3.362
23 4.366
13 3.224
15 4.125
15 4.032
15 3.217
15 3.560
1 2.258
63 11.670
63 12.760
13 3.104
21 4.287
51 8.274
35 5.843
35 5.672
15 4.736
13 2.571
15 3.861
47 7.740
1 1.429
15 4.076
15 3.334
27 5.954
1 2.973
71 10.753
47 8.196
33 6.846
25 4.208
43 8.526
35 5.498
55 10.998
57 9.915
71 10.439
37 6.279
47 8.341
51 8.117
45 8.513
123 26.855
57 11.096
37 6.073
37 5.567
35 5.497
21 3.934
35 5.531
35 5.494
37 5.769
53 7.436
35 5.716
1 2.437
39 7.552
23 4.271
25 3.957
55 9.175
35 5.163
1 2.186
29 4.674
29 4.767
35 5.446
35 6.944
121 24.396
21 4.395
25 4.620
25 5.250
17 4.059
31 5.925
1 1.648
23 4.406
25 4.231
19 4.318
17 3.805
15 3.447
37 5.185
1 1.498
15 3.496
83 14.770
17 4.271
15 3.074
15 2.991
29 6.941
15 3.003
73 13.858
41 9.930
17 6.106
107 27.215
43 8.117
3 3.623
43 6.177
1 2.474
1 1.369
55 12.685
51 12.066
3 2.078
13 2.846
21 4.050
21 4.708
3 4.594
25 4.764
21 4.297
35 5.466
35 5.389
21 4.302
13 2.218
33 7.497
27 4.756
25 4.478
3 3.462
1 2.252
15 3.266
15 3.356
15 3.480
89 21.303
1 3.167
31 5.971
43 8.122
47 8.676
35 6.432
59 8.994
15 3.068
37 8.397
33 5.896
25 4.230
25 4.523
41 8.888
35 5.615
35 5.147
59 29.729
1 2.680
15 3.108
37 5.497
25 5.930
45 7.694
55 9.836
55 8.978
37 5.644
47 7.430
47 6.966
35 5.403
37 5.284
47 8.775
37 6.010
57 9.492
37 5.628
63 10.844
35 5.321
35 4.726
35 4.921
35 5.732
55 9.188
35 5.663
35 4.811
25 5.203
51 8.148
1 2.563
43 8.621
35 6.313
23 4.516
3 3.721
55 10.348
39 8.609
1 1.981
39 6.303
1 1.789
1 2.340
1 2.170
25 4.436
21 4.016
21 4.157
29 4.545
59 9.229
21 3.669
29 4.766
49 7.573
25 4.284
55 7.992
25 5.571
31 4.940
15 4.307
25 4.714
33 5.551
25 4.094
1 1.748
23 4.104
23 3.796
33 5.954
17 4.123
37 5.476
23 4.297
35 6.939
23 3.375
1 1.478
17 3.529
17 4.067
15 3.272
15 3.221
15 3.581
23 5.758
27 4.638
15 4.313
23 5.532
1 1.711
23 3.946
15 3.152
15 3.006
31 5.133
29 6.405
15 3.590
13 3.110
15 3.198
15 3.750
39 7.159
1 1.556
1 1.414
57 9.793
3 3.568
59 11.718
37 6.559
1 2.409
25 4.334
23 4.373
17 3.959
65 10.074
17 3.652
53 8.066
51 9.652
15 2.871
15 2.976
59 9.193
45 7.884
69 9.896
61 9.186
35 5.243
55 10.932
51 9.115
53 9.401
35 6.119
35 5.662
3 3.420
37 6.374
1 2.491
63 14.120
25 4.281
21 3.818
45 6.508
35 5.080
21 3.996
25 4.194
17 3.720
17 4.068
17 3.568
13 2.983
21 3.701
15 3.035
33 4.889
55 11.059
15 3.243
1 2.034
11 4.147
117 38.850
19 6.885
23 8.971
129 33.380
73 17.541
37 17.405
49 11.258
15 2.950
35 8.047
59 12.456
53 10.618
11 4.281
19 4.191
55 11.743
51 9.436
59 12.451
1 1.666
1 1.172
25 8.617
19 3.794
33 5.625
19 3.103
47 12.788
1 1.345
7 3.729
7 3.983
7 3.472
21 4.135
11 4.509
3 2.680
11 3.698
1 2.228
11 3.031
27 5.629
13 4.951
3 3.550
13 3.460
9 3.503
1 1.897
11 5.342
11 4.499
27 5.190
11 4.130
11 3.273
11 4.322
1 1.940
17 3.487
11 3.073
71 20.014
11 4.969
1 2.084
15 5.256
15 4.600
11 3.749
11 3.309
1 1.730
69 16.621
91 21.922
3 3.116
11 4.607
11 3.981
9 2.026
9 2.644
9 2.740
11 2.919
3 2.741
11 3.246
3 2.730
11 3.010
11 4.298
21 5.190
11 3.641
11 3.778
3 2.540
23 5.029
19 4.188
11 3.542
3 2.417
11 3.582
41 11.666
5 3.890
3 2.886
13 4.367
13 3.046
11 3.512
11 3.002
11 3.207
11 3.578
13 3.775
11 2.789
13 3.385
13 3.191
11 3.508
19 3.551
67 17.555
53 10.624
3 2.849
31 5.532
27 5.744
11 4.300
11 3.180
3 2.634
11 2.429
11 3.244
11 3.067
13 4.004
27 4.333
25 5.759
13 4.154
11 3.574
11 3.497
3 2.832
13 3.858
11 3.045
11 3.510
11 3.143
11 3.234
15 5.515
13 2.729
39 11.019
13 3.867
13 6.083
13 3.144
3 2.775
11 3.358
49 14.090
29 5.371
27 5.432
121 30.038
31 11.042
17 7.363
77 22.061
7 4.785
19 8.340
53 16.244
73 17.043
3 2.845
79 21.395
37 9.452
63 21.260
39 15.145
51 10.007
67 17.558
91 28.640
45 13.983
35 8.780
19 5.457
49 13.779
11 5.658
109 24.406
41 13.791
67 16.511
7 4.770
31 8.413
37 6.897
41 8.844
87 21.537
7 5.128
31 6.895
47 8.589
7 4.743
61 10.873
25 4.442
31 6.619
19 4.892
7 3.702
11 2.198
13 2.471
83 13.789
15 2.381
33 7.350
33 5.876
93 21.813
35 8.599
61 16.666
117 23.257
37 7.030
25 10.442
11 5.824
75 16.734
39 6.890
37 6.728
27 6.275
75 16.841
93 20.794
3 3.456
45 13.850
17 7.409
43 16.402
37 10.733
61 14.688
81 19.824
65 12.433
1 1.642
71 37.249
1 1.994
1 1.692
47 27.088
77 35.861
1 17.635
39 8.263
37 5.545
19 4.178
97 21.273
3 2.982
71 16.364
1 1.605
49 10.406
1 2.062
73 31.729
5 3.663
1 2.228
1 1.256
1 1.542
1 1.970
1 1.929
5 4.202
5 3.441
1 1.777
1 1.763
5 3.370
29 10.160
3 3.580
7 3.442
5 3.073
7 3.884
7 4.333
1 1.484
19 9.619
1 15.542
5 7.916
7 3.780
3 2.543
21 7.088
5 2.461
7 3.692
1 1.822
5 2.873
7 3.883
5 2.676
1 2.109
7 3.958
1 1.574
3 2.949
35 8.452
7 3.230
1 1.671
13 6.431
3 3.153
73 16.070
3 2.479
67 22.438
11 3.818
21 5.686
29 8.803
3 2.620
13 5.513
11 3.940
61 17.023
33 5.798
121 28.405
63 17.179
111 28.103
19 5.258
45 13.387
13 6.629
3 2.366
11 3.205
61 15.432
13 6.236
11 3.493
67 15.936
37 6.205
91 22.568
7 5.415
23 7.312
133 35.189
13 6.178
77 20.912
57 14.986
13 6.643
13 5.651
13 4.279
37 11.766
23 7.231
65 16.364
25 7.124
11 3.414
53 11.649
65 15.402
53 11.853
3 2.641
3 2.588
95 21.674
147 38.051
59 19.685
61 13.342
37 12.946
3 3.338
11 3.617
11 3.388
3 2.755
19 3.112
11 5.772
1 1.273
17 7.988
39 9.430
29 3.844
3 1.574
47 12.285
1 1.706
5 2.520
87 23.125
69 15.941
3 3.008
1 1.358
51 13.782
43 16.773
37 11.174
85 23.246
51 40.314
49 11.930
39 14.957
37 10.605
63 15.956
163 41.336
147 34.273
11 7.183
21 9.274
17 7.269
23 6.837
69 19.135
45 13.237
37 11.793
7 4.181
21 6.701
31 9.988
33 8.815
15 6.661
33 10.558
27 8.523
21 8.208
101 24.728
125 29.931
39 12.577
21 8.015
35 10.531
19 8.191
63 18.687
1 2.558
5 4.389
35 11.574
45 11.037
5 3.023
25 8.736
71 15.534
55 14.456
43 11.555
17 5.789
23 6.548
31 9.383
35 9.605
1 2.058
1 1.418
39 10.619
29 10.704
1 1.967
21 7.448
1 2.033
11 4.671
13 4.129
33 9.368
31 8.240
11 2.737
17 5.639
17 5.953
1 1.837
1 1.983
1 2.071
83 17.509
1 1.117
13 3.409
23 5.480
27 6.879
41 9.906
23 7.260
1 1.068
43 12.281
19 4.814
19 3.665
15 3.049
1 0.750
17 2.788
1 2.419
1 1.304
1 1.607
1 0.981
7 2.004
9 2.323
5 1.090
1 1.481
1 1.190
5 1.154
17 4.932
1 1.196
5 1.693
5 1.356
1 2.454
11 3.626
1 1.692
7 1.672
1 1.329
1 1.225
1 2.131
1 1.271
17 4.487
1 1.110
1 1.125
1 1.342
7 1.619
5 1.466
1 1.116
1 1.159
1 1.465
1 2.393
11 3.381
1 1.311
1 1.239
17 5.722
11 2.635
1 1.294
1 1.174
1 1.182
1 1.464
1 1.093
9 1.944
1 1.023
1 1.316
5 1.360
1 0.959
1 1.233
7 1.329
9 1.640
9 1.493
9 1.358
5 1.280
5 0.985
9 1.663
5 1.273
1 1.490
1 0.973
1 0.840
1 2.521
1 1.150
1 2.496
11 3.157
77 20.837
1 1.437
7 7.277
7 11.871
5 4.477
9 7.152
1 1.665
1 1.183
1 0.992
27 6.613
1 1.630
7 1.428
7 2.117
1 1.120
5 1.153
1 1.328
1 1.469
1 0.985
9 1.526
1 1.292
1 1.314
1 1.363
1 1.174
1 1.335
1 1.251
7 2.224
7 1.218
7 2.895
7 1.448
9 2.426
9 2.192
23 5.871
11 2.385
9 1.920
5 0.982
5 1.011
9 1.578
5 1.389
5 2.814
1 1.447
1 0.921
5 1.331
1 1.395
5 1.468
5 1.137
1 1.063
1 2.245
1 0.977
1 2.787
1 2.153
9 2.173
9 2.703
17 2.290
1 1.505
1 1.818
5 1.075
1 3.615
1 2.781
1 2.580
1 2.728
1 2.620
139 39.024
1 1.802
1 1.829
1 1.329
1 2.071
7 1.913
1 1.290
1 1.297
1 1.314
1 1.412
9 1.935
1 0.956
9 1.738
5 1.206
1 1.305
9 1.574
5 1.190
1 0.936
19 7.479
1 1.132
1 1.282
1 1.422
1 1.196
1 1.318
1 0.961
1 1.094
1 0.968
1 1.498
1 1.355
1 1.575
1 1.227
1 0.918
1 1.042
5 2.160
1 0.951
1 1.174
1 1.319
1 1.164
1 1.136
1 1.019
1 0.921
1 0.956
1 1.043
9 1.671
9 1.476
1 1.528
1 1.034
1 1.295
1 1.164
1 1.164
1 0.972
1 1.285
7 1.321
1 1.218
1 0.872
7 2.055
11 2.449
7 1.926
7 2.079
7 1.679
9 1.980
9 2.302
9 1.580
5 1.713
9 1.863
7 1.486
9 2.228
5 1.245
9 1.594
9 2.164
7 1.502
9 1.704
9 1.657
5 1.115
5 0.975
5 0.946
7 2.904
11 2.975
7 2.091
7 1.602
11 2.909
7 1.497
7 1.360
9 1.446
9 1.444
1 1.550
1 0.981
5 1.938
1 1.176
1 0.794
1 1.071
1 1.074
1 1.022
1 1.133
1 0.698
1 0.923
5 1.272
5 1.317
1 1.047
1 0.690
5 1.394
5 1.393
1 1.020
1 2.166
11 5.520
1 0.943
1 2.273
1 2.940
1 1.360
5 1.321
5 1.206
5 1.493
5 1.457
5 2.464
5 1.242
5 1.120
5 1.056
1 2.875
1 2.999
1 2.219
1 2.819
1 2.327
1 2.397
1 2.723
23 7.165
1 2.465
17 4.136
1 1.639
7 2.123
1 1.343
1 1.246
1 2.233
1 1.570
1 1.703
1 1.512
1 1.311
1 1.274
1 1.104
1 0.871
1 1.155
1 1.140
1 1.200
7 2.289
1 1.567
7 1.566
1 1.582
1 0.985
1 1.195
21 4.877
1 1.132
1 2.042
1 1.013
7 1.589
7 1.368
1 1.244
9 1.984
7 2.242
9 1.445
9 1.626
5 1.240
7 1.247
7 2.128
1 1.690
1 1.026
5 1.199
1 1.048
5 1.078
1 1.009
1 1.002
1 1.008
1 1.071
1 1.174
37 8.649
1 0.893
1 0.924
5 1.130
1 2.872
1 2.424
13 6.267
83 22.129
1 2.818
1 2.446
1 2.528
1 2.362
1 2.109
1 2.879
135 40.203
161 34.386
143 39.571
227 49.458
29 8.016
25 10.195
185 43.228
177 40.706
27 9.267
141 36.237
97 26.424
75 26.621
17 6.197
165 34.421
43 10.117
21 6.397
63 17.253
19 5.766
73 20.879
9 3.537
9 2.963
107 23.694
91 23.544
11 3.329
93 24.021
11 2.767
19 5.094
15 5.455
11 3.740
11 2.815
1 1.786
9 2.587
1 1.949
9 3.309
85 20.846
17 5.184
23 5.495
13 3.222
81 20.916
101 23.028
45 11.320
13 3.517
13 3.650
1 2.442
11 3.189
11 3.013
9 2.554
13 3.429
19 4.623
109 25.516
23 9.765
19 4.678
9 2.691
69 15.823
23 5.677
49 9.555
133 28.365
89 21.531
13 3.274
13 3.619
11 2.633
21 4.285
103 22.859
77 17.719
3 2.692
11 2.907
9 2.790
29 6.337
19 5.103
13 4.030
1 2.671
29 6.164
13 3.638
11 2.998
1 2.308
31 6.225
25 5.516
9 2.104
9 2.500
19 4.726
11 3.410
27 5.831
27 5.737
19 5.030
11 3.186
11 5.065
89 19.203
9 2.854
19 4.209
77 15.968
3 4.946
63 16.994
119 27.078
19 4.583
13 3.325
75 18.665
1 2.171
23 5.354
11 3.236
13 3.826
13 4.174
11 3.130
37 8.416
13 3.165
13 3.206
107 25.231
19 5.416
103 23.781
39 16.458
19 4.221
19 4.451
19 3.832
11 2.755
37 10.105
19 4.676
13 3.284
13 4.487
11 3.478
21 8.416
11 8.242
25 5.720
17 5.013
21 6.776
3 3.257
1 2.018
11 3.223
23 5.292
25 5.191
11 3.158
11 2.671
1 2.071
1 1.859
13 3.323
13 3.314
9 2.308
21 3.901
77 16.791
19 4.325
17 5.084
69 17.831
45 11.249
33 6.765
19 4.225
43 7.953
13 3.867
33 6.525
11 3.650
75 13.761
13 3.689
13 3.478
7 2.443
9 2.664
11 3.098
13 3.123
19 7.868
11 4.552
9 2.708
9 3.190
21 4.557
71 18.142
79 20.009
65 17.135
59 12.218
13 3.764
3 4.256
91 19.556
93 18.368
147 33.011
97 26.152
89 22.538
17 4.686
81 21.241
13 3.389
89 20.903
11 4.266
11 3.446
15 4.309
11 3.144
15 3.466
13 3.461
13 3.919
19 5.821
13 3.105
21 5.024
11 2.940
23 5.026
37 7.429
13 3.926
13 3.324
13 2.781
13 3.016
125 27.827
133 28.900
3 3.453
87 18.571
27 9.772
99 21.448
3 2.515
11 2.810
27 7.364
37 7.088
27 5.973
19 4.067
19 4.758
41 7.278
37 8.713
13 3.593
19 4.637
71 14.674
43 10.837
27 6.388
19 3.919
13 3.322
39 8.332
13 3.351
21 11.157
21 17.413
45 10.343
19 6.814
19 6.468
13 3.587
21 5.801
21 5.932
11 3.800
11 3.623
1 2.410
75 16.019
1 1.526
13 3.737
49 10.507
1 2.083
13 3.539
11 2.678
57 11.112
1 2.095
25 5.470
13 3.205
13 3.126
11 2.245
9 2.337
29 5.970
9 2.563
9 2.943
3 2.996
17 5.239
35 6.713
11 3.212
13 3.290
1 1.803
1 1.653
3 2.890
11 3.241
11 2.589
9 2.557
9 2.154
69 16.210
11 3.005
9 2.860
61 14.921
75 23.665
13 5.610
85 20.847
19 7.628
55 12.803
85 17.872
19 5.956
19 4.319
19 5.972
19 4.193
19 6.669
21 4.835
19 4.195
11 3.672
9 3.643
13 3.079
21 6.883
15 5.336
3 2.940
9 2.630
19 3.903
37 6.811
13 4.064
13 3.790
19 4.438
13 3.308
13 3.532
7 2.111
7 2.040
9 3.177
9 2.443
9 2.455
9 3.012
23 4.460
9 2.406
25 5.498
15 5.416
17 7.229
11 4.161
21 6.157
19 7.048
9 2.250
23 5.054
9 2.122
3 2.824
15 5.166
137 34.916
13 3.476
13 3.435
23 4.933
13 3.103
11 5.794
3 4.412
13 4.462
47 10.354
15 3.131
73 15.444
149 31.502
135 30.265
117 27.099
85 18.917
71 19.051
111 22.757
17 5.629
93 22.915
19 4.005
19 4.563
65 15.540
55 15.349
87 19.389
81 20.488
19 23.085
17 4.056
13 4.125
11 3.636
15 5.279
23 5.570
15 3.930
13 2.901
27 7.073
11 3.493
13 3.809
13 3.639
19 5.453
13 3.661
13 3.277
1 2.328
1 2.033
13 3.574
13 3.583
11 2.892
15 2.935
11 3.131
51 14.007
13 3.685
13 3.323
27 5.900
13 3.767
1 1.887
11 2.693
13 2.910
13 2.943
13 2.775
51 12.226
13 3.249
13 3.624
13 2.851
13 3.279
133 31.484
145 30.953
109 26.215
153 29.828
19 4.915
87 20.847
65 15.546
75 17.287
99 24.619
19 6.309
1 2.301
89 17.816
117 25.446
111 25.395
45 11.480
39 9.283
37 9.833
45 9.983
39 8.918
47 11.157
91 19.146
3 2.475
37 8.709
103 22.909
11 3.098
21 4.254
19 4.834
19 4.525
19 3.949
11 3.325
9 2.555
19 4.537
13 4.140
9 2.474
9 2.384
13 3.509
31 6.264
13 3.272
13 2.984
27 5.855
1 1.982
13 3.750
13 4.075
19 4.416
19 3.832
19 3.930
51 11.105
19 4.535
1 2.135
1 2.307
19 4.301
3 3.121
9 2.959
13 3.344
13 3.079
21 6.477
13 3.865
13 3.579
13 3.885
3 2.797
13 3.285
13 3.234
77 16.301
25 8.890
15 5.057
21 7.572
13 3.436
1 1.871
19 6.311
1 1.792
1 1.855
1 1.854
27 9.045
21 5.690
23 8.434
1 2.275
1 2.370
21 8.365
1 2.214
25 6.707
1 1.802
1 1.549
25 8.253
9 13.226
1 14.700
3 3.101
1 2.186
35 6.921
1 1.846
1 1.772
21 7.095
3 2.728
1 1.630
3 3.149
83 15.943
1 1.888
29 6.508
13 3.493
1 2.011
59 10.453
25 7.163
1 1.757
3 2.632
1 2.036
11 3.038
11 3.119
23 5.618
23 4.800
21 6.093
21 5.626
1 2.404
23 4.716
11 2.814
13 4.293
9 2.487
81 20.029
11 3.341
9 2.328
1 2.115
1 2.109
11 2.660
11 2.849
11 2.700
11 2.456
9 2.237
9 2.740
29 6.308
11 3.443
9 2.072
1 1.906
9 2.343
1 1.642
11 4.026
1 2.050
19 5.942
3 2.994
9 2.381
11 2.813
11 2.890
3 2.895
3 2.458
9 2.225
1 1.723
11 3.032
3 2.323
3 2.591
11 3.667
9 2.174
9 2.258
9 2.431
9 2.130
55 13.113
9 2.623
9 2.268
23 5.115
11 2.731
9 2.080
13 4.597
21 6.686
65 14.803
13 3.429
13 3.129
29 6.876
1 1.630
11 2.678
9 2.605
19 6.773
5 3.475
23 5.004
11 4.377
95 18.849
11 6.233
61 15.236
119 27.611
113 26.255
97 21.115
83 18.301
77 15.976
33 7.212
15 3.842
13 6.310
21 4.591
17 5.255
23 6.016
13 3.322
19 4.868
11 3.166
13 3.542
13 3.369
13 3.478
13 3.384
155 28.856
165 31.651
1 1.952
19 4.972
85 17.572
13 3.483
97 20.743
53 12.058
27 6.067
19 4.646
9 3.003
19 4.543
27 6.156
19 4.264
19 4.774
13 3.416
29 7.663
19 4.546
79 13.270
27 8.133
5 4.786
17 7.376
17 6.537
25 8.758
1 2.007
1 1.865
43 11.846
17 7.634
21 6.653
13 3.572
25 11.913
21 14.121
13 4.532
1 2.089
1 1.543
51 10.136
49 7.927
11 3.695
23 5.284
23 4.617
11 3.531
11 2.949
11 2.609
11 2.466
9 2.401
9 2.459
9 2.411
9 2.756
21 4.536
23 5.960
1 2.205
9 2.232
1 1.730
13 3.875
13 3.367
9 2.322
9 2.561
9 2.213
11 2.918
9 2.753
9 2.200
23 10.570
109 29.274
33 13.017
21 4.706
31 10.032
25 11.374
25 10.919
21 9.927
29 10.245
47 15.798
15 9.326
27 10.020
15 5.938
27 10.282
15 8.128
21 9.473
27 10.845
35 11.902
43 16.344
59 15.882
101 27.640
43 10.884
25 10.352
37 11.552
19 8.698
27 10.400
73 19.365
13 4.988
63 18.402
29 11.185
85 19.965
57 18.214
33 10.139
17 5.754
15 5.509
25 10.459
23 10.396
37 14.352
33 12.329
21 8.748
23 9.841
31 11.793
45 34.625
41 15.419
45 16.110
49 16.888
53 16.159
49 13.133
25 10.411
23 10.244
35 13.514
25 10.267
13 7.900
13 5.444
11 4.702
29 5.011
1 1.433
11 5.766
27 5.669
13 6.200
1 1.992
5 3.169
23 7.810
55 11.439
27 6.787
13 5.082
13 6.562
27 7.929
21 4.985
3 3.220
5 3.226
9 5.531
9 4.376
3 2.812
9 4.228
31 5.902
31 5.275
3 2.258
3 2.244
3 2.456
25 4.406
25 5.632
7 6.057
5 4.245
5 4.382
29 4.580
25 4.015
25 4.120
9 6.137
9 4.112
9 4.132
9 5.383
5 3.226
29 6.389
5 2.377
31 9.332
9 4.291
19 5.394
115 30.934
27 8.259
13 7.372
9 5.522
39 11.243
9 4.926
7 5.284
23 5.467
25 4.453
9 4.221
27 4.629
9 3.939
25 4.372
25 4.974
25 4.439
39 9.499
45 13.353
9 5.068
9 4.155
27 5.783
7 4.466
7 4.493
5 2.863
25 4.436
9 4.095
27 4.841
39 14.172
31 5.374
45 13.172
29 4.619
43 13.075
19 7.455
31 13.467
41 9.759
31 5.171
31 4.126
35 10.921
27 8.665
29 5.335
59 20.007
37 13.887
7 5.576
45 8.916
33 11.000
41 12.763
31 5.891
31 4.312
69 21.379
51 14.002
29 3.518
1 2.614
57 15.956
39 14.335
51 13.058
61 15.742
53 15.525
57 13.308
19 4.279
5 2.492
51 13.925
5 3.478
5 4.417
5 3.515
21 3.797
31 10.364
19 3.437
35 11.329
33 9.297
39 11.174
77 19.572
41 12.920
3 2.151
1 2.397
35 11.239
153 32.142
21 4.314
3 2.760
27 4.342
91 20.680
55 15.606
19 3.020
53 16.125
45 14.443
87 22.331
19 3.872
53 14.300
11 6.246
13 7.671
21 7.677
17 6.482
3 3.170
63 22.116
145 31.928
27 4.347
63 17.584
41 11.339
1 1.674
133 31.123
31 10.778
123 28.862
19 3.628
15 6.820
1 1.199
7 5.509
17 6.208
13 5.371
51 9.744
79 26.440
53 12.249
13 4.862
31 10.568
65 22.128
29 8.484
51 14.983
1 1.575
17 6.405
13 5.051
23 13.136
1 1.325
21 7.523
1 1.202
153 43.403
29 9.355
5 3.650
3 2.651
5 3.074
29 10.108
13 4.793
49 16.666
29 6.134
1 0.845
1 0.852
13 4.620
9 3.489
33 8.484
53 13.460
31 5.259
19 3.859
1 2.449
147 31.704
25 4.850
107 26.369
19 7.544
39 7.530
35 12.591
49 14.701
29 4.827
1 2.149
1 1.673
5 2.647
1 2.036
27 4.618
1 1.778
1 2.010
53 12.443
37 7.135
23 6.737
1 1.168
3 2.358
39 12.527
1 1.050
29 5.945
35 11.839
85 21.976
11 4.311
1 1.001
63 13.324
1 1.101
9 3.794
41 12.223
1 1.664
33 8.116
1 1.292
9 7.413
15 8.100
49 17.678
31 7.352
29 7.693
9 5.524
33 7.355
37 13.942
9 5.572
9 4.986
37 12.510
7 5.253
57 17.059
15 6.387
5 4.150
5 2.647
5 1.833
3 3.550
3 2.934
23 7.596
7 4.929
25 8.968
69 18.248
7 5.067
5 5.226
7 5.121
27 7.854
1 2.072
1 2.081
29 7.299
9 5.798
35 10.351
21 3.268
31 7.257
9 4.697
43 18.000
83 22.462
17 7.250
73 22.410
29 12.934
101 24.933
5 5.071
155 38.631
17 6.730
121 28.170
17 32.707
3 3.739
3 4.478
101 22.100
101 30.248
93 26.854
5 4.716
5 4.681
151 37.723
5 4.892
37 12.743
5 4.538
79 21.690
109 27.650
95 24.937
55 18.805
73 22.089
129 32.177
17 7.322
3 3.507
109 26.238
17 6.293
17 6.119
119 29.046
47 14.268
153 34.046
71 19.694
41 16.052
27 7.150
23 6.520
21 5.717
21 6.014
23 6.051
7 6.222
95 32.321
97 32.948
55 20.889
33 7.699
7 5.421
11 6.172
9 5.660
13 8.217
9 6.021
63 20.112
91 26.415
95 26.368
95 24.506
9 5.597
11 6.416
9 5.191
153 42.903
99 26.376
27 22.151
19 8.280
1 2.128
1 1.798
1 1.254
1 1.808
1 2.052
1 1.673
25 5.761
1 1.016
1 1.381
1 0.949
21 3.781
1 1.375
1 1.483
1 1.100
1 1.037
1 1.184
1 1.214
1 0.903
1 1.150
1 1.067
1 1.423
1 1.455
1 1.274
1 1.407
1 1.022
7 3.288
27 5.788
1 1.109
1 1.540
19 2.846
1 1.649
5 3.457
21 4.358
45 12.889
1 0.999
11 2.664
21 3.343
19 6.663
21 3.286
17 2.748
21 2.897
21 2.410
19 3.999
19 3.020
1 1.699
35 11.109
85 18.920
51 12.086
31 7.410
15 5.591
17 3.553
21 8.432
21 6.172
21 6.858
47 12.561
5 3.653
11 7.216
5 4.185
3 4.221
3 2.949
31 9.457
5 3.705
5 4.257
49 14.671
47 13.321
55 16.080
21 6.548
3 3.136
35 13.751
5 5.340
5 3.588
65 14.590
21 5.719
27 9.689
27 4.739
9 5.349
21 8.697
115 28.876
85 22.155
5 4.687
5 4.630
11 4.865
27 5.543
43 13.690
79 21.420
3 3.138
35 9.729
1 2.331
19 7.674
3 3.266
3 2.296
3 3.871
5 3.927
5 2.981
3 3.342
95 25.005
59 17.065
5 4.340
5 3.381
45 12.784
5 3.645
51 13.187
5 3.287
5 4.551
5 5.088
5 3.759
73 20.738
103 26.507
47 11.633
5 4.243
29 9.638
5 3.359
5 4.227
41 12.457
3 3.280
3 3.510
43 15.336
3 3.426
3 3.482
3 2.733
5 3.639
47 12.956
37 12.240
5 3.992
133 29.468
35 27.565
25 9.440
53 13.249
31 11.222
5 4.372
41 11.674
51 15.108
5 5.029
15 5.030
1 1.451
1 2.023
1 1.645
1 1.469
1 1.579
29 8.949
5 2.117
45 12.547
27 5.996
49 9.892
1 1.251
1 1.561
33 10.787
1 1.754
31 8.479
3 1.758
1 1.450
1 1.875
1 1.243
1 1.414
35 8.687
27 8.280
37 8.696
1 1.763
37 10.593
1 1.472
1 1.708
1 1.959
23 4.030
53 12.310
5 2.988
7 3.092
1 1.396
65 16.608
111 23.535
43 12.870
31 10.693
1 1.538
45 8.060
1 1.615
3 3.905
7 3.676
3 2.786
7 5.122
51 9.819
3 2.866
1 1.190
3 2.282
15 6.326
7 4.272
15 5.864
1 1.253
29 11.468
1 1.288
5 2.853
9 4.186
13 5.735
33 11.980
21 4.940
19 6.506
1 1.060
29 6.344
1 0.985
13 4.923
33 5.796
7 5.551
53 14.798
5 3.296
1 1.753
3 2.794
1 1.765
3 2.739
21 5.715
1 2.231
7 4.077
7 3.427
31 6.045
9 4.664
31 8.376
57 13.115
5 4.067
5 3.480
7 3.924
5 4.064
5 2.563
3 2.275
3 2.561
9 4.142
33 5.532
33 11.165
33 8.375
5 2.860
173 32.999
19 4.303
39 9.101
33 7.050
1 0.926
31 7.539
1 0.950
1 1.552
1 1.658
1 1.130
1 0.908
33 8.422
25 6.746
25 9.446
21 5.163
1 1.019
1 0.956
23 5.978
41 10.598
15 4.386
17 3.102
11 4.607
1 1.051
1 0.957
31 6.980
11 3.693
27 7.798
21 5.950
1 1.247
19 6.023
11 5.668
11 4.467
15 3.866
17 5.352
41 9.027
31 7.027
23 5.004
25 6.319
29 10.507
1 1.402
1 1.289
1 1.278
11 5.783
35 10.469
1 1.341
21 17.146
1 10.445
1 2.078
1 1.108
39 8.556
1 0.916
1 0.897
1 0.849
5 2.994
13 3.799
1 0.890
3 1.411
1 0.756
17 4.139
1 1.002
1 0.894
1 0.826
1 0.866
1 0.888
1 0.943
1 0.870
1 0.958
27 6.960
39 8.268
25 8.211
1 1.245
27 8.667
23 8.807
29 6.454
23 4.708
23 6.236
25 5.154
29 5.955
1 1.501
21 4.940
27 6.116
27 5.854
25 5.194
23 4.905
23 8.866
1 1.438
1 1.662
1 1.699
1 1.324
1 1.332
11 5.228
1 1.292
1 1.375
41 8.742
1 1.202
1 1.190
1 1.293
17 3.115
25 8.403
25 5.347
1 1.023
1 1.222
1 1.176
1 1.083
1 1.217
1 1.024
39 8.094
35 7.699
37 7.196
13 5.515
25 5.512
39 12.062
41 9.064
67 14.200
25 5.278
23 6.894
47 10.363
37 7.538
37 8.973
19 7.125
1 1.661
15 4.441
29 6.038
1 1.239
17 5.374
25 5.824
5 5.060
19 7.149
65 20.384
3 2.748
43 12.516
5 4.780
43 11.175
45 11.049
19 6.732
5 4.520
5 3.583
21 10.346
25 8.337
3 2.663
5 3.999
11 5.962
29 5.138
5 4.002
5 4.381
9 4.606
13 5.919
1 2.099
7 5.262
19 3.233
83 21.110
5 3.572
1 1.442
1 1.105
1 1.631
63 14.160
51 11.033
51 12.173
1 1.468
5 2.133
23 8.725
7 3.492
1 1.914
69 17.303
23 4.416
1 1.271
51 10.426
5 3.240
49 10.617
5 1.656
1 1.117
1 1.073
5 2.035
31 6.330
11 5.671
23 4.199
119 23.086
1 1.520
93 11.230
33 8.035
1 2.113
5 3.357
41 12.242
1 1.405
19 3.449
41 10.494
165 42.974
125 32.335
43 10.109
55 28.099
55 13.437
67 11.836
169 43.086
39 13.057
71 18.791
5 3.785
1 1.564
29 9.933
103 18.799
21 8.446
1 2.141
115 17.703
39 7.229
63 10.903
51 8.481
1 1.164
1 1.020
25 12.931
77 13.135
89 24.267
25 7.036
1 0.989
91 14.294
1 0.952
49 14.890
79 13.973
83 13.144
77 12.464
15 4.811
31 7.304
77 15.488
115 22.887
5 3.610
125 17.947
23 6.082
97 14.698
109 16.940
29 6.580
35 9.109
39 9.730
27 7.100
1 1.333
117 20.490
25 8.328
1 0.866
1 1.036
29 11.435
103 14.650
75 11.904
21 8.008
91 13.576
37 8.112
53 9.087
31 8.431
49 9.857
23 6.453
5 2.935
1 2.059
95 14.615
7 2.459
63 14.696
1 1.146
75 18.007
19 5.276
33 8.002
71 11.731
41 8.365
27 7.553
67 11.956
5 3.998
35 8.411
63 11.360
25 6.045
9 5.886
131 30.383
9 5.136
35 9.980
123 35.140
9 10.385
89 26.776
7 5.272
55 17.304
75 16.314
19 5.738
19 4.600
53 13.655
45 12.509
47 16.882
31 10.697
13 6.221
19 5.080
17 7.706
91 23.555
9 4.691
35 11.811
77 20.792
1 3.007
19 4.598
1 1.825
7 5.860
1 1.599
3 3.271
3 3.228
13 4.962
49 13.100
13 7.975
103 26.890
99 24.318
35 10.370
23 6.010
3 3.659
31 14.837
3 3.014
113 26.453
19 3.997
43 8.237
27 4.974
77 22.111
15 4.869
55 12.078
1 2.104
3 2.949
1 1.944
1 1.688
25 4.159
1 2.168
33 5.966
15 4.038
17 3.968
15 3.407
31 5.157
55 12.049
15 4.178
3 3.601
1 2.076
1 1.720
29 9.943
27 5.667
1 1.973
61 15.427
63 15.743
99 23.552
3 2.983
3 3.014
3 3.475
3 3.347
35 10.680
11 6.145
11 6.349
7 5.290
13 6.699
13 6.859
45 13.000
7 4.699
15 7.523
3 3.258
71 17.392
1 2.747
13 3.993
17 4.958
3 2.646
3 2.691
3 3.024
1 2.139
115 27.001
99 22.385
27 5.045
73 15.866
15 4.536
3 3.104
27 4.922
3 2.910
3 2.891
15 3.888
103 22.999
79 38.678
11 7.828
1 2.109
27 5.032
17 7.777
15 7.412
101 23.504
7 5.746
5 4.694
3 2.956
21 8.202
3 3.721
21 5.289
89 20.679
3 3.318
3 3.025
15 3.569
15 3.689
87 23.628
15 3.924
15 5.280
19 4.271
101 22.886
31 9.815
27 4.834
3 3.115
3 3.725
3 2.977
15 3.584
99 24.321
37 8.766
1 2.142
1 1.217
1 1.202
7 2.255
25 6.293
1 1.176
1 1.028
1 0.960
1 2.107
27 10.385
1 1.162
1 0.844
7 1.904
1 0.779
1 1.010
1 0.996
7 1.732
31 6.211
31 9.615
27 9.254
35 7.944
1 1.296
1 1.337
7 1.413
27 6.294
1 1.096
1 1.232
1 1.275
1 1.040
1 0.933
1 1.121
1 0.874
45 10.164
7 1.717
11 3.817
11 4.565
35 9.009
27 10.243
29 7.973
37 8.021
35 7.691
7 1.570
1 1.229
31 7.091
1 1.295
1 1.409
1 1.275
1 0.907
29 5.703
1 1.352
1 1.175
1 0.771
1 0.890
31 5.118
1 0.777
45 7.356
21 4.350
1 0.979
1 1.382
1 1.172
37 8.293
1 1.198
1 1.112
1 1.049
1 1.129
1 1.321
1 1.010
1 0.832
1 0.885
29 6.812
1 1.982
57 12.942
11 5.411
25 5.577
7 2.117
41 7.853
1 0.944
7 1.670
13 5.496
31 9.163
13 4.710
11 3.354
53 10.132
27 6.382
1 1.166
1 0.987
1 1.395
1 0.924
11 2.148
1 1.058
1 1.083
1 1.133
1 1.303
43 7.855
1 1.348
1 1.267
1 1.095
1 2.156
31 6.290
1 2.552
1 1.527
1 1.577
1 1.414
1 1.984
1 1.159
1 1.622
17 3.447
11 2.303
1 1.796
1 1.293
35 7.905
1 0.779
17 3.775
1 1.426
1 1.228
15 2.910
21 5.554
13 2.665
1 1.407
1 1.212
1 1.324
1 1.579
33 7.043
1 1.125
1 1.018
15 3.637
15 2.407
1 1.455
15 3.632
15 2.600
1 1.094
1 0.831
1 1.094
1 1.778
1 1.316
1 1.652
77 18.672
1 1.243
1 1.143
1 1.175
1 1.500
1 1.083
13 2.372
1 1.098
1 1.046
1 0.972
1 1.105
1 1.162
15 3.890
1 1.204
1 0.951
1 1.219
19 3.607
1 0.998
11 4.287
1 1.182
1 0.664
1 1.664
31 5.943
1 1.541
1 1.499
1 1.677
1 1.961
1 1.692
1 1.286
1 1.335
1 1.377
21 4.177
1 1.428
13 2.690
1 1.119
1 1.329
1 1.064
1 0.983
1 1.222
1 1.488
1 1.149
13 2.239
1 1.414
1 0.966
1 1.492
1 1.133
1 1.196
1 1.206
1 1.271
19 3.790
15 3.132
1 1.621
35 7.819
23 5.175
23 4.139
29 6.450
17 3.906
1 9.931
15 15.553
15 3.340
19 3.135
33 4.884
13 2.264
19 3.187
1 0.839
33 6.324
1 0.736
19 3.268
1 0.683
43 9.664
61 10.217
43 9.076
29 3.996
21 3.456
13 2.562
13 2.467
1 1.299
1 1.468
1 1.435
55 13.790
37 6.554
1 1.854
17 3.616
19 3.638
1 1.966
1 1.324
1 1.764
1 1.309
1 1.538
1 1.240
1 1.132
19 3.696
1 1.234
15 3.157
1 1.439
1 1.224
1 1.334
31 6.746
1 1.262
17 3.110
1 0.965
1 1.036
1 1.288
1 1.459
1 1.408
1 1.313
1 0.896
1 1.091
1 1.008
1 1.418
1 1.536
17 3.240
1 1.107
1 0.902
1 1.057
23 4.193
1 1.192
1 1.435
1 1.119
1 1.391
23 4.232
23 4.449
1 1.497
1 0.906
13 2.160
27 4.017
1 1.253
1 1.260
21 3.293
1 1.255
23 3.884
21 3.771
1 1.238
1 1.287
1 1.128
1 1.041
1 1.244
1 0.831
15 3.813
23 4.788
1 1.439
15 3.319
1 1.518
23 4.320
41 7.122
37 6.913
55 9.006
21 3.741
65 10.509
1 1.298
1 0.955
15 3.650
21 3.956
17 2.927
1 1.879
15 3.149
21 3.726
23 3.607
37 5.504
13 2.351
1 1.371
17 2.536
15 2.307
13 2.328
21 3.734
19 3.329
17 2.801
13 2.009
17 2.628
21 4.042
15 2.577
17 2.593
19 2.973
17 2.446
17 2.919
13 2.184
1 0.804
1 0.927
1 0.838
15 3.256
41 7.066
1 1.064
21 3.644
19 3.378
13 2.455
19 3.232
15 2.747
1 0.891
1 0.890
11 2.151
1 1.314
1 0.653
1 0.965
51 9.360
23 4.359
35 5.311
35 7.737
45 10.985
17 5.483
15 2.452
1 0.798
1 0.954
11 1.957
1 1.106
19 3.077
1 1.432
1 1.954
1 1.437
1 1.785
1 1.417
1 1.295
1 1.476
1 1.026
1 1.508
17 3.991
1 1.244
1 1.575
1 1.387
1 1.600
1 1.267
1 1.120
1 1.453
1 1.086
13 2.534
1 1.140
1 1.166
1 1.134
1 1.965
1 1.274
1 1.362
1 1.090
1 1.254
39 8.842
1 0.892
1 1.535
1 1.119
23 4.465
1 1.578
15 3.222
1 1.255
25 5.405
59 11.931
19 3.478
19 3.445
17 2.451
1 1.476
1 1.241
15 2.137
19 3.918
1 1.491
19 4.103
1 1.356
17 3.454
1 1.073
13 2.734
1 0.921
1 0.930
37 7.070
19 3.695
35 7.408
31 6.748
63 24.174
31 11.838
17 9.998
61 21.389
13 6.689
31 10.113
9 5.892
25 4.923
105 28.767
31 10.659
17 8.368
57 16.611
9 5.540
29 6.239
39 14.910
37 14.086
67 20.480
21 7.788
31 13.840
95 40.559
53 10.208
1 2.089
1 1.527
1 0.965
29 4.989
1 1.089
13 4.717
13 5.973
27 8.720
1 1.196
29 4.668
1 1.324
1 1.204
33 9.636
19 7.166
33 9.873
29 5.175
51 14.235
43 11.153
33 7.110
39 8.631
53 14.889
91 18.058
67 15.824
1 1.842
31 9.088
93 22.060
1 1.987
19 3.543
27 4.031
45 14.048
111 19.756
57 16.173
89 18.225
61 16.083
1 0.984
75 18.055
27 7.892
27 7.842
13 2.590
29 4.379
137 25.088
13 2.640
19 4.609
5 3.498
57 13.397
75 22.051
53 13.907
131 26.708
57 13.840
49 11.844
59 12.888
115 25.765
43 12.279
21 5.527
59 14.656
21 4.936
29 16.576
33 13.739
21 10.731
31 8.159
23 10.882
27 9.692
71 19.451
51 16.811
31 12.930
31 13.602
35 13.808
33 14.151
13 7.360
25 12.805
45 13.305
47 17.234
53 16.483
35 30.612
29 12.495
105 26.186
31 10.252
47 14.769
11 7.503
33 7.233
51 13.327
21 10.290
15 7.856
31 12.581
35 13.376
45 13.670
31 11.686
33 12.126
35 16.091
65 17.486
33 7.413
17 8.913
75 22.847
1 1.729
55 11.443
13 5.374
19 4.005
15 2.581
15 2.368
1 0.993
1 1.259
1 1.030
59 11.657
31 9.151
19 6.123
53 19.666
23 6.332
29 10.895
5 4.649
29 5.837
81 18.602
59 14.215
31 7.166
23 4.567
33 5.394
3 4.135
15 7.549
87 18.513
23 4.540
51 19.013
45 13.810
31 9.249
25 5.152
69 15.071
37 8.006
1 1.468
19 3.870
17 3.323
25 3.894
29 8.736
15 5.124
89 22.231
119 24.297
15 2.866
21 3.981
15 2.784
15 3.242
13 2.628
1 1.897
25 3.634
47 12.842
45 12.914
35 9.571
23 2.975
31 10.478
15 2.325
23 6.717
43 14.863
19 6.805
9 5.565
13 5.285
15 4.427
27 8.293
17 4.453
13 2.582
35 9.008
23 6.845
17 5.798
71 18.251
11 2.773
35 10.663
1 1.002
1 1.333
13 3.515
5 2.472
33 9.678
93 22.150
21 6.749
35 22.804
21 4.514
1 0.690
3 3.201
1 1.826
13 2.501
37 5.728
1 0.939
35 7.697
1 1.660
7 2.030
47 8.016
39 7.411
7 1.694
17 2.736
37 7.751
31 8.854
1 1.428
9 2.626
7 1.375
25 7.265
79 22.168
27 9.466
31 6.883
75 19.681
39 9.805
57 14.673
9 3.229
37 9.708
41 10.073
19 7.170
31 11.014
29 9.772
11 5.780
37 9.967
9 5.323
9 3.983
9 4.528
19 6.720
109 16.577
9 4.932
11 5.007
9 4.562
33 8.397
99 15.193
33 7.745
9 4.189
27 6.549
81 14.150
31 8.351
31 8.355
81 13.325
11 4.978
9 4.572
13 4.924
17 5.787
53 10.418
33 10.061
17 5.194
95 13.864
33 8.258
9 3.884
27 6.334
45 9.579
15 6.345
25 7.486
9 3.951
31 4.974
1 1.402
25 6.368
3 2.868
1 1.128
1 1.701
25 5.051
1 0.872
7 6.097
23 8.653
19 6.927
23 5.705
19 3.960
25 7.219
23 6.901
29 8.161
7 4.742
41 11.342
45 9.245
19 5.863
19 6.932
39 10.057
53 13.748
137 30.936
9 5.898
7 3.674
17 7.469
145 31.732
19 7.561
153 33.932
23 8.852
11 5.747
7 4.755
19 6.684
55 13.998
35 9.502
27 8.657
13 5.186
29 5.056
9 29.121
7 4.972
123 29.078
125 25.934
121 26.842
181 34.790
3 3.159
5 3.844
57 12.542
21 3.579
11 5.660
25 5.545
55 13.748
19 3.757
23 9.213
15 5.736
53 12.496
5 4.220
25 5.119
31 6.900
51 12.345
15 6.719
1 2.348
25 7.024
1 1.592
1 1.699
1 1.150
1 1.000
1 1.003
1 1.060
1 0.963
1 1.169
1 0.970
15 3.607
1 1.097
5 1.560
1 1.050
9 2.006
1 0.931
1 0.756
1 1.066
1 1.117
1 1.396
1 1.074
1 0.987
1 1.175
1 1.103
9 4.120
1 0.986
1 0.763
51 9.644
1 0.937
5 1.614
1 1.152
1 0.710
1 0.909
1 1.114
1 0.962
1 0.949
1 0.992
1 1.136
1 1.081
1 0.813
1 0.905
27 6.358
1 0.813
1 1.025
93 22.917
11 5.385
9 5.378
9 4.306
9 2.284
19 3.635
1 1.068
1 1.064
1 1.370
1 0.886
1 1.163
1 0.977
25 6.336
1 1.065
5 1.579
1 0.819
1 0.993
1 1.711
9 1.512
1 0.857
1 0.946
1 0.793
1 0.998
1 1.250
1 1.017
1 1.438
1 1.385
1 1.000
5 1.333
1 1.259
1 0.925
1 1.282
1 0.942
1 0.773
29 4.862
1 1.358
1 0.953
1 0.939
1 1.011
1 0.952
9 1.758
1 1.263
27 5.515
1 1.183
1 1.105
1 0.983
1 0.947
9 1.801
9 1.532
1 1.207
1 0.871
9 3.585
9 3.908
9 2.884
15 4.999
11 3.814
5 1.775
5 1.620
25 6.176
27 6.165
1 0.843
1 0.796
1 0.884
1 0.915
1 0.919
1 1.070
1 1.068
1 0.998
61 12.309
23 5.365
1 0.898
5 1.123
1 0.956
5 1.047
1 0.706
25 5.230
1 1.022
1 1.156
1 0.623
1 0.800
9 1.595
1 0.871
1 1.015
1 1.099
1 1.079
1 0.872
1 0.860
1 0.822
1 0.797
5 0.824
1 0.732
1 0.763
1 0.984
1 0.936
1 0.835
1 1.106
1 1.024
1 0.952
1 1.088
1 0.931
1 0.990
1 1.361
1 1.008
1 0.808
1 0.821
31 6.946
9 2.111
31 6.505
5 1.615
9 2.101
15 2.765
1 0.910
1 0.894
1 1.015
1 1.071
1 0.955
1 0.806
15 4.271
73 12.074
1 1.319
1 1.041
1 0.698
1 1.063
1 0.812
35 6.858
1 0.769
1 1.249
1 0.886
1 0.664
1 0.896
1 0.874
1 0.788
1 0.664
1 0.669
1 0.620
1 0.789
1 1.123
1 0.865
1 0.918
1 1.052
1 0.862
1 0.819
25 5.715
1 0.781
1 0.684
1 0.560
1 1.097
31 8.432
55 14.880
67 15.603
103 21.296
1 1.189
19 2.945
23 4.049
11 3.517
11 3.708
31 7.226
9 3.960
19 5.290
41 10.716
29 8.292
11 4.455
1 0.896
1 1.260
1 1.067
33 7.488
9 3.805
1 1.297
77 24.325
1 2.556
1 1.696
1 1.717
9 4.276
101 24.120
13 6.436
25 19.551
19 14.309
5 2.976
23 4.708
129 33.442
1 2.270
1 1.702
1 2.008
1 1.363
33 7.194
57 18.463
67 17.542
1 1.757
1 1.531
1 1.631
19 3.591
89 18.230
57 12.882
61 16.409
45 12.187
1 1.824
1 2.212
1 1.730
29 4.954
5 3.644
1 2.015
23 5.887
7 4.193
47 16.507
11 6.503
19 4.727
3 3.476
3 2.828
55 17.026
37 10.220
23 9.028
27 5.148
41 12.905
79 18.622
21 7.322
3 3.025
23 5.173
19 5.253
27 5.502
31 6.728
27 4.361
23 5.700
29 4.469
15 3.925
5 4.652
11 3.835
97 21.544
15 4.825
3 2.114
7 2.973
11 4.961
35 5.815
1 1.434
1 1.129
15 6.530
1 0.979
19 4.600
19 2.946
23 4.281
23 3.811
17 3.232
3 3.074
45 11.865
1 0.762
21 3.238
19 3.065
51 11.804
27 4.171
1 1.081
43 7.217
35 7.551
125 29.079
57 13.192
21 3.083
1 1.831
1 1.117
15 2.858
1 0.933
1 0.820
19 2.873
1 0.804
17 3.604
1 0.694
1 0.806
1 0.811
1 1.056
1 0.713
1 0.509
1 0.744
1 0.711
1 0.963
1 0.847
1 0.724
21 6.740
1 0.709
1 0.957
1 0.802
1 0.902
1 0.833
25 3.875
33 5.783
1 0.661
1 0.733
1 0.818
1 0.698
1 1.003
1 0.786
1 0.727
57 15.605
27 5.744
1 1.001
1 0.893
1 0.799
33 7.385
17 4.490
91 22.747
17 5.110
17 4.832
21 4.929
1 0.741
35 7.051
1 0.754
1 0.708
1 1.465
1 0.715
1 0.662
1 0.738
1 0.886
1 0.632
1 0.667
1 0.649
1 0.626
1 0.740
1 0.722
1 0.661
1 0.567
25 4.424
1 0.764
1 0.664
15 2.267
1 0.683
1 0.675
1 0.917
1 0.986
1 0.640
1 1.081
1 0.900
1 0.733
1 0.590
1 0.698
35 6.338
17 3.027
41 8.971
55 8.572
35 7.670
23 5.454
41 9.099
21 5.464
13 3.461
1 0.789
27 3.996
19 2.922
113 27.627
13 3.813
1 0.781
1 0.772
1 0.642
1 0.919
21 3.858
1 0.686
1 0.528
1 0.638
23 3.916
1 0.641
1 1.155
1 0.660
21 3.762
1 0.744
1 2.977
1 0.827
17 16.974
9 9.351
27 9.179
67 22.148
5 3.934
99 26.865
109 32.036
89 24.471
153 37.607
25 6.989
29 4.100
1 1.641
23 3.513
43 12.951
27 9.348
55 15.438
49 13.469
7 1.806
21 7.781
15 5.484
3 1.499
7 5.144
5 3.782
23 3.533
9 3.213
25 2.824
35 9.588
3 1.244
3 1.042
3 2.124
97 27.638
35 7.585
15 7.156
15 7.208
19 6.731
31 8.355
43 13.103
13 6.663
5 3.265
5 4.096
27 7.229
61 16.671
45 15.195
11 6.763
9 6.676
9 5.143
21 9.356
7 4.575
7 6.935
7 5.048
31 9.949
27 10.260
33 10.647
75 24.008
31 9.532
45 11.338
23 7.669
53 18.138
33 10.423
45 11.456
61 14.503
17 4.987
53 15.239
19 4.672
23 6.868
49 15.190
67 16.032
23 5.282
25 5.671
25 5.590
29 9.436
23 5.017
15 2.331
43 10.848
1 1.365
7 3.646
5 2.747
17 3.896
47 9.580
41 13.662
7 3.573
17 3.276
19 7.197
21 5.202
45 10.386
15 4.878
51 13.620
1 1.390
1 1.373
1 1.086
27 5.452
33 5.417
51 11.842
1 14.424
13 16.903
49 18.701
63 15.962
29 5.362
41 9.887
35 10.086
23 8.670
37 9.323
67 22.211
31 10.381
33 8.228
9 6.490
29 5.614
23 10.025
35 11.349
27 8.601
19 8.994
27 10.324
51 15.101
25 10.330
21 9.924
19 7.357
23 8.051
5 3.281
17 7.719
3 2.558
29 5.414
3 3.095
23 7.959
59 15.274
45 13.776
23 8.635
33 10.785
13 5.370
13 6.609
13 6.165
153 36.149
41 10.432
25 9.042
25 3.998
47 15.034
47 13.989
47 11.744
45 10.767
25 4.295
25 4.327
21 4.254
27 9.071
29 5.637
39 11.125
39 10.723
25 7.288
21 3.783
23 4.013
33 9.111
25 3.867
47 9.378
35 9.933
15 4.796
69 20.274
63 18.598
19 7.117
33 7.082
33 7.661
67 19.756
31 6.375
23 7.744
19 8.423
51 13.164
17 6.618
31 5.696
17 6.281
19 8.708
33 8.684
15 8.526
31 10.253
29 8.702
65 15.705
25 7.229
43 10.795
47 11.304
23 7.375
33 8.972
45 13.569
19 5.402
45 22.931
51 14.823
29 9.673
25 6.972
47 12.439
15 6.552
61 13.476
13 5.582
31 9.283
23 5.820
13 5.189
69 16.399
19 7.392
39 10.134
51 9.618
27 7.828
43 12.137
31 8.999
31 9.545
13 6.920
57 14.561
47 10.766
43 12.370
29 9.137
81 18.387
5 3.432
43 9.116
31 11.399
43 8.609
57 15.234
59 13.535
17 7.246
25 7.190
103 21.616
37 10.178
17 5.433
13 4.983
53 11.896
69 14.760
69 14.266
51 11.583
73 13.148
49 12.765
25 8.522
25 5.668
3 2.838
233 54.064
79 19.139
63 14.193
13 3.326
41 12.344
11 2.889
41 15.236
133 35.947
133 26.353
51 14.593
45 9.153
71 18.910
47 16.116
97 25.596
207 46.425
39 14.012
3 3.130
1 2.837
1 2.631
1 2.566
97 24.021
23 10.662
25 11.298
21 4.754
139 33.785
79 23.162
41 13.319
1 1.463
3 2.789
39 11.294
51 12.859
3 3.435
67 14.897
105 24.359
29 12.407
17 5.047
77 22.052
77 22.573
127 25.865
75 21.379
21 4.847
5 5.205
1 2.419
21 4.657
181 39.502
159 32.332
1 1.517
3 3.289
3 2.610
31 9.032
97 23.704
99 27.667
1 2.489
5 4.502
27 8.076
1 2.361
37 7.293
7 6.126
37 13.774
25 6.124
5 3.456
59 15.726
29 7.538
37 8.543
35 10.905
25 6.453
39 16.184
11 6.585
37 12.847
33 6.909
31 6.998
31 6.091
33 7.130
47 18.211
25 25.184
11 6.304
45 13.948
71 17.119
11 6.551
11 6.224
11 5.989
11 6.284
53 17.596
35 7.236
5 3.458
29 5.636
23 5.993
43 13.853
11 5.389
7 3.920
9 5.607
35 6.148
51 11.626
101 32.240
45 13.539
19 11.661
21 9.990
33 11.500
11 6.328
39 13.008
87 25.679
25 11.040
109 28.286
93 27.415
127 38.362
17 10.084
127 32.358
95 28.118
27 12.135
9 5.853
39 8.756
49 11.270
33 11.960
29 9.747
25 9.398
81 24.437
31 11.773
41 14.849
55 16.428
89 24.003
17 8.145
81 25.886
63 19.015
29 11.838
61 20.148
83 24.100
45 14.994
57 15.994
21 9.775
25 11.150
75 22.697
15 9.699
79 21.312
37 10.585
3 3.012
23 11.251
53 16.253
15 7.550
81 24.109
87 21.713
23 10.325
11 10.098
123 32.190
53 17.200
71 19.271
45 10.724
23 5.384
23 4.623
1 1.117
23 4.641
51 9.801
35 9.854
23 5.005
141 33.706
61 18.597
71 19.355
59 16.584
83 19.907
23 9.164
29 9.623
61 19.408
143 32.381
45 13.656
27 5.952
33 5.440
23 5.121
31 5.053
61 22.062
39 12.223
31 11.028
35 7.249
15 4.599
25 8.990
69 19.856
41 11.869
45 11.192
25 6.914
41 9.995
43 9.596
41 8.921
31 7.860
25 6.477
33 7.613
23 5.695
59 16.456
5 4.061
5 3.785
3 3.480
27 3.986
27 5.242
5 3.181
37 8.598
27 4.754
17 4.052
15 7.861
89 29.632
1 2.515
147 29.257
25 4.593
77 14.629
3 3.907
109 29.061
39 14.384
103 30.790
59 19.887
59 16.645
89 26.492
29 7.565
91 26.122
39 7.564
51 13.822
79 25.283
97 26.482
37 11.362
65 19.311
19 4.575
115 24.394
97 27.116
69 23.058
23 6.158
121 28.347
99 26.800
111 27.555
91 24.210
97 23.468
69 19.065
55 18.364
59 15.300
19 4.455
67 11.513
123 28.637
63 17.866
101 27.281
79 24.083
59 18.825
71 21.520
103 28.034
23 6.435
95 27.579
51 34.978
37 13.189
31 6.482
81 23.351
55 10.129
85 22.440
81 24.229
95 25.505
81 21.635
75 22.182
73 21.518
27 6.866
13 6.721
1 1.919
1 2.018
23 3.242
9 3.438
25 7.936
15 7.113
37 9.759
1 1.755
1 1.952
1 1.783
21 6.171
11 2.757
37 9.837
23 2.993
17 7.355
1 1.848
93 23.835
65 14.967
83 17.902
77 14.865
13 6.436
11 5.436
83 15.774
27 8.834
11 5.241
77 15.107
15 6.037
75 18.732
81 18.554
9 4.968
81 15.529
65 21.206
163 38.402
97 28.267
111 27.306
127 32.447
35 11.931
17 7.006
67 19.389
85 24.995
91 27.317
81 18.976
103 27.158
29 4.749
3 4.038
1 1.263
3 2.987
5 3.997
3 2.985
33 10.949
1 1.298
21 3.632
5 11.370
1 13.452
33 13.483
29 6.449
13 6.563
41 11.703
23 4.793
109 25.633
21 7.549
1 1.829
1 1.675
123 29.175
1 1.517
1 1.743
47 13.344
37 10.199
55 13.986
59 13.263
35 10.196
37 9.241
57 21.571
13 3.485
15 3.390
1 1.904
13 2.785
1 1.764
1 0.987
31 5.152
35 6.063
9 2.613
13 4.037
15 3.294
1 2.201
1 1.810
1 1.790
1 2.491
21 3.570
17 3.694
13 3.321
41 8.413
15 3.614
17 2.780
25 4.006
25 3.734
13 1.570
47 13.229
21 3.496
17 2.961
15 3.030
53 11.011
13 3.127
1 1.754
1 2.259
1 1.887
27 4.658
1 1.248
19 7.128
17 5.071
11 2.531
1 1.870
1 1.702
11 4.204
1 1.947
19 2.822
31 5.099
73 19.337
37 6.386
1 1.466
1 1.421
1 1.375
17 5.037
51 12.334
19 6.786
27 6.132
23 5.634
29 5.857
35 6.403
21 4.986
29 5.893
35 5.562
35 5.652
21 5.525
35 5.411
27 5.460
51 14.744
27 6.816
29 5.598
29 5.494
35 5.693
5 4.472
53 14.015
3 3.702
13 6.360
5 3.415
55 14.271
47 10.796
37 9.449
7 3.969
1 1.554
1 0.862
1 0.867
1 1.241
1 1.142
1 0.878
1 1.816
29 7.991
1 0.952
7 1.404
1 0.791
25 5.054
1 0.824
1 0.656
1 1.179
1 0.827
1 0.840
1 1.490
1 0.824
1 0.948
1 0.893
25 4.184
45 6.950
29 4.448
27 5.402
1 0.698
1 0.664
29 5.143
7 1.653
1 0.724
5 1.150
1 0.782
1 0.913
1 0.570
1 0.751
1 0.832
1 0.892
7 1.832
1 0.816
1 1.102
29 4.709
1 0.763
1 0.695
1 1.361
33 6.674
1 1.090
1 0.776
1 1.099
19 5.816
13 4.874
23 7.660
27 7.310
33 6.439
1 0.638
1 0.639
1 0.810
1 0.727
1 0.793
1 0.639
31 6.754
1 0.733
19 4.199
1 0.820
1 0.835
1 0.742
19 3.721
1 0.632
1 0.690
1 0.816
1 0.965
1 0.862
1 0.833
1 0.818
25 4.021
1 1.261
1 0.749
1 0.858
1 0.862
1 0.700
1 0.584
111 23.063
1 0.736
1 0.824
1 0.829
1 0.772
1 0.710
43 7.091
1 0.798
37 8.101
25 3.978
33 8.567
1 0.899
1 0.779
1 5.967
1 0.879
1 6.306
19 8.891
25 4.466
1 1.543
1 0.734
29 5.001
31 8.004
19 5.455
33 8.132
35 7.435
31 7.077
25 6.967
21 4.763
27 4.591
25 4.297
37 6.558
45 8.020
1 0.661
1 1.060
1 1.479
1 0.599
1 0.608
1 0.922
1 0.830
35 5.858
27 5.056
1 0.785
19 2.716
1 0.749
21 2.984
1 0.623
31 6.086
1 0.626
1 0.836
1 0.709
1 0.705
11 2.300
1 0.600
1 0.719
1 0.814
1 0.886
1 0.730
1 0.714
1 0.767
1 0.646
23 3.192
1 0.635
1 0.621
1 0.778
1 0.703
1 0.701
1 1.342
1 0.930
1 0.766
1 0.590
1 0.609
37 7.524
61 9.578
65 11.371
5 1.385
23 5.891
1 1.439
1 1.697
1 1.008
1 0.879
1 0.823
1 0.874
1 0.699
19 3.721
29 6.991
43 10.601
59 11.356
1 0.823
1 0.691
1 0.810
1 0.758
55 8.676
1 0.805
1 1.079
1 0.621
1 0.919
1 0.698
1 0.749
1 0.831
1 0.718
1 0.727
1 0.701
1 0.697
1 0.639
1 0.651
1 1.125
1 0.793
1 0.710
1 2.943
1 1.019
41 9.292
1 0.765
1 0.628
1 0.653
1 0.951
13 2.054
19 8.688
23 2.569
13 6.425
9 4.411
19 2.248
15 2.497
15 2.424
17 3.641
23 2.782
13 5.549
1 1.724
1 1.794
17 3.510
19 2.930
19 4.676
15 2.282
19 3.139
17 2.782
19 3.744
1 1.190
13 2.324
23 2.685
15 2.244
15 1.936
1 1.500
17 5.601
9 6.818
31 6.105
17 5.514
29 9.405
55 13.376
129 34.374
15 3.005
83 19.270
97 20.120
61 12.505
157 31.788
1 2.192
173 33.551
1 2.277
115 23.885
1 1.825
31 9.699
1 2.745
77 19.758
97 24.406
75 19.879
3 3.587
35 10.834
21 5.361
23 7.345
1 1.244
27 4.620
47 9.869
1 1.067
31 4.491
23 4.726
1 1.712
1 1.048
1 1.469
1 0.856
29 7.984
53 13.162
21 7.253
21 7.753
17 5.450
11 4.937
1 1.191
27 4.429
31 9.624
31 7.078
25 6.415
25 6.434
29 4.978
27 6.857
13 6.126
11 4.201
19 17.405
11 11.251
29 6.425
39 8.828
11 4.789
87 24.467
21 7.891
89 29.027
31 8.005
1 1.075
1 1.349
3 2.280
21 6.895
1 1.074
27 7.228
121 21.095
15 3.474
63 12.791
9 2.769
15 5.597
13 5.017
13 4.990
15 2.827
1 1.747
65 14.378
3 1.681
1 2.121
11 2.979
35 9.456
7 3.825
39 8.078
1 1.203
23 4.977
17 4.502
7 2.283
5 3.055
33 4.603
21 3.556
7 3.541
23 6.702
25 5.951
29 6.356
91 17.826
1 1.533
15 2.997
5 1.973
1 1.354
17 4.049
1 1.527
5 2.441
1 1.110
19 4.663
7 2.716
23 3.020
5 2.544
23 5.689
1 1.330
53 9.478
37 5.629
1 1.678
1 1.356
1 0.769
15 2.609
1 1.181
1 0.947
1 1.643
1 1.230
27 4.066
25 4.098
1 1.615
25 3.884
1 1.990
1 1.901
1 1.439
15 2.465
1 0.950
1 1.523
29 4.402
1 0.991
1 1.293
15 1.635
61 17.089
23 4.103
15 2.741
1 1.482
27 3.690
13 1.929
1 1.012
1 1.185
23 3.115
15 2.150
1 1.024
23 2.953
1 1.835
1 1.339
1 1.483
55 10.116
1 1.071
15 2.598
97 20.417
1 1.599
39 6.168
1 1.072
1 0.752
23 3.818
25 2.782
93 17.540
71 14.610
39 6.536
1 1.697
1 1.507
23 3.132
1 1.579
1 1.253
13 2.264
25 3.546
1 1.237
1 0.986
1 1.290
1 1.334
1 1.647
21 2.908
21 2.926
25 3.481
1 1.214
1 0.827
1 1.000
1 1.071
15 2.735
23 3.162
23 8.211
27 4.194
1 1.375
1 1.351
1 1.281
25 3.718
1 1.333
23 3.016
45 9.221
21 3.599
1 0.923
1 1.287
1 1.973
1 1.256
1 0.973
21 2.188
25 3.338
23 2.544
1 1.043
37 7.358
13 2.587
35 5.258
25 2.662
1 1.464
1 1.401
1 0.965
1 0.883
77 15.084
1 1.311
43 8.845
51 11.100
43 7.960
27 4.019
31 11.603
1 1.473
1 1.250
21 3.105
1 1.429
17 2.618
1 0.945
21 2.925
1 1.556
1 2.021
27 4.180
1 1.320
1 1.177
23 3.482
1 1.167
25 3.058
1 1.564
1 1.086
21 3.202
1 1.552
21 2.679
1 1.791
1 1.107
17 2.163
21 3.182
55 9.384
27 4.986
3 4.696
71 18.777
11 4.776
53 17.948
1 2.624
9 22.552
39 20.215
23 6.074
23 4.436
27 5.800
5 5.076
3 2.307
3 3.052
9 4.975
35 11.200
65 17.225
111 27.145
53 13.505
13 6.029
11 6.130
17 7.217
71 19.310
5 4.062
87 19.074
27 5.122
25 5.195
1 1.711
1 1.679
1 1.240
1 1.268
21 3.340
1 1.593
21 3.337
1 1.013
1 1.053
25 6.358
1 1.595
1 1.665
21 3.166
1 0.858
1 1.036
25 3.844
1 0.930
1 1.215
1 1.031
1 1.017
1 0.788
1 0.883
21 3.436
25 3.898
1 1.039
1 1.065
11 3.593
13 2.742
1 1.538
9 3.616
23 3.786
1 1.454
1 1.007
1 1.476
15 3.277
25 4.415
25 4.051
23 3.343
9 1.462
1 1.130
23 2.980
1 1.237
1 1.314
1 1.775
1 1.299
1 0.917
53 10.498
21 4.869
1 1.267
1 0.904
1 0.882
1 1.015
19 3.319
19 2.346
1 1.264
11 2.961
53 10.434
1 1.319
25 4.134
9 1.830
1 0.967
21 3.089
1 0.974
11 2.221
23 4.071
25 4.167
13 3.004
1 2.022
13 2.697
1 1.615
1 1.251
13 3.123
23 3.465
21 3.227
31 6.714
21 2.583
1 1.235
73 15.728
1 0.913
9 1.771
25 3.703
1 0.987
1 1.285
9 1.698
31 4.527
9 1.800
1 1.731
1 1.162
23 3.443
33 4.469
1 1.246
1 1.245
1 1.362
1 1.403
1 1.788
1 1.140
23 4.579
1 0.899
23 3.474
1 1.452
31 5.312
97 19.781
1 1.028
1 1.208
1 1.455
23 3.387
1 0.996
1 0.977
1 0.940
1 0.886
23 3.290
23 2.866
21 3.161
1 1.221
1 0.883
1 1.125
1 1.648
1 0.891
1 1.309
31 5.171
25 4.124
9 1.858
1 0.944
25 3.911
1 0.907
11 2.255
25 3.749
1 1.011
95 17.677
1 1.265
1 1.215
7 1.408
1 1.931
1 2.039
1 0.876
55 11.099
11 2.204
1 1.614
1 1.481
1 1.341
1 1.029
1 1.422
1 0.964
1 0.995
1 1.243
1 1.007
1 1.091
1 1.388
1 0.905
1 1.123
1 1.138
31 5.343
21 2.703
5 3.710
23 4.598
21 11.386
23 11.049
23 10.004
25 9.129
23 10.215
31 9.922
25 10.267
27 8.505
23 9.109
23 8.781
53 17.054
31 10.653
29 10.127
13 7.263
27 8.317
27 9.684
61 19.501
59 15.330
33 9.819
25 8.258
27 34.296
25 8.870
23 9.797
27 9.477
21 8.681
63 19.621
21 8.655
23 10.090
25 9.035
21 8.344
69 17.798
23 9.041
31 9.824
31 9.785
31 9.046
25 9.164
85 25.951
57 18.189
23 9.417
33 9.487
25 8.017
47 12.619
31 8.873
25 9.050
27 8.505
23 9.351
27 8.419
25 7.931
21 9.172
25 10.070
21 9.103
23 9.810
23 9.431
57 19.245
25 8.845
23 9.062
53 16.664
21 8.324
21 7.279
31 11.854
35 11.950
63 11.970
31 8.995
31 9.279
33 9.132
27 8.409
19 7.952
13 7.316
31 11.684
21 8.598
73 21.667
23 9.717
27 9.557
23 8.209
23 9.235
27 8.331
27 7.624
23 8.597
23 8.064
27 7.797
31 8.708
23 9.862
27 8.130
55 16.310
25 8.582
25 10.586
23 9.287
23 8.870
23 8.996
23 8.531
31 9.314
21 8.662
25 9.598
27 9.871
25 9.172
25 9.699
23 9.927
23 8.755
25 10.055
21 12.994
23 26.177
23 9.158
23 8.646
23 8.529
61 18.275
23 9.127
23 8.398
31 11.875
21 7.884
21 7.764
21 7.937
79 21.571
21 7.769
17 8.200
33 11.296
35 11.193
27 9.400
21 8.328
31 10.541
31 8.728
31 8.547
31 8.573
27 8.513
27 9.001
29 9.451
17 6.660
101 27.292
25 9.416
33 12.917
27 8.683
27 8.707
43 15.317
27 9.579
25 9.147
31 11.413
27 8.378
25 9.372
23 8.541
27 8.225
31 9.550
31 8.870
23 8.076
27 8.503
25 7.966
31 8.608
27 8.652
25 7.543
27 9.084
23 9.150
23 8.246
23 8.401
23 9.231
53 16.926
23 9.021
31 10.490
23 9.213
85 22.656
23 9.361
25 9.046
25 7.686
25 7.971
25 8.035
31 9.182
91 24.080
21 9.469
27 11.426
27 9.833
25 9.437
21 8.465
27 9.675
23 9.172
73 22.281
47 16.879
25 9.154
27 10.900
61 17.652
25 9.289
23 34.561
21 9.782
23 8.746
21 7.889
25 9.682
23 8.999
25 9.468
21 8.416
23 9.083
23 9.522
23 8.528
23 8.706
23 8.272
23 9.270
21 8.202
23 8.715
21 8.246
71 20.448
23 8.973
23 8.447
23 9.241
23 8.184
25 8.615
25 8.182
21 7.979
21 8.288
23 8.364
69 19.824
21 8.304
21 7.440
23 9.071
21 7.983
41 14.282
79 21.216
21 8.177
27 9.015
21 8.290
31 9.017
31 10.174
29 9.899
27 8.913
33 9.646
33 9.140
77 17.829
21 8.445
33 9.235
33 9.213
47 11.889
39 11.152
23 8.192
31 8.020
21 7.118
39 10.071
31 8.844
27 8.903
19 8.857
23 8.381
19 7.939
27 10.213
35 12.445
39 10.609
19 8.558
21 7.427
17 6.887
69 17.167
21 8.785
23 8.965
23 9.252
21 8.032
23 8.235
53 16.331
63 20.683
23 8.769
25 9.208
23 10.111
23 8.726
23 8.826
17 7.931
23 9.573
39 12.851
23 8.075
23 8.878
25 17.966
23 20.800
23 8.507
23 8.428
23 8.207
23 8.740
23 8.267
23 8.052
73 16.509
31 9.822
29 9.961
27 9.239
31 8.986
23 7.807
27 8.697
33 11.012
25 7.736
27 9.061
23 8.426
27 8.903
31 8.365
27 7.608
31 9.225
31 8.288
31 9.128
23 9.447
23 8.524
23 9.260
23 7.920
23 8.248
27 8.574
23 9.307
23 7.859
23 8.759
25 8.371
25 8.072
25 8.331
25 8.316
25 7.912
25 7.958
35 11.735
25 7.543
27 9.955
23 7.825
23 8.524
27 8.845
23 8.438
23 7.972
23 8.818
23 8.346
27 8.081
27 9.561
25 7.784
35 10.172
25 7.645
23 8.989
31 9.598
31 8.935
23 7.830
25 7.358
23 8.347
23 7.528
21 8.735
99 27.740
57 18.710
21 8.641
61 20.158
21 9.000
25 10.551
63 18.901
27 10.761
25 9.586
27 9.933
69 20.028
27 10.609
29 11.463
27 10.094
61 18.761
23 10.271
23 9.338
23 9.316
23 9.848
23 9.531
23 8.896
21 29.639
21 7.958
25 9.505
25 8.490
23 9.301
35 11.118
25 9.731
21 8.661
25 9.331
21 7.072
23 9.816
61 17.714
23 9.278
23 9.218
23 9.662
23 8.780
23 8.607
27 9.632
23 8.736
23 8.632
23 9.877
21 8.554
21 8.422
57 15.165
23 9.566
21 8.265
51 16.375
23 9.249
35 14.531
23 9.169
27 8.692
23 7.891
53 15.445
23 8.475
23 8.332
23 7.782
23 8.910
27 8.276
25 8.843
61 19.756
59 16.833
41 13.233
21 8.354
21 7.798
23 8.413
21 7.939
23 7.948
23 9.110
23 9.872
57 15.153
57 13.833
59 16.052
55 17.210
53 14.871
25 9.396
21 8.045
51 15.055
57 16.281
25 8.835
51 15.381
21 7.591
21 7.564
23 10.835
23 8.961
23 9.065
23 8.266
27 8.155
25 8.349
61 18.801
25 8.867
31 10.677
23 9.189
33 9.989
29 10.972
31 9.477
31 10.109
45 11.319
33 24.707
23 12.157
33 8.853
23 8.638
23 8.095
31 9.557
33 9.449
33 9.228
31 9.421
31 7.640
31 7.962
31 8.091
45 11.185
21 8.327
23 8.644
27 8.418
31 8.803
31 7.898
33 9.530
33 9.147
31 8.891
31 8.473
33 9.617
31 8.535
39 11.449
27 8.804
27 8.487
31 8.862
31 9.719
23 7.868
33 9.820
63 11.717
27 8.454
27 8.268
17 8.502
21 8.841
51 12.326
39 12.516
17 7.391
31 11.506
23 10.072
31 10.837
23 8.744
41 14.502
25 8.555
23 8.927
45 14.665
27 9.114
23 8.256
23 9.435
25 7.542
33 9.547
31 8.486
27 7.938
25 7.693
23 9.331
23 9.384
23 9.505
23 8.458
23 8.819
23 8.610
25 8.409
27 8.711
23 8.615
41 12.055
23 8.664
23 8.520
23 8.673
23 9.138
23 9.085
23 9.113
23 8.581
31 9.513
23 8.205
25 8.249
23 8.222
21 9.205
65 20.588
67 21.843
71 20.075
23 9.601
23 9.913
21 8.605
21 8.728
25 9.688
25 22.403
21 15.891
21 8.717
23 8.991
23 9.347
23 8.994
23 8.996
19 8.456
23 8.860
23 8.905
87 20.920
33 13.388
21 8.788
23 8.987
23 8.270
23 9.237
25 8.782
23 8.540
21 7.514
21 7.904
23 8.125
21 7.980
21 7.907
53 16.668
25 8.841
21 7.267
55 15.382
23 9.435
71 19.210
27 9.688
31 12.085
31 9.375
31 11.830
25 8.449
23 8.631
33 10.102
23 8.360
33 9.627
23 8.054
33 8.616
107 21.631
33 8.643
31 8.463
31 9.192
33 9.367
23 8.847
31 8.160
31 8.742
31 8.746
27 8.609
31 8.827
31 8.048
27 8.535
33 9.102
31 9.054
31 8.194
27 8.165
1 2.123
1 1.603
41 6.532
3 3.485
1 1.656
3 3.435
1 1.952
1 1.625
25 3.627
1 3.113
1 2.469
1 1.384
1 1.295
1 1.708
1 1.591
1 1.521
19 2.180
9 3.923
1 1.719
19 2.625
59 7.766
1 2.062
3 2.693
1 1.900
1 1.299
3 3.034
1 1.990
25 8.516
9 4.599
19 6.555
1 2.166
1 1.456
1 1.285
11 5.430
15 2.884
31 4.796
73 14.289
35 7.704
1 1.390
1 1.311
1 1.907
1 2.137
1 1.215
1 1.587
1 1.598
23 2.814
9 5.101
13 5.586
11 5.175
11 6.332
1 1.503
63 8.222
19 3.640
1 2.060
1 2.139
1 1.745
1 1.844
1 1.876
1 1.375
5 4.146
23 4.937
3 2.977
3 3.088
5 3.181
53 12.594
3 2.833
27 4.539
3 2.900
3 3.518
23 8.183
23 5.147
23 4.788
57 25.304
23 10.954
5 3.341
7 5.152
63 16.192
3 2.919
3 2.471
59 18.155
27 6.108
29 7.713
17 7.048
61 16.083
5 4.002
37 12.447
3 3.044
3 2.587
29 10.827
5 3.335
17 7.803
3 3.605
3 2.503
3 2.563
119 29.341
107 27.613
39 8.038
13 5.346
23 6.580
39 8.019
23 7.077
61 12.458
45 8.797
15 4.571
1 2.696
41 6.882
25 5.178
21 6.145
5 3.335
3 3.049
3 3.477
23 9.355
95 31.005
33 7.577
23 4.746
63 14.215
37 9.465
27 6.521
119 27.722
83 18.342
39 13.003
79 22.899
59 22.076
25 11.408
35 7.713
23 8.891
31 8.336
33 8.675
25 8.601
23 6.858
35 11.937
63 15.899
25 7.125
23 9.000
45 14.462
21 7.796
73 18.797
15 6.238
51 13.689
51 14.357
25 7.902
35 9.939
75 20.402
45 13.259
23 8.904
1 2.990
3 5.457
1 1.881
1 2.465
3 3.190
1 2.519
1 2.447
1 1.752
13 4.186
3 2.983
3 3.043
1 1.915
3 3.334
1 2.278
1 2.317
13 3.522
1 2.146
1 2.312
1 1.966
3 3.295
17 5.311
1 2.141
3 2.458
1 1.951
29 11.908
1 2.358
1 2.102
3 3.652
3 16.558
3 14.086
1 1.946
3 2.583
13 3.405
3 2.907
1 2.134
15 3.713
3 3.220
3 3.690
1 1.940
1 1.941
1 1.989
1 2.011
1 1.977
3 2.580
3 3.442
35 11.860
3 2.894
1 1.976
3 3.109
1 1.604
3 2.781
3 3.606
3 2.898
1 2.453
3 3.247
3 3.042
3 3.509
1 2.263
3 3.308
1 1.822
3 3.042
1 1.883
1 1.857
1 1.941
1 1.652
3 3.225
15 3.849
1 2.356
3 2.926
1 2.399
3 3.262
3 2.589
13 3.561
3 2.730
3 3.720
17 3.830
1 2.422
1 2.518
1 2.031
15 3.969
3 3.210
1 2.003
1 2.282
3 2.803
29 9.512
1 1.930
1 2.123
1 1.813
1 2.072
3 2.811
1 1.953
1 2.393
3 3.880
1 1.829
3 2.903
1 2.316
1 2.352
3 2.807
3 3.913
3 2.768
3 3.033
3 3.508
1 1.947
3 2.975
3 2.897
3 2.905
3 2.359
3 2.643
3 3.728
3 2.619
1 1.857
1 2.055
3 3.394
3 3.374
1 2.264
3 4.213
3 2.814
3 3.309
3 2.443
1 2.018
3 3.542
1 2.320
1 2.245
3 2.910
1 1.845
1 1.679
1 2.280
13 3.453
1 1.536
3 3.111
3 2.504
1 2.136
1 1.979
3 2.910
3 2.733
1 1.779
1 2.019
3 2.673
1 1.898
1 2.006
3 2.902
3 3.225
3 3.145
1 1.886
3 3.089
1 2.099
1 1.860
1 1.797
3 3.591
1 2.102
3 2.535
3 3.609
3 2.854
3 2.968
3 2.707
1 1.662
27 8.887
1 1.642
51 15.920
3 3.542
1 1.743
1 1.884
3 2.943
3 2.753
3 3.380
1 1.910
3 3.175
1 1.448
1 1.937
53 12.868
3 3.318
1 1.417
1 1.742
3 3.456
5 3.433
1 1.264
1 1.574
1 2.063
1 1.966
3 2.696
1 1.285
1 1.419
1 1.551
1 1.505
1 1.674
1 1.777
23 7.127
3 3.595
5 3.559
1 1.720
1 1.859
1 2.498
1 2.213
1 1.657
1 1.472
41 11.707
19 5.414
1 1.636
55 16.216
3 2.718
3 2.551
3 2.524
3 2.460
3 3.088
3 2.725
5 3.740
1 1.424
1 1.359
1 1.912
1 1.685
1 1.391
3 3.200
1 1.294
3 2.921
1 1.283
3 2.236
3 3.365
1 1.895
5 4.022
3 2.634
5 3.407
1 1.215
1 1.769
1 1.179
1 1.477
1 1.874
1 1.531
1 1.524
1 1.776
19 3.783
5 3.933
1 2.204
3 2.802
1 1.141
3 2.706
3 2.735
1 1.888
1 1.451
1 1.551
1 1.677
1 1.496
1 1.405
1 1.551
1 1.538
1 1.667
1 1.590
1 1.648
1 1.915
1 1.641
1 1.225
1 1.202
1 1.366
1 1.651
5 4.531
1 1.254
1 1.387
3 2.920
3 2.022
91 18.599
37 8.218
7 3.128
45 11.058
35 7.578
59 12.139
13 3.341
1 0.967
41 7.857
1 1.777
19 3.686
75 14.367
19 3.885
1 1.478
13 2.798
37 7.393
5 2.171
7 2.490
9 2.430
1 1.417
47 11.443
15 2.442
53 13.283
39 9.274
23 3.132
1 1.101
1 1.855
23 3.826
19 6.527
1 13.447
43 14.362
77 19.830
27 10.543
3 1.620
1 1.098
15 5.787
5 4.838
33 8.008
3 1.915
9 2.883
25 6.343
33 8.371
29 4.981
11 2.619
1 1.969
21 3.940
1 1.085
55 12.416
77 19.227
145 39.739
33 8.524
5 5.194
5 4.618
121 31.257
3 2.961
3 4.208
9 6.867
27 11.682
1 1.550
3 3.321
3 3.033
3 2.861
3 2.610
1 1.960
3 4.427
1 2.588
1 2.165
27 5.678
41 12.920
39 12.480
5 3.873
129 37.557
1 2.511
277 65.611
1 1.712
1 1.591
1 2.269
71 15.182
63 14.260
1 2.666
3 3.015
37 8.048
1 1.958
1 2.019
31 6.338
49 9.478
1 2.513
45 15.459
47 15.229
5 5.349
5 4.937
31 11.216
19 6.955
17 3.700
107 26.940
81 22.102
29 11.593
95 30.576
5 3.899
49 15.744
41 14.663
1 1.907
1 2.631
147 44.230
15 6.892
1 2.839
267 63.604
265 56.264
1 1.839
1 1.625
1 1.660
39 6.570
3 3.536
43 8.421
23 4.693
1 2.053
79 17.052
1 3.045
1 1.973
43 10.428
45 9.897
1 1.955
47 11.992
1 1.776
5 3.959
5 3.821
9 6.702
51 15.378
29 12.711
25 11.204
23 10.250
27 9.869
97 31.028
5 4.618
19 7.645
55 13.612
157 22.147
17 4.218
149 33.003
109 23.538
35 11.462
25 9.293
111 29.890
5 3.496
125 32.371
37 14.643
105 31.727
19 4.083
17 3.871
77 15.832
89 28.120
203 46.746
19 4.669
129 31.686
3 3.707
3 3.146
105 25.919
143 34.779
117 34.862
173 46.037
1 1.799
19 4.690
17 3.739
1 1.713
29 5.789
1 1.525
33 5.410
1 2.044
21 5.896
5 3.825
25 4.927
63 11.253
37 7.487
1 2.400
1 2.223
3 2.232
79 16.632
69 24.004
1 1.771
1 1.494
21 4.440
1 2.245
1 2.687
3 3.994
1 2.922
1 2.586
3 2.745
1 2.833
49 8.896
1 1.834
1 2.317
1 1.851
1 1.837
35 8.738
3 2.583
1 1.816
1 1.502
1 1.734
1 1.711
3 2.285
1 1.828
23 4.001
19 5.415
19 3.839
1 1.936
1 1.394
1 1.636
23 4.914
19 4.088
27 5.093
35 6.214
1 2.506
31 11.370
45 15.713
5 4.594
5 4.134
5 4.054
9 6.471
5 5.270
23 10.477
45 14.934
5 4.725
39 12.600
25 10.154
5 5.122
9 6.575
35 12.229
31 10.696
19 7.716
19 6.692
23 8.851
161 27.777
173 38.181
41 13.093
47 16.219
5 3.842
1 1.622
5 3.960
89 24.422
83 22.893
109 23.577
1 2.838
83 24.727
39 13.144
15 7.907
25 8.834
13 6.784
13 6.747
9 4.212
125 34.830
51 18.084
45 15.013
29 10.925
5 6.400
1 4.436
3 5.662
31 20.173
59 21.399
5 3.458
71 21.404
109 26.614
27 5.143
55 14.833
1 2.897
3 2.715
19 3.533
129 30.917
203 50.489
31 10.922
89 32.218
113 33.258
1 1.894
1 2.261
1 1.743
1 1.825
19 4.721
1 1.717
1 1.321
1 1.806
1 1.729
1 1.568
37 8.643
1 2.353
1 1.810
1 1.227
1 1.785
1 1.716
1 1.365
1 1.352
1 2.158
21 3.700
5 4.041
127 26.332
3 3.682
5 3.956
87 21.169
5 4.582
19 6.938
5 3.834
1 1.297
37 7.208
1 2.229
1 1.825
25 4.790
37 9.203
89 18.504
3 3.494
1 2.123
3 2.667
3 2.030
27 4.787
19 3.615
3 3.805
3 4.478
51 8.389
1 2.080
31 6.616
1 1.487
11 1.754
1 1.166
53 9.975
53 11.246
1 1.497
1 1.439
1 1.772
53 10.862
35 9.589
1 2.152
37 5.890
1 2.073
3 3.784
63 14.225
39 8.072
41 7.842
1 2.727
1 2.592
41 8.023
69 17.442
1 2.979
43 11.342
1 2.931
1 2.599
1 2.284
55 12.335
7 5.354
23 4.977
1 3.209
3 2.950
47 11.034
1 2.000
1 2.588
1 1.915
1 2.081
31 6.068
1 1.956
1 2.463
1 1.982
1 2.157
1 1.758
1 1.868
23 4.198
1 1.627
1 1.782
1 2.714
1 1.906
5 5.015
25 5.212
35 6.531
1 2.334
1 1.953
19 4.147
31 7.024
1 1.780
21 10.748
5 5.327
5 4.852
5 4.522
5 3.835
25 9.539
5 3.503
137 40.036
37 13.810
5 4.029
121 34.020
3 3.531
227 47.024
43 16.623
3 3.438
9 5.682
9 6.373
9 6.526
159 34.863
5 6.299
55 12.168
1 2.143
1 1.693
1 1.459
1 1.537
1 1.446
33 7.884
1 2.101
1 1.596
1 2.013
1 2.163
1 1.587
5 3.502
67 17.411
25 5.211
25 5.114
1 2.489
33 5.534
1 2.252
9 5.267
3 2.418
27 4.251
19 3.563
57 14.479
37 8.055
49 9.441
23 5.235
27 4.716
35 8.270
17 2.832
1 1.612
3 3.896
39 7.811
1 2.462
43 10.071
37 7.835
3 4.594
1 2.169
1 2.266
1 2.067
1 2.098
3 4.268
83 21.356
1 2.016
1 1.472
53 17.674
19 6.633
109 28.716
55 16.568
67 18.160
51 14.391
51 13.117
79 17.682
75 17.321
43 12.958
79 17.794
93 22.307
81 17.519
53 14.044
53 12.985
21 8.763
59 14.861
77 17.647
53 30.268
53 13.840
77 16.648
83 17.214
83 17.098
51 12.884
27 6.956
69 16.432
25 8.716
77 18.570
45 12.386
99 23.602
83 17.519
81 17.138
79 15.859
51 13.125
73 18.597
43 12.344
51 12.755
53 13.706
77 16.873
79 16.815
77 15.503
55 13.923
19 6.505
81 17.463
19 6.460
91 19.326
79 18.042
85 17.964
75 14.938
53 13.332
55 12.794
109 24.361
19 4.546
53 14.052
101 24.008
159 36.143
9 6.604
53 14.214
79 16.802
57 20.990
99 26.277
41 16.090
45 8.742
59 18.701
45 7.162
49 15.353
67 17.974
23 7.111
35 8.664
25 14.316
31 11.464
7 5.023
19 20.693
55 19.295
13 7.113
7 5.038
9 5.217
21 5.966
9 6.184
19 9.132
17 8.158
19 6.642
31 6.458
43 12.581
11 6.493
33 11.444
45 11.446
5 4.553
5 3.456
5 3.179
7 5.836
41 11.580
25 8.497
19 6.783
29 10.073
1 1.584
39 9.373
19 6.476
29 9.345
1 1.360
1 1.352
1 2.447
5 3.441
49 14.493
1 2.366
1 1.099
1 1.101
5 2.179
3 2.981
1 1.037
1 1.405
1 1.338
1 2.008
1 2.433
1 0.952
15 6.636
49 10.800
29 8.588
3 2.539
29 10.905
99 19.564
1 1.518
1 1.347
1 1.212
1 1.816
1 1.672
1 1.358
1 1.321
1 2.220
5 2.702
1 2.299
1 1.956
3 2.219
13 5.814
21 7.027
31 10.405
7 3.500
55 14.382
5 2.243
1 1.761
1 1.823
29 8.754
35 6.614
79 18.529
63 16.510
1 1.297
1 1.489
5 2.873
3 3.287
3 2.409
35 8.456
1 1.197
1 0.981
1 0.938
1 0.954
1 1.266
29 7.148
1 1.298
1 1.412
1 0.881
1 1.328
1 1.527
1 1.261
1 1.107
1 1.591
1 1.989
1 2.967
5 2.669
43 10.568
1 1.241
1 2.416
1 1.543
1 1.781
1 1.367
1 1.721
1 1.815
37 8.796
1 1.334
1 1.354
23 8.039
3 3.503
31 9.625
31 9.314
53 13.127
7 3.454
7 3.437
1 1.232
1 1.683
1 1.521
29 7.978
29 8.534
5 2.399
19 5.659
17 6.301
1 1.800
35 9.284
143 29.005
5 3.478
1 1.538
1 1.388
1 1.893
5 2.629
7 4.219
41 10.559
3 2.862
1 2.464
1 1.517
1 1.685
1 0.885
1 1.068
1 0.837
25 4.877
1 1.345
13 2.361
1 1.244
1 0.949
1 1.034
11 2.263
1 1.885
1 1.529
1 1.577
1 1.535
1 1.183
1 1.272
1 1.434
17 3.285
1 1.462
1 1.380
1 1.395
1 1.309
1 1.414
1 1.952
23 7.498
37 9.082
41 8.479
1 2.305
25 7.783
31 7.502
7 4.149
7 4.020
3 2.806
5 2.715
1 0.959
1 1.809
1 1.923
1 1.441
1 1.283
1 1.194
7 2.179
1 0.965
13 3.097
31 8.977
81 14.663
21 5.159
15 29.881
23 7.738
69 20.888
39 9.695
73 21.887
5 6.169
33 7.517
7 4.146
7 3.478
103 24.202
31 13.751
143 34.761
17 7.795
17 7.094
31 5.898
13 7.148
33 10.114
21 8.515
33 5.749
31 5.879
59 19.379
15 7.221
75 24.818
13 6.997
47 16.178
7 4.458
27 12.520
33 13.662
109 28.661
33 6.548
19 8.677
25 5.556
69 19.381
163 41.430
63 15.706
33 12.280
11 5.546
77 19.676
65 17.470
27 6.259
43 13.064
47 15.717
27 5.511
59 16.026
15 6.667
37 12.778
29 8.001
25 9.705
9 4.678
61 18.142
67 19.548
27 5.634
11 5.904
27 6.524
1 2.004
25 5.910
1 1.658
47 9.950
53 11.632
3 3.232
27 4.851
53 10.767
29 5.812
43 8.437
1 1.870
1 1.914
1 1.459
47 10.607
41 8.998
43 7.617
23 5.434
49 9.627
23 4.208
49 10.262
49 8.770
29 4.660
13 3.014
45 18.745
173 60.456
17 7.277
31 11.409
5 4.810
109 26.133
25 7.322
5 4.176
237 54.072
155 41.392
27 7.103
25 6.730
187 42.644
25 6.854
27 5.294
19 4.463
5 2.811
19 6.190
1 1.877
13 6.342
5 2.505
5 2.709
19 6.533
13 6.861
77 14.315
9 5.527
13 5.597
15 4.785
15 4.216
25 5.842
1 1.973
1 2.105
45 15.959
121 30.211
1 1.866
11 5.844
13 4.073
87 24.200
49 16.269
7 6.375
71 20.015
11 7.587
3 4.194
9 6.639
11 4.941
9 5.933
7 4.034
33 12.718
11 6.618
9 4.382
31 5.125
33 11.267
9 5.048
7 5.247
7 4.336
7 6.262
31 8.643
43 30.353
7 18.023
65 17.614
11 5.856
9 4.378
11 5.493
31 5.497
9 4.892
3 3.822
7 5.577
9 7.144
11 20.038
49 14.380
11 6.113
51 13.662
31 9.626
11 6.422
7 5.361
11 5.690
27 9.637
11 5.592
9 3.966
15 7.142
7 4.232
11 5.073
11 11.136
51 31.458
29 5.003
5 3.451
67 16.372
7 4.602
31 5.464
47 16.425
11 6.072
7 4.230
11 5.207
11 5.155
1 2.456
1 1.303
7 2.124
1 1.333
1 1.255
1 1.321
1 1.563
1 1.586
1 1.304
13 2.312
1 1.576
1 1.592
25 5.918
9 2.145
1 1.814
1 1.863
1 1.246
1 0.865
27 9.224
1 1.546
7 1.923
1 1.532
1 1.457
1 1.478
5 1.833
1 1.444
1 1.637
1 1.586
1 1.513
17 7.245
1 1.372
17 7.809
17 6.160
15 2.337
1 1.063
23 7.576
41 10.979
1 0.941
69 15.497
1 1.184
41 11.666
27 5.883
31 8.412
19 9.777
39 11.864
29 8.561
27 6.543
37 7.370
35 12.574
27 6.341
29 5.476
131 25.264
1 1.201
1 1.447
35 10.167
1 0.979
3 2.993
1 1.629
27 4.268
1 1.171
31 4.621
25 4.907
25 2.748
23 3.193
21 2.628
1 1.170
31 4.525
1 1.242
23 3.527
1 1.245
25 2.984
1 1.088
1 1.450
1 1.400
31 7.140
37 8.126
1 1.393
3 3.684
1 1.613
49 15.490
75 22.272
13 5.558
1 1.285
15 3.128
13 2.020
41 11.610
1 1.337
31 6.310
3 3.647
19 3.270
17 2.441
15 2.266
3 2.909
1 1.221
15 2.442
97 23.839
15 2.915
3 3.594
19 2.307
65 20.378
27 7.958
19 3.643
21 5.550
9 3.705
71 20.341
17 6.200
13 6.875
3 4.049
3 3.920
23 8.929
7 3.945
23 7.203
23 7.140
21 4.590
31 7.036
31 5.208
31 9.339
7 3.828
21 4.031
29 11.214
19 7.178
43 10.373
81 21.593
13 3.149
3 2.945
3 3.154
3 1.602
15 8.292
21 4.004
29 10.531
39 10.788
7 3.717
55 14.926
31 6.690
59 15.363
31 20.667
7 8.029
55 9.333
3 2.800
43 10.544
19 5.757
27 4.978
7 4.498
29 7.322
7 4.369
45 13.220
85 19.000
49 12.655
19 3.289
19 3.632
61 13.021
19 3.137
53 12.651
19 3.231
99 19.774
19 3.175
43 10.838
45 11.074
19 3.414
17 3.113
17 3.023
19 3.378
75 17.100
19 3.074
23 3.693
43 11.176
19 3.299
47 11.270
49 10.855
19 3.475
19 3.384
21 4.477
17 3.196
19 3.990
51 19.522
31 6.079
33 6.878
61 14.699
47 11.620
1 1.626
3 3.652
19 3.541
11 3.397
91 19.953
33 7.570
3 3.167
5 3.383
5 3.518
31 5.003
21 5.895
23 8.464
77 18.438
19 3.375
11 2.633
15 3.698
29 5.530
17 3.313
3 3.009
19 3.615
73 13.206
3 3.123
17 4.279
97 24.749
3 2.879
3 3.480
19 3.417
1 1.458
1 1.421
3 3.031
19 5.147
65 15.612
3 2.426
59 16.267
3 3.318
19 4.089
33 6.882
1 1.636
37 9.860
21 4.929
21 4.007
53 13.171
19 4.418
113 23.554
15 3.373
119 24.050
77 15.006
109 22.271
127 28.139
1 2.241
57 14.105
19 4.605
135 26.623
99 21.581
21 4.137
25 9.825
59 20.322
41 25.393
43 16.681
25 9.791
13 6.115
19 5.827
21 6.456
25 6.559
39 13.976
75 23.770
11 6.159
17 3.033
19 2.827
1 1.525
19 2.672
1 1.607
1 1.323
1 0.966
1 0.871
1 1.588
11 2.233
1 1.198
23 4.915
1 1.077
13 2.148
11 1.746
13 1.954
13 2.142
13 2.258
1 1.423
1 1.215
1 0.827
1 1.059
1 0.902
11 1.757
1 0.965
25 2.852
11 2.293
1 1.168
11 2.224
13 2.178
11 1.669
1 1.053
1 1.056
1 1.349
1 1.145
45 11.091
21 3.413
11 1.873
21 4.870
15 2.417
1 1.044
11 1.665
9 1.671
7 1.411
1 1.429
1 1.131
1 0.889
13 3.627
19 3.196
1 1.542
13 1.652
11 1.820
1 1.133
11 1.767
13 1.721
1 0.881
1 0.947
13 1.933
1 0.855
1 1.204
1 1.423
1 1.293
13 2.145
1 0.974
13 1.768
1 1.408
1 0.997
1 0.942
1 1.439
1 1.134
1 1.496
13 1.797
1 1.233
1 0.993
13 2.009
27 3.738
15 2.342
59 11.948
15 2.414
1 1.113
1 1.159
1 0.851
1 1.217
1 1.107
29 5.885
1 0.889
1 0.742
1 1.172
1 0.813
1 1.015
11 1.682
29 4.462
1 1.290
1 1.061
1 0.757
1 0.964
11 1.525
1 1.016
7 1.257
13 3.243
37 8.029
21 2.951
27 2.957
9 1.623
45 12.099
13 2.207
13 1.882
1 1.141
1 0.804
1 0.959
1 1.276
17 2.126
13 2.114
1 0.955
1 1.264
19 2.962
23 4.783
13 1.682
35 14.152
15 5.240
11 3.595
15 4.342
45 12.464
23 7.626
53 18.663
7 5.133
141 32.081
31 11.096
69 15.764
25 10.094
13 4.080
69 19.425
27 8.284
65 12.534
11 3.597
11 3.686
79 19.488
81 19.952
135 33.823
59 16.590
45 13.783
31 9.179
69 17.314
3 3.000
37 11.061
23 8.557
67 19.303
77 17.705
49 13.057
11 4.171
31 6.703
39 13.331
25 9.380
115 28.262
91 28.069
5 4.578
97 26.879
7 5.238
63 21.646
105 27.238
95 22.720
91 21.135
265 68.141
97 23.176
105 24.143
1 2.405
3 1.914
13 7.031
171 38.412
7 4.359
1 2.398
83 22.901
35 10.097
55 14.304
51 12.779
1 2.625
9 4.495
77 19.808
55 14.771
21 8.215
25 7.451
41 13.637
17 4.803
17 4.656
31 10.767
3 3.194
19 5.849
1 1.676
3 2.467
3 3.035
19 6.275
3 2.269
41 9.371
13 6.561
57 13.019
3 2.178
3 2.558
1 1.493
35 8.584
35 10.991
79 19.347
13 6.277
47 15.273
13 5.224
19 4.165
3 2.359
19 4.756
19 4.007
3 1.999
29 8.503
77 18.434
49 13.640
57 13.287
35 11.302
1 1.703
7 4.148
5 3.739
1 2.021
5 3.773
5 3.003
5 3.379
9 5.030
1 1.890
37 6.308
31 5.412
5 4.302
45 16.844
15 4.627
5 3.039
23 4.525
27 5.138
25 3.794
5 3.870
27 4.914
3 2.561
87 15.566
119 27.430
13 3.503
13 9.767
35 16.022
3 3.841
57 12.205
69 11.895
17 4.005
15 3.792
21 5.350
17 4.268
15 4.544
51 10.554
89 19.811
13 3.683
15 3.663
13 3.463
3 3.193
19 4.252
13 4.139
91 13.688
35 13.543
13 6.739
39 11.133
13 5.688
25 5.879
31 8.810
37 8.150
13 6.034
39 12.166
37 11.263
13 5.709
31 8.052
43 13.585
59 16.146
33 12.414
29 8.316
31 7.837
7 3.904
39 11.967
9 4.263
57 17.953
23 8.171
7 3.554
39 6.270
7 3.595
9 5.920
27 6.617
1 1.866
19 3.688
21 4.026
29 4.505
11 6.684
1 1.270
5 4.349
25 7.606
3 3.404
5 3.509
5 2.796
5 3.616
5 2.952
5 2.614
43 9.012
15 4.853
35 10.720
33 8.120
5 3.786
5 3.405
11 2.912
75 12.317
1 2.006
41 12.817
15 3.265
19 3.406
3 3.325
3 2.338
11 2.898
53 9.410
27 13.564
51 9.866
3 2.808
23 7.336
1 2.482
5 4.254
1 1.341
43 10.429
1 1.443
11 4.406
27 7.247
1 1.035
7 4.392
5 4.192
31 8.184
21 3.690
107 23.431
53 17.247
13 4.071
31 12.118
47 14.758
51 11.043
71 17.894
1 1.759
67 16.952
53 15.578
99 25.479
7 5.116
1 2.232
75 18.253
19 7.721
1 1.407
1 1.139
1 0.999
23 6.132
3 3.526
31 8.415
21 10.520
59 35.500
57 15.964
25 7.521
17 8.662
21 8.477
41 13.392
1 1.649
33 5.727
1 1.893
45 16.965
113 22.736
5 4.993
5 4.076
143 33.887
45 16.058
21 8.373
19 6.754
59 14.852
13 4.694
7 3.174
7 5.338
33 12.151
23 4.083
23 3.787
1 1.553
13 7.316
7 4.765
25 7.601
43 14.725
37 9.058
9 6.228
41 14.334
67 16.881
31 5.091
49 8.529
27 5.336
49 7.323
17 3.007
1 1.306
47 12.322
31 7.085
13 4.575
15 6.564
37 5.935
31 6.676
57 15.868
25 11.033
23 5.646
79 26.456
85 26.402
5 3.548
5 3.677
31 6.522
5 3.497
27 6.831
9 6.097
7 4.547
5 3.855
23 7.176
31 6.011
23 5.813
39 7.677
23 4.900
29 9.841
49 14.816
45 10.723
15 5.938
23 4.940
25 6.469
23 5.040
31 4.954
1 1.266
19 4.194
13 5.565
1 1.531
1 0.889
1 1.505
41 12.681
21 5.456
79 17.145
45 8.371
1 1.689
25 9.186
31 9.806
1 1.291
25 5.046
1 2.000
13 4.726
37 11.230
31 5.307
49 11.339
1 0.978
5 2.912
33 7.903
59 15.604
15 8.377
1 0.747
55 12.979
1 1.445
31 6.824
11 7.450
57 14.722
45 24.537
1 1.238
1 1.006
1 0.985
21 3.972
19 2.263
1 1.433
1 0.910
9 4.601
29 6.970
1 1.235
1 1.958
1 1.299
29 7.084
1 1.129
19 4.732
19 5.767
1 1.308
33 7.515
1 1.125
9 3.808
61 23.751
63 20.965
41 11.138
19 4.252
1 1.961
67 21.822
109 25.955
19 4.455
19 4.118
35 6.023
1 1.851
37 13.139
33 12.159
1 2.169
27 3.944
55 19.401
27 5.334
25 9.605
27 5.398
21 5.892
5 5.545
25 4.599
23 6.504
23 7.283
27 4.481
21 3.651
25 8.792
21 4.964
23 5.672
3 4.233
17 5.480
19 4.869
27 5.823
3 2.999
9 6.818
5 4.877
29 8.887
27 4.821
17 8.438
1 2.596
21 4.244
15 4.536
33 4.746
59 19.082
53 11.317
21 5.791
25 8.275
25 5.082
47 19.138
23 5.552
7 6.161
49 10.309
7 6.064
51 9.747
25 5.912
57 17.455
25 6.246
23 5.292
61 20.053
35 12.807
27 4.533
23 4.304
23 4.863
13 7.875
17 7.343
15 7.400
15 6.683
79 24.362
13 5.870
27 10.208
1 2.150
3 3.463
29 6.242
15 3.875
23 5.836
69 19.933
23 4.652
35 5.935
23 6.954
25 6.684
23 5.422
15 5.595
37 8.601
15 5.721
3 3.784
17 5.900
45 11.804
17 6.071
7 6.310
25 5.887
25 4.983
9 6.987
1 2.842
23 11.354
5 19.241
5 13.075
13 5.834
25 4.948
33 7.101
3 3.073
73 21.055
25 4.978
29 5.230
1 2.492
17 6.321
41 11.067
15 6.011
17 5.637
25 6.759
7 5.705
45 9.340
25 5.763
31 5.322
31 5.728
31 5.124
19 5.694
11 5.579
19 5.502
19 4.880
31 5.490
43 8.483
25 11.529
19 5.013
25 9.964
17 9.119
25 8.889
43 12.964
27 9.334
21 7.705
19 7.988
67 23.394
45 11.555
23 8.656
27 10.063
27 9.960
21 8.212
21 7.463
31 10.737
21 8.527
21 7.027
19 7.588
83 22.210
61 18.882
27 8.027
27 8.345
39 10.253
37 9.225
31 11.722
29 10.227
19 7.084
47 11.441
21 7.033
21 7.255
21 6.789
35 12.599
23 8.136
21 6.620
21 6.574
53 12.266
79 22.124
79 20.656
27 9.658
29 9.377
35 10.128
25 7.731
27 7.965
27 7.691
29 7.963
37 8.549
53 10.898
17 8.341
33 10.223
39 10.252
27 9.531
19 7.348
23 8.030
27 9.313
35 11.047
35 10.240
21 8.137
21 6.142
21 6.497
23 7.914
21 7.114
33 10.080
21 8.043
23 31.413
21 7.532
21 7.395
21 6.492
19 8.154
19 7.660
19 8.500
33 10.670
33 9.781
29 9.499
27 10.481
51 15.840
107 28.117
71 19.370
29 9.055
35 9.515
29 9.442
27 9.322
51 15.665
39 10.272
21 7.103
25 8.071
29 7.833
21 6.278
27 8.743
35 9.299
27 7.615
43 9.570
21 9.114
41 12.931
21 7.672
33 9.368
15 7.410
29 9.764
57 12.700
23 9.047
61 12.853
37 10.099
25 8.466
35 12.138
27 10.184
35 10.786
35 10.018
35 10.947
21 7.368
35 9.484
29 9.641
21 6.686
25 7.730
21 6.645
21 6.446
81 21.159
21 7.352
65 17.927
31 10.658
85 22.998
29 10.666
21 7.155
21 8.397
21 6.828
21 7.085
21 6.036
21 7.813
21 7.774
21 6.311
19 8.196
43 11.559
23 8.025
45 12.167
43 12.658
43 10.813
33 11.341
75 23.293
65 19.749
73 19.308
27 9.614
63 17.116
65 40.187
121 29.798
27 9.897
35 10.506
63 19.056
29 10.322
67 19.638
27 8.847
65 18.064
19 8.063
23 7.519
27 8.653
21 7.963
39 10.816
21 6.964
21 6.729
27 8.493
27 7.796
41 10.305
39 8.584
21 6.493
21 6.437
27 7.041
21 6.142
39 8.306
27 8.786
35 8.158
37 8.359
33 9.057
27 6.641
37 10.275
47 13.064
19 7.677
35 11.740
33 10.422
35 10.304
27 9.052
35 10.090
21 7.013
27 8.539
21 7.689
35 10.274
21 7.092
21 6.055
21 7.441
21 7.405
21 6.494
21 6.960
35 11.852
23 7.948
21 7.530
21 7.687
21 6.379
21 6.821
19 7.838
19 7.701
71 20.329
29 10.251
63 17.081
57 18.502
27 10.165
57 16.754
35 10.956
71 18.588
83 21.311
19 7.109
17 6.701
35 11.446
21 7.990
21 7.206
21 6.313
27 8.520
41 9.847
21 6.227
21 6.981
39 8.945
37 8.606
23 9.564
21 8.104
35 7.981
33 8.038
65 17.233
105 40.670
27 8.570
63 17.511
25 10.689
3 2.948
61 18.097
21 8.218
61 16.819
27 7.926
37 10.355
45 14.089
21 8.168
11 4.585
37 9.243
35 12.223
21 8.213
27 10.341
37 12.885
69 17.061
7 4.969
29 11.450
49 15.288
61 14.704
31 10.030
5 5.256
53 9.350
145 30.369
83 18.283
21 7.625
29 8.271
79 19.382
9 4.512
101 25.943
11 6.723
53 14.275
33 12.566
67 19.521
29 9.306
91 22.415
69 20.664
29 7.966
79 19.214
5 4.175
39 10.851
57 17.950
7 5.596
57 15.899
69 17.049
13 6.865
23 8.943
7 5.655
5 3.147
67 21.283
59 16.508
31 12.663
1 2.307
73 12.961
1 1.205
25 8.087
65 14.436
1 1.660
83 19.075
85 16.785
1 1.730
1 2.302
5 3.556
55 13.597
1 1.416
1 1.989
47 11.695
79 17.817
1 12.198
87 18.336
3 3.030
19 7.849
5 3.682
95 22.037
123 26.929
35 9.053
33 10.004
43 7.745
11 3.183
89 20.645
15 6.728
3 3.075
1 2.102
1 1.677
71 18.248
1 1.366
1 1.641
3 3.094
33 9.101
33 9.635
5 2.747
53 14.876
49 11.643
3 2.455
3 2.083
5 3.641
61 7.871
49 16.682
17 10.129
31 13.014
29 11.513
55 19.021
27 10.701
27 9.839
43 12.315
35 8.991
17 8.490
29 11.605
41 11.754
49 12.895
27 6.489
49 12.465
21 9.215
47 16.497
31 10.020
31 10.035
77 21.920
29 10.471
55 17.834
27 9.606
31 10.095
47 15.052
79 20.704
19 8.355
27 9.358
25 9.719
39 12.177
31 10.070
41 10.516
27 6.706
65 15.594
25 9.516
15 9.410
55 17.581
31 10.721
45 14.382
19 9.145
7 5.285
15 6.741
67 21.540
7 4.580
29 8.706
65 13.070
23 6.367
15 5.560
67 19.078
53 34.582
43 10.351
29 9.399
65 12.900
41 9.403
27 6.445
23 5.450
19 4.708
5 3.844
85 18.872
23 5.890
27 6.589
27 5.224
19 4.542
27 6.254
19 4.253
95 23.351
13 5.761
81 20.099
97 22.228
41 14.431
63 17.540
29 7.733
15 5.363
29 8.536
7 4.567
7 4.214
67 14.636
59 11.461
51 13.300
23 7.598
21 5.421
25 6.566
3 3.089
49 14.113
35 9.598
3 2.603
23 7.526
75 18.727
39 11.171
97 25.053
81 28.503
21 7.830
47 12.468
37 9.212
21 7.028
49 10.883
45 11.438
117 33.084
21 6.813
85 23.948
15 6.761
45 12.206
19 5.051
53 16.706
19 8.566
35 11.187
31 8.811
35 9.693
39 10.195
21 7.078
35 12.820
33 11.214
63 13.150
29 6.347
43 11.344
19 5.303
25 9.266
47 12.448
55 15.145
55 12.735
21 6.519
21 6.586
53 13.277
47 18.428
21 21.183
39 12.016
121 29.206
31 5.794
31 6.356
31 9.232
19 8.258
31 8.597
21 8.565
19 7.488
39 10.349
21 7.044
33 11.473
67 19.908
27 11.257
35 10.376
29 9.112
15 5.331
53 19.533
81 23.030
127 36.558
45 15.411
5 4.307
5 3.524
55 16.341
29 5.629
39 15.070
21 5.226
53 16.428
59 16.670
71 22.984
47 10.410
39 9.354
21 6.140
5 5.115
37 7.545
23 6.616
93 26.542
141 33.148
69 22.407
93 22.535
143 33.960
95 22.447
63 20.296
75 40.816
149 38.339
127 30.299
53 16.196
113 27.194
135 29.170
81 25.118
63 19.314
155 37.542
193 40.776
179 38.846
77 22.872
83 21.974
117 28.525
81 21.773
27 5.333
83 24.125
3 3.279
23 5.046
23 4.920
117 32.281
87 23.243
157 33.063
83 22.984
91 23.105
61 19.638
109 27.154
75 20.524
61 16.999
61 15.532
69 20.777
81 21.535
69 19.341
177 37.930
83 22.127
77 21.770
23 5.835
175 35.887
101 23.386
55 19.053
125 31.457
93 23.136
83 22.808
73 21.843
153 32.264
1 1.430
1 1.283
111 23.597
71 15.974
61 15.663
89 19.931
103 21.513
97 22.455
67 17.132
63 16.362
99 20.387
81 19.195
43 13.025
1 1.086
93 20.605
25 7.249
53 13.869
27 8.159
27 6.260
11 7.815
33 6.285
33 6.466
23 5.824
115 27.477
3 3.318
19 5.566
19 4.922
45 15.013
57 15.669
121 25.904
85 21.296
53 15.451
43 12.488
81 19.432
83 26.257
17 12.895
73 18.273
67 18.652
49 14.716
55 15.224
53 16.010
77 18.944
49 13.542
113 22.678
1 1.983
1 1.410
23 6.443
1 1.414
25 4.314
1 1.647
1 1.417
65 8.282
1 2.874
1 2.203
1 1.410
1 2.143
1 1.985
1 1.414
1 1.451
1 1.640
31 4.574
23 5.067
27 7.532
1 1.630
1 1.369
1 1.910
5 2.772
1 1.834
1 1.429
1 1.565
1 1.592
1 2.159
1 1.234
1 2.407
3 3.137
67 7.443
1 1.954
1 1.433
29 10.796
19 5.533
21 5.840
27 5.922
27 5.664
25 5.397
23 3.514
3 2.892
19 4.187
5 3.816
51 12.248
3 2.324
3 2.097
21 4.886
19 3.130
23 3.898
3 2.210
21 4.131
9 5.312
5 3.464
21 5.430
3 1.957
3 2.109
21 4.764
27 5.918
21 4.585
27 4.556
5 3.130
5 2.942
27 5.856
1 1.303
63 17.122
29 6.470
1 1.286
1 0.715
37 9.039
1 1.916
25 6.448
33 6.697
25 4.772
63 15.420
59 12.679
53 13.822
63 16.019
31 5.667
49 10.907
69 16.293
23 5.066
3 2.899
65 17.956
5 3.966
1 1.764
55 12.154
3 2.860
23 4.616
51 15.379
73 18.138
3 3.184
3 3.255
23 4.302
23 3.703
5 3.338
7 4.963
37 10.858
19 5.299
53 14.159
79 18.961
67 14.664
81 21.917
5 3.548
3 2.801
57 12.835
23 3.628
121 27.106
61 16.344
25 10.804
73 19.071
63 29.377
27 6.049
55 15.173
37 11.879
53 11.693
25 3.652
1 1.984
43 10.488
97 22.949
3 3.025
3 3.268
3 2.483
143 30.194
97 24.546
23 4.361
25 4.043
43 9.051
51 13.001
99 21.615
93 19.343
21 9.390
11 5.827
69 14.414
53 14.495
55 15.963
77 17.385
41 9.360
27 4.455
3 3.164
1 1.890
15 6.916
33 9.736
59 15.919
45 11.767
43 10.494
53 16.247
5 3.861
55 10.969
47 14.244
57 12.340
73 18.428
25 9.609
81 21.221
127 24.447
47 10.649
29 5.197
101 18.644
141 29.358
105 21.205
59 17.283
71 16.216
43 13.141
27 4.487
189 39.261
127 24.170
155 28.472
43 11.046
35 9.372
43 14.141
87 17.503
51 14.592
77 37.857
103 20.239
97 16.043
31 4.859
103 19.225
125 22.419
185 35.552
149 28.828
113 19.714
95 19.071
137 28.603
129 22.135
71 18.280
141 23.974
29 9.111
29 8.687
105 20.072
123 21.700
25 9.290
69 12.911
27 9.037
61 10.829
33 7.894
107 20.361
179 31.632
5 3.430
41 9.004
149 25.383
125 26.410
103 19.216
111 19.533
89 17.807
47 9.883
29 9.170
89 24.696
35 12.092
15 7.449
61 15.637
23 7.895
17 8.651
17 6.621
25 9.535
57 19.112
71 19.803
71 21.640
23 8.991
27 6.639
109 24.042
7 5.801
33 7.873
31 38.804
35 13.101
27 6.005
27 6.946
73 21.152
27 6.694
111 30.686
1 1.720
23 4.684
3 4.385
95 21.453
73 14.555
17 4.043
25 3.841
69 14.987
47 7.939
27 3.986
1 2.569
7 3.610
43 14.473
21 7.636
19 8.164
5 5.174
29 10.152
19 7.573
75 16.948
19 6.170
27 6.093
31 10.279
1 1.686
25 5.341
19 5.891
1 1.190
5 2.822
23 6.573
27 8.645
1 1.913
33 9.343
45 13.695
17 5.771
1 1.298
1 1.375
11 6.480
23 7.788
31 5.968
71 19.479
1 1.501
45 14.491
21 8.966
55 15.949
1 1.585
35 11.014
11 5.826
1 1.693
25 8.157
1 1.713
1 1.519
1 1.704
13 4.097
41 9.789
11 2.142
27 11.004
83 22.873
7 6.447
61 17.595
95 26.470
67 17.373
53 14.185
33 11.570
7 5.437
25 5.507
5 3.668
5 3.329
7 4.141
37 10.338
9 5.525
9 3.403
5 4.513
9 5.451
81 20.123
5 3.254
7 4.364
9 2.750
5 3.344
29 6.639
33 6.370
43 15.487
7 4.869
5 3.262
5 3.252
7 4.865
5 3.731
77 18.202
9 5.011
81 19.991
11 6.659
7 4.820
53 12.336
13 2.788
3 2.214
45 25.270
1 3.838
15 2.763
5 4.164
15 2.692
43 10.210
17 4.534
41 10.794
29 5.119
1 2.337
15 3.249
15 3.062
17 3.541
5 3.938
1 3.590
15 2.603
3 3.010
55 12.993
13 2.517
23 4.956
5 2.769
3 1.787
1 1.237
15 2.650
15 2.940
41 10.410
5 3.119
1 1.937
33 6.525
3 2.262
13 3.115
35 8.488
23 5.269
43 6.567
49 6.719
31 4.433
3 2.447
31 8.783
43 8.494
5 2.581
5 3.539
5 4.205
5 3.069
13 2.451
39 8.616
1 1.255
31 4.314
51 6.415
77 25.062
33 12.325
41 9.779
35 12.286
23 5.405
11 3.472
23 5.476
31 5.395
13 5.964
11 3.471
99 21.963
1 1.242
57 16.882
101 20.309
19 4.786
23 6.624
19 3.576
1 2.057
73 16.605
29 9.608
33 6.886
27 7.206
35 11.844
19 4.591
7 5.065
19 4.354
11 3.772
11 3.363
19 4.391
15 3.876
25 9.045
83 17.538
41 10.789
17 6.112
79 18.092
15 3.836
15 3.549
11 3.263
33 9.976
67 16.820
11 6.271
19 9.917
19 7.076
23 5.569
17 7.369
5 2.987
49 14.926
33 6.972
25 4.611
49 14.869
29 8.218
23 3.884
27 5.132
39 6.827
67 17.997
53 17.544
75 23.383
29 6.181
25 7.728
37 8.987
121 28.744
133 29.129
109 49.896
23 4.989
25 5.769
25 5.576
87 18.055
39 7.745
49 9.636
31 10.300
15 4.267
83 21.688
235 45.197
73 21.206
151 31.326
143 28.190
33 8.841
7 4.523
25 4.646
67 18.358
51 16.821
29 9.490
93 25.994
27 4.960
25 4.312
23 3.714
7 5.121
23 7.325
27 4.922
23 8.616
61 13.538
23 5.070
61 13.836
1 1.679
1 1.218
1 1.180
1 1.196
1 1.091
1 1.472
1 1.297
43 7.392
1 1.054
1 1.358
1 1.253
1 1.366
1 1.160
1 1.355
1 1.111
1 1.214
1 1.026
1 1.089
1 0.919
1 1.444
1 1.173
1 1.096
1 2.254
1 1.632
1 1.422
1 1.074
1 1.042
57 18.369
59 17.341
1 1.897
67 9.123
81 18.969
35 10.501
27 4.256
37 11.853
59 17.843
3 2.624
31 10.141
51 13.242
39 11.009
29 7.600
49 13.532
1 1.537
81 18.996
53 16.557
63 20.104
65 17.034
59 16.613
59 16.342
43 12.581
65 17.073
49 11.006
71 20.168
51 14.140
65 17.078
67 13.606
69 23.450
63 15.274
55 14.672
3 2.671
11 3.885
23 6.840
51 13.179
19 8.890
1 2.284
21 4.289
47 13.414
45 8.853
69 20.467
3 3.938
83 25.366
5 3.996
73 22.391
15 10.650
9 6.088
39 16.499
17 10.015
3 3.076
49 15.475
17 9.109
15 9.792
33 11.911
9 5.603
5 3.203
3 3.109
23 9.714
25 9.812
21 10.525
41 17.203
33 6.599
57 19.648
21 11.269
67 19.208
91 22.302
39 13.436
15 8.646
65 18.013
37 13.969
27 11.532
31 5.720
5 5.038
15 3.244
5 3.917
25 7.131
31 8.010
7 5.157
39 14.130
31 11.600
43 12.056
7 4.877
71 13.221
53 17.375
129 64.472
143 66.609
41 33.275
7 5.381
7 22.673
137 28.895
9 24.135
9 4.714
89 21.318
63 16.130
135 23.657
7 4.016
9 5.014
9 4.857
43 14.205
51 13.404
117 27.193
155 42.078
101 19.577
7 4.336
29 8.184
7 4.490
7 4.340
83 14.142
61 15.339
7 4.900
23 10.145
9 5.855
53 13.940
7 5.468
9 5.425
55 13.956
95 21.893
81 23.026
43 14.194
41 14.137
7 4.064
33 7.413
7 3.968
85 22.585
9 5.348
9 5.336
31 10.023
5 4.244
133 20.304
23 7.160
33 6.592
45 10.636
25 8.879
53 11.901
23 6.205
35 7.090
45 9.448
23 6.279
31 6.801
31 7.625
33 6.420
7 6.471
33 5.042
3 2.801
53 10.064
25 5.682
27 5.318
27 5.316
23 7.191
27 10.052
27 5.118
37 8.943
25 5.395
5 3.625
11 3.689
17 5.641
17 6.128
7 3.368
23 5.506
9 4.861
1 1.541
1 1.121
21 5.922
15 4.286
11 2.431
45 12.328
19 6.908
1 1.146
1 1.142
1 1.122
15 3.449
17 4.005
43 11.129
25 6.996
15 5.338
3 2.896
19 4.382
23 4.345
71 16.902
1 1.534
71 18.974
3 2.597
1 1.607
9 3.192
27 10.315
45 12.247
19 13.238
1 4.782
19 3.889
19 1.965
1 1.979
27 3.846
25 3.665
19 3.830
77 19.581
17 2.730
25 3.222
1 1.917
17 2.682
27 4.596
19 2.709
17 1.840
1 1.602
1 1.521
27 2.639
87 27.735
31 12.655
9 4.975
97 28.480
43 10.325
115 33.776
7 5.057
115 29.693
5 3.711
15 8.872
167 39.591
61 19.943
103 15.918
29 6.386
7 4.488
71 25.534
7 4.076
31 13.056
71 21.916
7 4.957
31 5.157
7 5.040
7 3.681
69 21.741
37 10.160
55 16.759
41 12.253
45 14.049
93 21.226
47 10.627
27 3.509
107 21.578
23 3.360
1 1.493
69 13.061
87 16.938
57 14.060
1 2.152
39 10.117
5 3.960
23 3.071
17 7.403
145 34.044
33 12.607
21 7.997
31 5.763
3 1.893
1 1.901
1 2.431
9 5.383
61 12.676
23 3.187
23 2.753
19 4.969
11 5.158
25 7.872
1 1.547
1 1.361
31 9.907
11 3.670
3 1.703
35 10.619
29 5.193
57 11.459
5 4.151
37 7.994
37 9.227
23 4.280
45 9.666
33 8.216
47 30.956
13 3.619
7 3.628
27 3.908
33 11.304
19 5.861
1 1.482
29 5.155
55 14.523
21 3.910
133 36.227
39 9.690
119 25.559
17 5.312
1 1.719
23 6.919
25 3.590
21 2.778
47 7.534
25 3.139
1 1.469
1 1.665
1 1.365
1 1.566
17 2.571
25 4.349
1 1.371
29 6.333
23 3.403
43 9.521
1 2.330
1 1.308
1 1.312
29 5.102
1 1.535
1 1.527
1 1.188
1 2.126
1 2.822
71 15.029
23 4.319
1 1.217
1 1.347
1 1.216
1 1.382
1 1.207
23 3.490
1 1.404
1 0.763
1 1.053
1 1.183
1 1.050
1 1.108
39 8.857
39 6.667
1 0.784
37 7.743
1 2.123
43 9.071
25 4.328
1 1.365
1 1.454
1 1.533
1 1.687
1 1.664
1 1.176
1 1.192
25 4.002
1 1.176
1 1.386
1 1.028
1 1.088
1 1.023
1 1.315
1 1.243
1 1.271
1 1.189
71 16.684
1 1.172
1 1.458
29 5.335
1 1.269
1 1.533
63 16.020
17 7.391
1 1.640
1 2.019
21 3.119
1 1.026
1 1.230
1 1.628
1 1.480
23 3.273
1 1.205
1 1.332
1 1.363
1 1.566
1 1.221
1 1.649
1 1.088
1 1.176
1 1.058
23 4.114
1 1.097
1 1.050
1 1.129
1 1.528
1 1.104
1 1.097
1 1.071
1 0.971
1 1.270
1 1.107
1 0.954
1 1.186
1 1.014
1 1.210
1 1.311
1 1.343
1 1.310
1 1.188
1 0.953
25 3.091
1 1.247
1 1.292
45 7.452
1 1.147
1 0.993
1 1.005
21 2.631
37 7.293
1 0.994
1 2.311
1 2.108
1 1.414
55 9.656
1 1.866
1 2.078
1 2.276
1 1.802
1 1.958
1 1.697
33 5.317
1 1.938
25 4.205
1 1.140
1 2.244
1 1.223
1 0.896
1 1.367
1 1.398
1 1.357
1 1.667
1 1.672
1 1.324
1 0.935
1 1.309
1 1.383
1 1.170
1 1.207
1 1.235
1 1.297
1 1.039
21 3.096
19 2.985
1 1.387
1 1.780
1 1.149
1 0.917
1 1.256
1 0.998
47 8.449
1 1.870
1 1.937
1 1.982
1 1.444
99 20.028
1 2.061
1 1.713
1 2.072
77 16.659
1 1.378
1 1.482
29 7.072
29 4.504
51 12.017
5 2.633
3 3.070
59 14.818
27 4.578
3 2.912
13 5.687
23 4.850
39 13.467
19 4.517
27 4.277
21 9.497
27 3.613
23 4.578
19 2.874
15 2.702
9 5.498
1 1.456
21 4.469
3 4.154
7 4.618
27 8.122
43 12.311
23 9.286
31 9.416
43 12.120
5 4.881
3 4.167
19 6.348
19 6.342
103 24.221
25 27.889
5 4.115
25 9.658
7 4.361
21 6.827
53 11.848
3 2.817
7 4.375
3 3.474
5 4.326
47 14.294
29 4.312
35 12.317
21 9.671
19 4.842
43 9.325
45 8.563
31 11.251
53 13.002
61 17.105
69 17.309
75 17.506
9 4.555
23 8.395
23 5.730
115 24.671
35 8.610
39 12.209
21 5.085
31 4.616
5 3.996
25 4.045
19 3.663
1 1.416
1 1.387
1 1.374
1 1.573
1 1.025
15 3.320
1 0.945
1 1.175
1 1.344
61 12.715
1 1.361
15 4.521
1 1.027
1 1.116
13 3.821
15 3.051
47 12.536
9 2.681
9 3.045
11 7.126
29 12.542
11 5.694
11 6.337
11 6.600
53 7.959
43 11.584
65 15.281
11 5.050
1 1.277
27 5.808
35 8.159
13 4.573
3 3.095
15 5.138
23 6.680
31 8.012
61 16.478
27 10.914
3 4.220
3 3.314
3 3.438
3 3.323
55 13.719
23 4.516
39 9.275
1 1.676
1 1.355
1 1.097
137 28.884
95 21.898
149 34.399
11 6.027
23 4.759
45 13.297
11 6.430
7 4.455
7 3.816
7 4.222
11 4.905
123 25.886
133 28.794
41 14.235
11 5.284
47 12.888
7 4.866
119 27.682
5 2.536
35 9.799
7 3.420
19 18.017
7 10.594
5 2.215
7 2.429
19 3.194
39 8.085
1 0.958
27 8.758
17 4.778
27 7.871
21 3.131
9 3.057
19 3.600
29 9.041
25 5.881
1 1.135
45 16.325
15 8.632
53 13.517
15 7.600
37 12.572
29 10.199
17 6.888
19 8.165
17 7.509
37 11.645
23 8.395
27 6.406
17 8.320
35 13.827
39 12.657
73 18.082
17 6.925
53 13.139
17 7.077
15 7.167
31 10.252
23 8.507
23 7.915
39 12.725
15 6.086
29 10.098
87 22.098
15 7.241
15 5.802
37 10.569
17 6.418
39 11.049
21 6.412
27 6.150
53 12.889
39 10.625
83 20.353
27 6.713
3 3.620
23 5.013
71 18.850
5 4.394
29 9.008
45 10.291
31 8.954
5 4.002
3 2.664
27 6.021
69 16.927
101 19.725
57 14.129
5 4.281
67 14.971
63 20.001
49 15.129
53 15.773
35 12.682
119 33.056
61 19.507
65 17.360
57 15.150
41 13.961
123 40.462
17 8.886
27 24.284
15 6.323
51 13.980
21 8.319
13 6.080
73 19.369
17 6.275
5 2.828
13 6.236
37 10.656
27 8.774
13 6.768
175 46.670
49 12.794
35 11.783
55 10.076
53 12.261
129 33.682
85 18.944
21 6.798
25 8.665
43 9.664
41 8.875
5 4.061
171 47.241
93 32.434
25 9.142
21 7.941
39 11.166
15 4.094
15 4.065
21 6.949
13 6.064
7 4.734
51 12.767
21 6.525
43 8.997
21 6.850
153 25.448
45 13.775
47 9.770
31 5.442
11 2.536
1 1.774
19 5.981
45 8.250
1 1.168
43 6.588
29 8.669
29 7.070
13 6.062
27 8.086
1 1.596
25 7.122
21 8.736
21 8.341
33 11.003
35 9.912
23 9.561
87 18.614
27 4.360
23 3.542
51 11.098
13 3.961
199 21.511
61 12.823
47 8.982
71 22.732
29 9.736
95 27.244
25 12.571
33 12.197
59 24.785
35 32.923
11 5.087
33 11.676
13 7.205
49 20.052
89 24.316
89 30.279
61 20.544
25 9.628
47 14.465
25 10.542
15 7.930
77 21.296
79 21.617
35 12.399
63 17.368
27 12.054
31 10.776
27 10.711
51 21.554
111 26.193
81 26.770
33 13.738
25 11.026
39 13.427
27 10.788
23 10.233
13 5.551
13 6.375
31 11.961
95 24.164
27 10.607
33 11.437
101 25.219
13 6.457
89 22.211
43 14.415
57 18.807
29 10.901
17 9.247
29 11.284
19 9.628
63 20.657
73 22.206
89 25.423
57 18.683
25 9.880
43 13.752
23 9.925
29 11.831
29 11.362
33 13.111
29 10.584
31 11.382
29 9.647
23 10.832
35 23.906
31 14.411
35 11.767
33 11.639
31 11.355
29 10.707
89 23.738
45 14.064
19 5.743
15 4.679
13 8.074
19 4.546
19 5.116
7 5.363
27 4.848
13 6.679
15 4.710
23 4.701
17 7.121
33 6.333
19 4.587
1 1.515
1 1.815
1 1.669
1 1.798
57 15.556
1 1.515
1 1.949
1 1.584
1 2.450
1 1.222
1 2.657
1 1.270
1 1.652
1 1.784
1 1.592
1 1.378
1 2.287
1 1.277
1 2.411
1 1.688
1 1.134
1 1.760
1 2.324
1 1.480
1 1.185
1 2.394
1 1.465
1 1.891
1 1.809
1 1.401
1 1.587
1 1.416
1 1.351
1 1.853
1 2.188
1 1.869
1 2.279
43 13.605
3 3.444
15 7.406
57 17.553
57 16.380
11 3.487
35 6.526
35 7.439
79 20.445
85 18.914
41 14.124
81 22.059
55 13.334
9 5.967
37 11.339
41 14.717
9 4.409
21 9.300
1 1.767
1 1.341
17 3.970
1 1.232
5 1.561
17 2.800
1 1.332
1 1.385
37 9.189
5 1.532
1 0.912
1 1.005
1 0.950
1 1.197
1 1.469
1 1.247
1 1.565
5 1.340
1 1.612
5 2.631
1 1.076
1 0.912
1 0.916
1 0.756
7 4.207
1 1.277
1 0.839
1 0.788
1 1.155
1 1.004
1 0.895
1 1.285
5 1.638
1 0.812
1 0.854
1 1.043
1 0.923
11 4.067
29 9.973
27 7.109
9 3.427
1 0.992
1 1.037
1 1.027
1 0.897
1 2.437
1 1.259
29 6.642
1 0.993
1 1.043
1 0.805
5 1.471
1 0.710
1 0.647
1 0.903
1 1.150
1 0.979
1 1.102
1 1.064
5 1.980
1 1.435
1 1.094
1 0.946
1 1.058
1 1.172
1 0.865
1 0.892
29 6.616
1 1.018
1 1.190
1 1.887
27 6.603
33 9.973
45 12.585
5 2.617
1 1.071
5 1.824
1 0.994
57 10.704
1 1.150
1 0.988
1 0.978
1 0.846
1 1.205
1 1.314
1 1.223
1 1.061
27 6.247
1 1.112
1 1.029
1 0.968
1 0.854
1 1.078
1 0.614
25 5.301
1 1.256
1 0.892
1 0.999
5 1.408
1 0.842
1 1.056
1 1.157
1 0.968
1 0.750
5 1.381
1 1.000
1 0.860
1 0.865
1 0.772
1 1.018
1 0.848
1 1.027
1 0.935
1 0.944
1 0.949
1 0.965
1 1.048
1 1.438
1 1.347
1 0.898
1 0.681
1 0.913
27 6.246
1 1.084
9 3.299
27 5.841
5 1.684
27 5.937
5 1.812
23 4.839
5 1.574
5 1.161
5 1.410
1 0.943
1 1.014
11 3.797
11 3.762
41 9.877
1 1.066
1 1.224
1 1.174
1 1.076
27 5.802
1 1.241
1 0.883
1 0.987
1 0.837
5 1.309
1 1.143
1 0.951
1 0.686
1 0.870
1 0.917
1 0.811
1 1.162
1 1.022
1 1.285
1 1.027
29 6.366
1 0.978
1 1.104
1 1.010
1 1.226
1 1.182
271 70.203
19 7.213
13 2.943
59 11.508
29 9.688
1 1.006
3 3.068
3 3.081
43 10.819
1 1.576
21 6.674
3 2.755
29 9.575
37 12.869
21 7.098
11 2.053
13 2.642
1 1.081
1 0.825
1 1.042
1 1.082
37 12.726
1 1.884
1 1.553
19 6.663
27 9.537
23 7.149
17 4.944
21 5.461
13 2.658
9 1.895
1 0.630
1 1.159
1 1.476
1 1.054
23 3.998
1 1.380
3 3.383
63 18.786
7 3.900
25 6.918
1 0.849
1 1.366
1 1.654
1 1.642
1 1.081
1 1.432
1 1.177
17 3.168
1 0.715
47 11.895
101 21.544
11 6.283
35 8.488
29 10.238
19 5.037
15 4.090
153 42.736
93 20.040
23 9.737
89 24.955
33 10.481
21 5.738
25 8.057
81 23.392
25 7.452
21 4.940
31 10.818
19 3.994
25 7.087
17 4.127
81 19.943
13 6.658
57 18.227
57 11.435
31 10.587
47 8.099
53 17.194
41 16.527
25 6.760
89 21.409
27 5.040
3 2.913
103 24.936
41 13.757
29 11.710
27 8.818
13 6.715
31 13.111
47 15.484
57 16.565
25 7.729
17 4.261
39 9.806
27 7.950
75 18.668
25 9.129
27 7.367
27 5.264
39 37.242
25 5.961
109 32.060
11 7.908
39 15.251
13 7.636
25 5.505
37 12.780
11 6.686
27 9.267
29 6.547
11 6.911
11 7.710
11 7.613
11 6.102
11 7.071
23 10.147
15 7.579
83 20.100
41 10.923
45 11.674
23 6.167
29 7.318
15 7.538
13 7.964
23 9.819
27 11.144
29 9.250
13 6.935
11 5.854
47 14.376
75 16.960
77 22.748
23 6.029
37 6.540
15 7.368
21 9.606
25 8.704
23 5.061
1 1.864
1 1.028
1 1.121
1 1.776
61 11.746
23 5.400
35 7.247
1 1.364
1 1.460
13 4.508
21 8.750
23 4.909
5 1.945
3 2.687
1 1.641
17 8.720
13 6.798
9 5.266
15 4.138
15 8.491
9 4.634
9 4.934
5 3.368
27 6.501
71 18.855
61 17.250
165 41.926
13 7.487
27 5.739
15 3.963
9 5.413
9 5.272
9 4.983
15 4.813
9 4.752
15 3.874
9 4.673
79 21.783
15 7.232
15 4.195
11 4.712
15 4.108
5 3.167
13 7.845
15 6.983
13 7.039
115 28.945
123 31.022
155 38.553
5 2.706
25 6.299
43 7.087
33 19.685
47 9.798
1 0.770
19 3.958
19 4.443
21 5.545
1 1.087
19 5.477
17 5.055
1 0.983
43 6.679
21 4.611
25 6.048
21 5.968
1 0.908
29 6.453
27 6.192
3 4.046
19 8.600
7 5.037
7 5.799
29 4.941
75 18.754
3 3.700
3 2.735
11 7.339
83 17.020
49 13.362
1 1.496
1 1.462
31 7.161
1 1.439
13 4.867
23 5.396
55 15.118
29 8.349
75 16.218
69 15.870
87 15.348
15 4.463
1 1.156
21 4.212
7 3.450
11 2.740
1 1.015
49 15.497
43 11.297
29 8.529
39 10.618
91 22.845
37 11.710
71 17.429
1 1.412
35 8.694
1 1.392
1 1.468
69 18.770
11 3.643
15 5.985
11 2.811
1 1.498
27 6.476
19 4.569
13 3.878
35 8.280
67 16.212
79 18.240
1 1.614
5 3.111
119 24.431
49 15.558
1 1.943
19 3.622
33 6.894
1 1.157
71 15.058
29 7.407
31 5.989
25 4.361
19 2.908
3 3.484
89 24.894
7 5.079
5 16.478
5 12.815
45 16.628
3 2.757
95 23.081
5 3.460
37 7.626
5 4.973
3 2.978
5 3.306
3 2.308
25 8.576
19 6.709
5 3.627
33 13.748
3 2.696
11 7.027
9 5.580
33 8.257
13 6.398
61 18.969
49 15.563
1 1.518
1 1.399
1 1.181
1 1.505
5 4.793
1 1.343
1 1.320
5 3.415
1 1.087
1 0.975
49 8.664
1 1.867
11 3.760
1 1.322
1 1.009
99 19.382
163 25.412
1 1.864
31 8.546
5 4.080
1 1.492
1 1.292
1 1.083
23 7.891
11 5.484
1 1.400
1 1.628
51 13.591
1 1.046
89 23.883
1 1.328
1 0.929
7 3.064
5 4.311
13 5.682
1 1.238
29 7.733
1 1.111
1 1.355
5 3.762
5 3.898
19 3.164
1 1.144
1 1.714
1 2.850
1 1.629
227 54.146
93 21.980
95 26.412
101 23.705
31 4.808
35 7.361
63 20.170
11 5.289
37 14.280
111 34.002
73 20.496
101 21.876
53 14.834
35 7.766
19 5.582
3 3.694
55 14.166
23 6.441
27 5.133
31 11.565
25 9.497
19 7.456
1 2.101
3 2.822
23 4.817
25 4.561
43 11.860
57 12.786
3 2.743
39 10.019
5 4.538
3 2.286
43 10.895
29 9.520
21 4.395
35 7.355
47 15.599
33 8.536
57 15.295
27 9.081
97 21.568
27 5.829
25 8.602
45 13.706
99 21.216
27 5.882
27 8.294
53 17.379
35 8.931
19 4.315
33 10.617
29 7.986
47 12.150
31 8.492
23 4.738
27 4.663
25 4.651
65 12.767
27 7.212
67 17.389
9 4.876
33 10.854
29 7.563
27 8.714
27 5.210
27 8.059
95 22.322
9 5.738
71 19.714
9 5.142
37 14.793
91 22.944
33 13.097
67 17.875
41 15.645
11 6.547
9 4.710
89 27.625
11 6.270
37 13.152
15 8.106
11 5.304
99 27.150
61 19.300
37 13.059
45 15.704
53 16.662
37 8.738
39 12.730
115 23.987
47 13.349
47 13.644
115 28.813
7 5.949
39 7.408
33 23.347
7 10.264
5 2.981
5 2.538
5 2.324
7 3.828
27 4.247
5 3.524
5 2.772
5 3.853
3 2.957
3 2.211
5 3.538
5 3.644
3 2.905
9 5.549
21 9.804
89 21.443
9 5.676
7 3.786
63 17.790
7 4.080
21 6.964
7 3.882
31 11.216
7 3.910
33 9.821
7 3.875
27 6.617
43 12.891
25 11.694
27 8.793
9 4.731
45 14.339
35 10.318
17 4.731
19 5.304
49 12.965
1 0.896
9 2.529
41 11.707
17 3.378
23 7.633
107 21.735
29 8.208
41 7.477
61 9.409
45 10.568
1 3.078
31 7.327
3 2.919
167 38.888
119 27.612
99 22.338
3 2.328
55 13.753
129 27.303
89 21.774
63 17.012
145 40.227
127 30.003
87 21.372
59 16.200
15 6.592
3 2.473
3 2.160
119 24.826
49 14.307
71 16.897
3 2.474
33 9.619
101 23.879
3 2.328
133 30.381
81 17.863
95 23.972
123 25.488
59 19.454
21 7.758
23 4.285
25 8.307
5 4.663
19 4.417
33 6.728
5 4.452
5 3.702
19 7.107
1 1.911
3 2.952
1 1.169
1 1.532
11 3.906
65 14.218
49 19.742
11 4.187
17 6.046
13 3.356
97 29.568
65 19.459
23 6.257
57 17.550
67 19.097
97 27.004
11 3.930
105 26.196
89 24.686
69 19.295
67 21.074
91 22.647
45 11.441
29 7.547
11 3.205
81 22.485
29 5.996
13 5.061
37 10.241
7 6.024
23 5.206
15 3.922
109 31.857
7 2.844
27 7.593
3 2.856
41 8.558
13 3.248
59 19.238
15 4.171
11 3.579
13 3.660
87 40.974
73 36.487
39 8.985
27 7.287
71 20.372
63 20.058
11 4.748
27 7.213
67 21.854
87 24.664
19 5.969
81 22.318
13 4.195
7 3.208
83 23.856
31 11.551
143 31.109
25 14.594
65 18.419
3 2.720
1 1.802
27 5.745
73 20.194
11 3.894
77 20.935
103 29.420
31 10.363
11 3.628
11 3.473
3 2.706
13 3.567
71 22.513
55 17.525
95 25.554
69 20.027
57 16.392
69 17.210
93 28.340
85 23.738
55 18.388
73 21.946
27 6.832
27 6.214
27 6.635
27 7.568
69 21.680
111 27.595
105 25.944
15 8.639
3 2.924
31 7.562
33 7.035
15 4.615
107 29.229
25 5.532
13 4.200
17 3.813
73 19.320
87 22.898
77 21.910
67 18.935
101 23.573
63 17.735
59 17.642
13 3.918
7 2.831
7 3.228
59 18.359
7 2.767
83 23.776
13 4.129
63 16.855
13 4.716
13 4.333
11 3.576
23 5.451
79 23.535
21 5.638
49 17.433
73 18.950
41 27.665
11 4.085
3 3.423
67 18.950
71 21.329
107 29.672
87 23.781
11 4.327
27 7.090
55 19.687
87 24.549
7 4.789
43 15.028
95 25.813
61 20.936
11 3.517
15 6.781
77 22.491
39 10.542
57 18.389
21 7.484
5 3.946
1 2.344
1 2.381
3 2.835
5 4.202
53 15.647
47 13.479
3 2.752
19 4.055
17 7.626
1 3.013
3 3.504
1 2.486
67 21.312
131 31.447
35 5.518
1 1.962
25 4.177
1 1.424
1 1.659
3 3.023
3 3.189
3 2.131
1 2.325
1 1.451
43 11.790
1 2.568
3 2.308
99 26.557
47 14.177
19 9.591
25 5.524
15 5.466
1 2.590
31 10.404
47 13.431
141 37.939
1 1.929
21 7.110
17 3.095
3 2.806
1 1.944
29 11.244
33 9.386
35 6.785
17 4.048
49 15.751
47 13.090
9 6.795
39 13.210
35 12.799
9 4.922
9 4.743
11 6.545
11 5.072
9 4.494
29 10.334
9 5.130
15 6.324
35 6.889
35 11.987
55 14.850
9 4.752
57 17.136
1 21.917
1 3.305
1 2.435
1 2.037
1 1.569
1 1.864
1 1.127
1 1.291
1 1.298
45 12.618
1 2.100
1 1.977
87 23.292
15 4.457
1 1.112
1 1.170
1 1.608
1 1.476
1 1.607
1 1.850
1 1.625
1 1.608
1 1.292
1 1.143
1 1.885
1 2.120
1 1.555
1 1.425
1 1.531
1 2.073
1 1.861
1 1.891
1 1.875
1 1.938
1 1.780
19 2.973
11 2.504
1 3.158
17 3.670
1 1.682
39 10.980
77 17.079
65 18.911
71 19.651
65 22.618
59 13.674
3 2.759
75 21.973
31 11.215
1 2.170
1 3.430
39 11.471
1 2.529
51 7.899
87 23.110
79 23.465
195 43.532
85 23.024
3 3.835
1 1.715
1 2.426
1 1.268
1 1.356
1 1.676
1 1.294
3 2.788
1 1.658
1 1.263
1 1.088
5 3.492
31 7.747
13 5.671
23 4.371
29 7.299
15 6.684
13 5.905
25 3.985
1 2.741
11 5.201
35 8.903
21 3.834
5 2.646
9 4.335
13 6.566
15 4.247
25 4.260
15 4.577
49 14.454
5 3.423
5 2.822
13 6.576
17 4.473
25 6.323
5 2.660
9 3.959
3 2.469
17 5.754
9 5.486
17 7.210
7 5.056
1 1.480
1 1.441
29 8.427
1 1.472
7 1.849
1 1.005
1 1.372
1 1.491
1 1.051
1 1.253
1 1.858
35 6.179
1 1.279
1 0.943
1 1.330
1 1.571
1 1.902
27 5.885
23 7.648
7 2.461
23 4.493
1 0.984
1 1.477
47 11.613
1 1.358
1 1.817
7 1.965
5 1.191
23 6.876
23 4.134
1 1.370
21 3.977
1 1.752
1 1.739
1 1.481
1 0.931
1 1.435
1 1.413
41 10.608
1 1.122
77 19.133
25 6.657
53 12.142
1 1.133
23 4.022
5 1.371
37 8.449
1 1.621
31 7.365
1 1.771
1 1.406
5 1.541
1 1.502
1 1.307
1 1.128
1 1.185
1 1.252
1 1.446
1 1.527
1 1.543
1 1.314
9 2.351
35 5.511
1 1.601
1 1.118
1 1.469
39 6.955
1 1.124
1 1.168
1 1.408
21 3.062
23 3.591
21 3.461
23 4.466
7 2.294
23 6.385
25 14.881
27 10.621
23 6.615
83 20.077
1 1.496
9 2.397
1 1.571
1 1.187
47 10.167
7 2.135
1 2.193
7 1.952
1 0.934
7 2.070
25 5.144
1 1.416
1 1.755
1 0.889
25 5.156
77 15.422
23 4.905
1 1.048
1 1.653
1 1.374
5 2.001
39 10.507
1 1.458
1 1.775
75 15.838
1 1.400
5 1.520
1 1.237
1 1.395
1 1.197
1 1.054
1 1.294
1 1.352
21 4.286
9 2.606
25 5.360
7 1.702
1 1.299
1 1.439
1 1.540
1 0.820
1 1.185
1 1.183
1 1.032
5 1.182
1 1.318
1 1.214
1 1.149
1 1.311
1 1.351
1 1.216
29 7.744
67 17.754
1 1.527
1 1.285
37 8.374
27 6.817
29 6.166
25 7.155
1 1.465
1 1.263
135 27.685
183 31.326
9 2.265
1 1.211
81 14.911
97 20.149
7 1.973
1 1.317
1 1.571
1 1.443
1 1.427
1 1.272
7 1.692
1 1.476
1 1.187
1 1.448
7 1.649
1 1.311
1 1.289
1 1.153
1 1.905
5 1.535
1 1.156
1 1.405
1 0.888
1 2.018
1 1.457
1 1.342
51 13.271
1 1.460
1 1.225
5 1.772
35 8.091
55 12.839
1 1.555
1 1.531
1 1.352
1 1.440
19 3.720
1 1.307
21 3.845
1 0.966
3 2.350
43 9.831
23 5.699
57 13.483
5 1.557
1 1.235
23 5.651
69 13.446
77 15.105
1 1.674
1 1.242
5 1.552
1 1.511
1 0.989
1 1.557
5 1.462
1 1.247
1 0.872
9 2.193
7 1.974
57 10.924
1 1.555
1 1.888
23 4.030
1 1.628
1 1.779
23 4.159
1 1.383
27 9.053
1 2.189
53 11.766
7 1.904
1 1.608
23 5.859
77 18.827
1 1.370
1 1.186
1 1.235
7 1.751
1 1.421
1 1.707
7 1.554
1 1.506
1 1.399
41 8.885
21 3.982
23 4.578
5 1.416
81 16.651
5 1.029
1 1.213
5 1.572
35 7.666
1 1.383
1 1.400
45 14.566
19 5.748
15 4.871
13 7.602
19 4.688
19 4.514
7 5.316
27 4.908
13 6.393
15 4.656
23 4.862
17 6.878
33 5.609
19 4.256
19 4.201
5 4.315
3 3.486
3 2.030
31 5.239
33 10.408
7 4.944
37 12.435
35 9.247
7 4.290
7 4.325
29 9.435
5 3.850
11 34.267
15 11.267
49 18.371
39 12.893
11 5.917
15 7.544
59 18.752
51 12.418
15 9.193
11 7.595
11 7.015
11 6.186
35 7.396
15 8.728
15 8.626
11 5.935
63 17.231
1 2.084
23 3.435
1 1.368
1 1.616
19 2.786
1 1.426
23 2.520
1 1.097
25 4.034
19 2.244
33 5.108
1 1.584
19 3.318
25 3.071
1 1.126
1 1.520
21 2.477
27 3.240
1 1.582
1 1.423
35 5.647
1 1.537
1 1.671
37 5.551
1 1.427
25 3.666
1 1.257
23 2.987
61 11.839
1 1.087
19 3.136
17 1.805
23 2.614
45 9.686
25 3.393
1 1.216
19 2.115
25 2.840
1 1.097
23 2.959
23 3.055
1 1.335
35 7.134
1 1.106
27 3.507
53 8.500
23 2.573
1 1.019
23 3.034
1 1.064
1 0.858
1 1.046
1 0.945
1 1.007
23 3.383
45 8.632
39 6.630
55 7.939
55 12.432
1 0.908
25 3.522
31 4.984
1 1.391
1 1.732
1 1.565
1 0.863
1 1.235
29 8.571
1 1.358
1 0.885
1 1.078
23 3.062
37 4.869
65 10.938
27 5.197
61 10.790
1 0.976
7 2.954
1 1.083
35 9.222
67 13.351
1 0.855
43 10.793
1 1.172
5 5.032
23 6.588
27 6.281
9 5.403
35 8.220
27 6.218
17 8.349
61 16.885
37 11.304
63 15.128
71 22.994
35 10.081
81 25.475
79 22.114
107 28.136
9 4.118
27 6.044
51 15.089
115 31.443
27 8.366
5 4.169
25 9.664
41 14.131
9 3.845
11 5.683
95 28.576
63 16.524
59 22.224
35 14.500
5 3.097
39 9.767
37 10.789
25 4.496
11 5.006
23 6.578
25 6.165
31 9.102
25 7.972
3 2.822
23 5.795
23 9.785
25 4.824
9 4.681
7 4.889
9 6.530
33 11.933
19 7.873
31 6.580
31 5.431
27 10.233
31 12.029
27 9.825
3 3.145
19 7.220
3 2.379
51 15.488
41 10.635
65 20.419
33 5.858
3 3.394
33 5.086
135 39.021
63 17.099
49 16.232
47 13.592
93 24.823
51 16.453
7 5.479
95 18.982
51 14.314
7 4.464
33 11.351
39 11.017
63 15.263
9 4.732
7 4.966
7 3.622
17 7.332
133 32.032
57 14.727
5 3.876
5 3.692
9 4.420
7 4.113
25 7.662
11 6.541
83 20.555
7 4.070
21 8.634
7 4.121
7 3.910
31 11.543
7 3.711
25 7.334
33 11.515
33 9.032
7 4.027
13 7.859
7 4.676
7 3.976
5 4.091
9 5.672
7 3.954
7 4.071
7 3.708
7 3.109
19 7.790
11 6.154
25 7.337
15 6.069
5 3.256
5 3.843
5 3.298
45 12.775
37 9.139
73 20.275
103 24.359
5 3.435
25 11.246
61 26.534
31 9.297
29 11.480
107 23.728
73 21.005
7 4.023
37 10.521
49 10.701
7 4.441
41 10.645
21 8.450
7 4.551
11 5.524
83 17.310
11 5.493
9 5.630
107 22.206
41 14.851
9 4.959
7 4.338
7 4.171
7 4.026
7 3.698
7 3.756
21 8.572
59 12.709
11 4.932
7 3.921
5 3.818
57 13.648
35 13.541
11 4.699
9 5.695
29 8.909
79 18.679
91 18.201
75 15.650
63 21.664
7 4.374
21 8.311
25 9.967
63 18.278
63 14.396
25 7.230
27 8.691
59 12.770
5 4.083
57 15.725
57 17.321
7 3.938
7 4.447
31 8.649
7 4.360
35 9.999
7 3.719
31 8.457
25 6.683
5 3.954
15 7.980
87 19.256
23 8.440
7 4.407
7 3.900
7 3.498
7 4.000
5 3.933
99 18.960
31 11.548
29 8.871
131 23.406
39 14.079
31 8.857
39 15.392
33 9.204
35 9.803
33 8.589
27 7.009
15 6.110
1 1.266
1 0.875
21 6.072
21 6.257
1 1.140
1 1.787
1 1.142
1 1.307
103 19.645
1 1.146
1 1.392
11 4.593
11 4.800
7 3.492
23 3.483
29 6.092
29 21.209
33 10.311
3 3.576
17 7.443
41 13.797
15 7.981
47 9.942
63 19.941
21 9.257
25 8.105
27 10.675
57 16.017
23 7.945
43 13.900
71 23.835
57 15.879
25 7.567
39 12.389
19 8.492
23 9.955
23 9.106
27 11.366
37 11.810
9 5.790
33 11.070
13 4.857
69 19.819
77 22.986
19 5.746
41 13.195
47 13.677
65 19.208
67 20.325
73 21.169
45 17.262
173 41.954
17 6.939
31 11.266
5 4.339
109 25.394
25 7.184
5 4.678
237 54.145
155 41.877
27 7.462
25 6.717
187 41.784
25 6.915
15 4.973
1 1.393
1 2.237
1 1.722
1 1.430
1 1.480
29 9.018
5 1.923
45 12.247
27 6.430
49 10.077
1 1.442
1 1.554
33 10.900
1 2.121
31 8.233
3 1.719
1 1.197
1 1.786
1 1.531
1 1.428
35 8.742
27 8.125
37 8.930
1 1.917
37 10.821
1 13.781
1 10.994
1 5.446
23 3.896
53 12.701
5 2.805
7 3.314
1 1.253
65 16.498
111 23.395
43 12.902
31 10.711
1 1.338
45 7.584
1 1.630
39 13.370
1 0.854
37 8.411
33 5.378
19 4.247
11 2.844
9 3.297
25 5.400
59 16.223
1 0.887
1 1.527
25 6.742
1 1.502
37 9.188
27 10.353
21 9.111
79 21.382
13 2.930
53 14.716
3 3.201
15 4.418
41 9.808
13 7.141
3 2.661
29 11.902
15 7.256
49 17.914
23 9.152
19 7.182
35 14.100
27 9.109
51 15.469
15 6.618
49 14.155
99 28.768
45 13.842
37 11.844
33 10.550
45 11.631
25 9.197
23 9.296
15 6.824
25 9.443
15 6.443
27 10.337
23 8.834
45 10.736
45 10.993
59 15.112
31 9.929
67 13.606
25 8.846
49 13.302
71 17.759
45 17.159
45 15.158
27 10.242
77 24.327
19 6.944
19 8.610
15 6.881
37 11.709
27 9.741
41 13.882
25 11.688
19 7.198
47 12.664
27 8.898
23 8.961
29 10.149
69 18.660
25 22.692
15 6.964
19 8.239
19 6.806
23 9.905
25 10.979
27 13.941
15 6.959
25 8.006
53 16.128
83 20.361
65 19.051
29 9.145
23 4.675
25 4.523
3 2.568
15 4.605
23 4.057
25 8.345
25 4.419
27 4.843
15 4.919
27 9.151
27 8.088
27 6.700
57 13.084
67 18.195
25 4.240
25 4.272
7 4.091
9 4.265
31 10.268
49 13.225
23 4.610
3 2.290
7 3.383
1 1.956
63 12.685
1 3.066
1 2.205
1 2.643
9 5.969
35 8.363
1 1.965
1 1.000
47 9.287
27 5.868
13 5.116
43 13.577
11 5.721
1 1.025
37 9.799
1 1.386
17 2.995
29 5.975
75 16.746
1 0.959
1 0.882
13 3.583
1 0.956
1 1.047
1 2.096
15 3.467
71 17.868
33 8.618
45 10.995
117 27.045
1 1.821
1 1.283
15 2.418
15 3.813
13 5.688
7 2.927
23 6.783
23 6.492
15 4.911
27 5.784
27 5.037
27 5.662
19 6.063
63 16.511
83 20.357
1 1.558
47 12.884
33 8.151
21 7.783
39 11.864
79 27.944
17 9.851
35 7.243
23 4.498
41 13.079
53 10.463
69 16.403
27 4.810
17 3.315
9 4.697
23 5.689
25 4.086
45 11.271
43 11.323
31 5.470
5 2.526
75 19.273
93 21.950
119 42.852
73 14.984
21 4.702
49 15.085
15 6.314
95 24.840
1 1.933
15 3.830
3 3.446
17 2.482
77 15.574
55 11.217
21 7.159
17 3.800
1 1.138
21 2.762
217 44.228
21 5.801
5 4.251
89 19.842
103 23.696
3 3.337
35 9.760
91 15.277
63 13.275
29 5.566
29 4.373
29 4.623
9 4.712
1 1.706
137 30.332
33 9.773
5 3.735
19 4.304
35 8.555
67 13.234
17 3.669
61 13.826
1 1.171
41 11.597
1 1.791
1 1.165
23 5.618
23 5.127
63 19.531
73 17.868
27 8.049
3 3.047
95 20.329
99 17.327
19 3.819
35 9.781
29 5.199
59 12.401
15 5.298
51 10.244
23 4.260
69 19.043
37 10.041
41 9.910
41 12.307
25 3.062
57 17.024
17 2.625
25 2.787
1 1.178
53 13.768
67 14.734
15 4.959
19 3.784
35 8.268
79 16.524
29 4.719
41 9.023
31 13.297
1 1.232
19 8.973
23 8.525
9 5.577
27 5.862
29 6.108
25 5.529
55 9.542
3 4.000
9 7.031
3 4.046
29 10.284
5 3.838
35 10.666
41 16.498
81 24.461
125 28.399
23 8.341
3 2.942
3 3.651
3 3.012
33 10.198
63 15.417
35 16.199
25 4.736
137 33.016
31 5.041
31 4.829
3 3.443
27 7.533
1 1.587
1 0.888
5 3.271
45 13.550
7 4.958
7 4.208
5 3.116
37 10.524
1 1.524
21 7.013
31 5.404
5 3.425
81 19.365
5 4.929
3 3.270
117 26.383
7 4.115
29 9.185
5 4.440
23 5.483
31 4.951
103 27.958
93 25.001
7 4.377
7 5.144
3 3.698
3 3.577
9 5.722
19 6.590
19 7.580
3 3.374
19 7.861
33 8.337
19 6.866
21 3.764
3 3.199
3 2.872
27 4.828
193 48.165
49 12.655
5 3.853
3 2.864
103 19.841
29 4.399
55 14.036
3 3.060
75 15.951
39 11.075
9 6.091
9 5.281
21 11.716
13 6.857
31 12.813
27 6.200
29 8.899
27 5.021
19 8.763
15 8.850
13 6.092
13 8.200
13 5.749
125 34.406
151 45.030
29 6.485
135 34.086
31 5.301
3 4.388
35 14.068
3 12.071
3 6.614
27 5.734
129 34.535
15 7.374
17 3.553
1 1.252
27 4.640
33 6.840
1 2.393
33 6.044
35 7.101
47 8.713
57 20.464
61 19.048
19 4.203
107 30.935
55 20.087
159 40.262
169 44.105
73 19.724
123 31.828
215 49.481
1 1.653
33 6.703
13 2.596
21 4.594
25 5.090
47 10.149
39 6.134
69 24.110
123 27.865
37 11.040
27 10.664
63 20.477
119 27.853
5 5.456
1 3.765
95 27.107
21 4.443
7 7.166
171 47.193
163 38.290
5 4.087
123 29.963
155 38.530
173 47.928
3 4.797
1 1.984
25 4.757
1 1.764
3 2.873
5 3.440
23 4.536
1 10.401
3 10.252
49 16.041
17 2.533
1 1.843
31 6.170
1 2.766
1 2.420
3 4.425
33 6.015
1 3.526
29 5.637
1 1.758
1 1.537
1 1.804
1 1.766
25 4.855
1 1.326
27 4.709
1 2.486
43 12.824
71 22.528
89 23.487
61 19.673
53 16.202
63 13.731
77 21.623
61 16.677
1 1.741
83 21.721
241 52.457
1 2.849
63 23.940
5 5.192
1 3.346
63 21.955
57 17.202
39 11.184
17 7.243
1 2.150
3 3.530
109 34.324
75 20.390
129 29.377
29 5.524
41 12.530
1 2.417
5 4.705
121 30.923
75 22.215
207 54.089
169 46.272
27 5.238
1 1.742
1 1.575
1 1.693
29 4.838
1 1.348
1 1.447
1 1.260
1 1.587
1 2.146
31 4.604
67 12.999
1 2.490
49 16.415
49 16.723
57 17.994
51 13.626
63 19.087
41 8.814
11 2.294
45 11.382
13 2.375
3 3.968
1 5.376
41 19.163
19 5.032
23 3.976
1 3.041
3 3.967
33 6.183
27 5.208
13 2.425
13 2.333
13 2.901
1 1.341
21 3.422
25 4.871
7 4.733
55 12.678
39 6.649
33 5.127
1 2.250
3 3.754
1 1.825
1 1.827
25 4.060
1 1.919
31 5.585
1 1.770
31 4.740
1 2.329
25 4.257
67 12.687
1 2.014
1 1.502
21 4.297
21 3.998
1 1.617
61 21.034
67 20.444
15 8.680
109 30.214
3 3.492
115 29.108
27 12.093
5 4.954
5 4.907
29 8.132
1 1.878
25 4.314
33 11.635
1 1.758
33 4.853
1 2.485
1 2.358
29 5.322
33 10.163
21 4.584
33 5.854
25 4.511
19 2.911
1 1.565
3 4.677
41 8.041
1 20.093
1 1.494
1 1.673
17 4.855
1 14.697
33 9.839
19 5.839
49 11.315
21 5.274
1 1.828
23 4.444
73 18.103
81 30.914
1 1.946
69 17.214
19 7.936
1 2.945
19 5.199
11 5.318
21 3.931
67 21.827
145 40.525
29 5.432
1 1.825
1 1.572
5 4.250
1 2.207
25 5.385
3 4.390
3 2.652
1 1.885
9 6.467
19 8.942
3 2.219
3 2.949
3 1.997
33 10.255
1 1.591
1 2.282
1 3.059
3 3.069
1 2.693
27 5.753
27 7.524
27 9.098
89 28.475
153 40.233
1 2.062
61 15.477
3 3.264
1 1.185
31 7.593
29 5.911
1 1.026
19 3.593
59 18.874
1 10.218
1 2.614
1 2.606
31 7.098
3 3.084
1 2.234
1 1.854
29 6.107
1 2.253
5 3.518
1 2.011
23 8.799
97 24.004
101 25.465
67 23.981
19 7.980
3 1.884
5 2.645
111 31.707
1 2.698
163 43.366
317 68.584
19 4.199
1 2.060
1 1.994
1 2.283
1 1.934
17 4.305
57 13.740
67 11.716
15 3.223
3 4.060
21 6.531
27 6.888
1 1.028
1 2.973
1 2.058
55 15.573
5 4.693
63 15.220
1 2.910
3 4.126
1 3.607
3 3.390
1 1.942
35 8.245
1 1.991
3 3.125
29 5.618
1 1.853
23 4.482
1 2.843
1 2.185
1 1.711
1 1.672
1 2.293
15 5.163
5 3.718
53 20.704
61 20.970
5 3.617
67 12.615
21 3.678
125 31.402
7 4.071
141 37.557
151 41.030
243 67.026
19 4.470
75 16.656
245 53.673
5 4.528
25 5.331
25 6.773
79 25.270
145 30.681
193 49.727
205 52.877
171 44.400
33 11.297
23 6.267
15 3.912
1 1.900
21 4.517
1 1.492
1 1.375
1 1.333
43 11.914
61 15.994
3 3.450
21 3.806
3 1.598
3 1.474
45 13.515
35 11.236
57 10.417
1 1.198
1 1.307
47 9.009
49 13.309
41 11.630
35 6.930
13 3.017
35 6.622
1 1.200
1 1.027
1 1.470
1 1.144
19 3.606
1 2.277
1 1.774
1 1.782
53 11.269
95 26.906
3 3.727
1 2.762
3 4.653
3 4.101
1 2.930
1 2.545
1 2.951
3 4.404
3 3.043
1 2.521
1 2.140
1 2.193
1 3.201
1 1.766
1 1.842
41 10.798
3 2.954
1 1.811
23 5.038
1 2.065
1 2.076
25 5.642
3 2.508
29 5.624
1 1.656
1 1.705
29 4.879
1 2.221
1 1.708
1 1.823
29 8.165
33 9.099
19 8.472
19 8.855
61 16.159
87 24.752
5 3.974
3 1.941
5 3.946
101 23.717
3 3.986
115 31.585
57 21.778
173 44.951
193 43.108
23 6.021
5 2.860
15 3.249
1 2.431
3 3.501
3 3.115
153 41.484
5 4.385
5 3.153
17 4.734
3 2.343
31 7.133
1 2.657
77 25.600
151 41.004
1 3.054
177 51.269
89 29.012
1 2.615
65 17.463
17 4.600
19 4.854
1 1.965
155 37.743
15 3.190
19 3.990
1 2.208
29 5.784
1 1.572
25 5.028
9 3.646
21 4.324
21 4.491
23 4.823
1 1.544
1 1.727
1 1.642
27 4.589
1 1.526
1 1.954
1 1.652
1 1.325
1 1.485
1 1.821
13 3.277
15 3.109
15 3.928
29 4.859
19 3.692
23 4.082
5 3.684
129 31.395
81 18.983
1 1.196
63 17.780
43 10.006
3 2.829
3 2.538
3 2.050
77 16.519
37 9.519
73 20.124
47 13.616
3 3.090
3 2.841
19 3.652
3 1.720
3 2.559
3 3.386
3 1.579
17 4.786
3 3.184
63 10.468
3 2.247
5 4.754
3 2.594
1 1.811
25 6.980
23 5.635
1 1.045
1 6.816
27 12.789
45 16.768
27 7.199
27 6.869
31 6.890
29 6.330
35 6.546
31 5.931
25 6.146
31 6.006
57 14.297
1 1.087
37 8.257
49 11.789
1 1.122
29 6.835
1 1.136
1 0.987
1 1.054
23 4.114
11 2.332
23 4.117
33 9.715
1 3.891
21 4.383
27 5.531
1 1.766
1 1.682
19 3.956
1 2.841
57 17.481
1 2.784
1 2.463
1 2.523
51 14.886
117 27.545
107 27.571
49 14.756
1 3.003
1 2.862
1 2.633
3 3.658
1 2.178
3 2.966
3 3.409
1 2.678
97 21.579
1 2.788
3 4.348
1 2.507
35 7.051
37 6.906
1 2.659
1 2.209
1 1.873
1 1.820
1 2.237
1 2.826
39 7.235
1 3.097
1 1.950
1 1.965
3 2.777
21 4.291
1 1.659
1 1.899
1 1.743
31 6.819
23 4.731
1 1.884
1 1.863
1 1.632
1 1.754
1 2.553
1 2.043
5 5.160
47 9.123
3 2.284
49 7.784
5 2.991
1 2.351
1 1.781
41 9.822
1 1.866
1 1.769
1 1.668
21 4.463
9 7.010
5 3.975
85 29.586
205 50.889
5 4.550
99 24.576
3 3.551
269 57.977
5 4.179
3 4.213
3 3.239
1 2.089
29 10.376
5 5.112
1 1.901
1 1.620
1 1.613
1 1.630
25 4.680
27 5.416
1 1.537
3 2.461
25 4.405
15 3.813
19 3.824
25 6.004
3 2.638
33 6.216
3 2.734
3 1.698
19 3.844
5 3.403
35 6.688
5 4.838
25 4.814
27 7.286
67 15.155
69 13.746
41 8.996
27 4.548
15 3.649
23 4.166
19 3.116
1 1.012
1 1.271
1 1.704
1 1.662
69 13.337
3 17.237
3 3.906
1 2.588
3 4.155
1 2.189
1 2.463
51 15.467
5 4.689
47 10.409
3 4.211
1 2.176
1 2.101
1 2.414
1 1.712
3 2.901
1 2.157
3 3.384
47 10.594
65 17.821
1 1.720
1 2.111
1 2.585
1 1.794
1 1.398
3 3.533
3 2.416
27 5.854
3 2.488
1 1.878
1 1.597
21 4.728
1 2.010
3 2.381
3 2.571
1 2.006
3 2.225
3 2.878
3 2.582
1 1.729
3 2.142
3 2.001
3 2.309
3 1.723
3 2.727
1 1.752
3 2.222
3 2.469
1 1.959
3 2.886
1 1.945
17 4.646
3 2.581
3 2.298
3 1.951
3 2.527
31 10.382
3 3.161
7 6.434
3 2.456
17 6.725
95 21.260
13 3.294
55 20.715
57 21.794
7 3.278
15 3.973
111 27.052
103 24.739
61 17.354
163 38.038
45 16.818
19 5.491
17 3.985
21 6.937
15 3.382
19 5.400
103 27.135
19 4.830
101 27.841
177 39.918
19 4.663
21 6.178
15 3.557
21 4.699
19 4.240
59 21.680
17 3.791
17 3.377
15 3.845
27 5.224
3 2.779
9 4.482
103 26.577
19 3.937
129 30.106
53 18.760
19 5.621
19 4.851
59 16.279
33 9.145
75 22.069
23 6.222
11 3.154
15 4.211
21 4.324
19 4.191
91 27.468
19 4.405
73 24.027
17 17.855
93 23.169
25 7.391
13 2.942
15 4.429
115 29.313
19 5.349
17 3.934
45 13.054
97 24.150
77 23.487
53 17.155
27 6.202
47 12.953
207 44.974
213 45.298
11 3.167
59 16.681
47 12.943
31 9.601
19 4.515
137 31.326
93 24.273
19 4.898
91 20.846
17 3.653
53 19.900
17 6.243
15 4.664
79 24.458
17 4.252
17 3.905
29 8.098
29 4.273
23 5.010
41 14.990
41 10.922
19 6.228
1 2.866
121 28.805
53 15.120
67 23.443
15 3.245
15 4.195
27 6.486
53 17.628
61 17.364
11 3.965
31 11.958
15 4.295
35 8.338
19 4.738
103 25.668
65 21.203
123 29.243
19 4.114
63 15.532
63 20.420
19 6.557
1 1.579
1 1.184
1 1.578
1 0.832
1 1.487
1 1.180
53 13.042
1 3.558
1 13.819
163 45.747
7 4.660
17 7.553
43 10.290
137 33.000
69 19.917
41 9.752
31 8.836
65 19.022
13 7.671
25 9.617
39 13.101
91 21.784
3 2.938
7 4.020
67 15.986
53 15.539
7 3.764
21 8.662
45 15.718
19 8.165
3 2.965
23 7.284
29 9.372
57 17.654
17 5.193
7 3.680
47 14.209
3 2.854
3 2.820
1 1.946
17 5.107
3 2.816
9 5.560
17 4.329
19 5.586
1 2.538
29 10.501
55 14.743
41 10.531
17 5.081
29 8.343
7 4.613
17 5.867
3 2.798
1 2.341
23 8.068
31 10.586
35 8.278
15 4.407
1 1.956
7 5.209
49 11.867
47 11.492
19 4.669
23 7.597
1 2.462
7 3.718
7 3.741
39 14.185
27 5.993
19 7.144
11 5.645
23 7.429
37 11.789
15 4.271
57 11.881
15 4.078
57 12.751
1 1.890
51 13.314
17 4.986
7 4.558
53 15.855
49 15.798
33 10.806
29 8.705
19 4.517
7 4.561
51 13.024
41 7.756
17 5.154
17 4.163
23 7.603
1 2.041
3 3.213
33 5.780
7 3.792
31 5.748
47 14.200
35 10.127
29 9.084
29 8.202
25 8.791
45 10.397
29 22.826
35 9.714
23 7.836
15 4.143
51 10.379
17 3.967
21 5.559
51 9.272
17 5.152
45 9.665
19 5.536
19 6.775
21 7.262
15 4.246
1 1.748
3 3.134
31 10.906
95 22.349
19 7.066
93 21.857
31 6.738
23 10.837
35 9.335
51 15.682
19 7.658
23 8.326
33 9.303
19 5.136
21 5.323
13 5.787
31 4.140
23 3.405
23 4.483
29 5.231
25 7.594
13 5.204
13 5.386
29 8.643
35 6.338
9 4.151
25 3.624
23 4.541
25 3.918
25 3.532
27 5.558
17 7.964
19 8.042
41 11.358
27 4.562
25 3.907
7 5.320
29 9.441
31 6.152
27 4.695
27 4.615
33 9.776
3 2.635
31 9.020
31 4.944
21 7.365
1 2.178
13 4.521
25 7.566
1 1.824
57 10.927
1 1.513
3 3.881
29 7.549
41 8.488
1 1.358
1 1.937
45 10.968
23 5.608
3 3.906
3 3.425
3 4.299
1 1.776
1 1.965
1 2.950
3 3.336
19 4.399
1 2.291
29 6.560
25 4.683
15 5.303
21 2.641
5 3.977
21 4.095
3 3.136
81 19.369
1 1.309
1 1.815
57 11.833
17 3.540
101 19.020
21 4.500
35 6.502
9 3.064
29 5.171
31 5.176
85 20.426
45 11.743
23 8.420
17 3.242
27 4.877
31 7.418
1 1.152
13 4.258
3 3.041
15 3.658
27 4.386
17 3.600
9 3.610
15 6.380
21 3.482
35 7.447
53 14.856
43 9.287
3 3.274
13 5.336
13 3.962
13 4.908
7 4.229
7 3.246
35 4.974
63 9.635
27 10.276
87 19.385
5 4.984
29 11.882
27 11.093
3 2.441
3 3.199
55 12.918
15 6.623
51 14.497
17 6.514
5 3.370
3 2.566
11 4.049
15 6.222
1 1.568
21 7.420
51 15.227
23 4.760
5 4.297
5 3.865
19 5.495
27 6.584
1 1.439
19 5.743
3 3.567
11 3.586
27 9.624
109 22.769
71 13.098
3 2.797
49 14.183
25 8.113
23 3.874
27 7.552
25 7.262
29 6.717
15 5.076
15 4.323
31 6.554
35 11.785
21 2.484
1 1.297
1 1.244
15 3.175
31 7.595
13 5.507
1 1.578
15 3.561
17 5.253
1 3.424
11 7.011
3 2.855
1 1.858
3 2.695
1 1.934
17 8.566
1 1.695
3 3.707
1 2.011
1 1.927
3 2.855
1 2.058
1 1.669
41 13.763
1 2.088
1 1.671
1 1.616
1 1.466
1 1.538
1 1.646
17 2.960
1 1.097
1 1.666
1 1.321
1 1.150
17 3.734
1 1.835
1 1.161
1 1.807
1 1.611
1 1.767
21 3.639
1 1.319
1 1.639
1 1.929
1 1.734
41 11.011
1 1.604
1 1.333
1 1.343
1 0.999
29 4.998
1 1.604
37 6.710
1 1.640
1 1.415
1 0.955
19 4.182
1 0.935
25 4.750
31 4.406
1 2.024
1 1.675
1 1.938
37 6.680
1 1.483
1 1.626
1 1.112
1 1.259
1 1.411
1 1.606
1 1.464
1 1.476
1 1.514
1 1.247
17 3.298
1 1.232
1 1.850
25 4.844
1 1.413
37 7.571
45 8.053
37 6.371
39 6.326
79 14.979
1 1.664
19 3.296
33 4.459
27 5.054
1 0.772
1 1.369
25 4.332
1 1.411
41 8.195
1 1.073
25 3.964
1 1.639
1 1.737
1 1.585
27 5.199
1 2.141
1 1.547
1 1.773
1 1.841
29 6.971
1 1.849
1 1.886
19 4.071
1 1.774
1 1.725
1 2.186
1 1.521
1 1.764
1 1.389
35 5.432
1 1.872
1 1.590
1 1.210
1 1.296
31 5.533
1 1.630
1 1.322
1 1.652
1 1.365
1 1.033
1 1.260
27 4.082
19 3.227
1 1.234
27 4.648
41 6.113
1 1.325
1 1.213
1 1.273
1 0.844
25 3.127
1 1.032
1 1.142
1 1.747
1 1.637
1 1.509
1 1.598
1 1.489
21 3.845
31 4.940
1 1.390
21 3.685
57 7.903
1 1.624
1 1.034
31 4.372
27 3.836
1 1.726
1 1.022
1 1.334
19 2.269
21 2.943
19 2.296
17 2.295
1 1.083
23 4.704
39 5.469
27 3.902
1 1.512
11 1.871
1 1.216
33 6.595
41 10.570
39 5.825
59 8.986
25 5.313
1 1.406
27 4.144
1 1.841
1 1.361
1 1.585
1 1.908
1 1.481
1 1.136
1 1.760
33 5.789
25 3.761
1 1.377
1 1.537
1 1.902
25 4.095
1 13.871
1 9.323
1 5.227
1 1.495
1 0.836
1 0.962
1 2.042
19 3.737
1 1.482
1 1.415
19 3.912
1 1.420
1 1.156
1 1.310
15 2.006
31 4.080
1 1.310
21 5.150
1 1.190
1 2.514
19 6.936
17 5.667
1 1.223
23 4.918
31 7.830
61 15.059
23 8.671
1 1.778
1 1.641
1 1.431
1 1.307
1 2.723
1 1.858
1 1.423
1 1.498
1 1.487
1 1.315
1 1.169
11 2.934
1 1.421
1 1.538
1 1.400
19 4.003
19 3.120
15 2.404
1 1.179
27 4.231
1 1.423
1 1.070
1 1.529
1 1.284
1 1.739
1 1.696
1 1.155
79 27.426
25 12.657
47 17.942
101 30.850
51 15.909
53 16.490
75 23.909
23 5.376
43 14.817
35 12.205
115 36.016
95 24.081
45 14.955
45 14.504
93 23.575
29 8.611
37 10.144
29 8.063
57 18.023
19 5.917
5 4.048
69 21.231
103 31.026
89 24.627
73 18.182
5 3.503
105 28.177
39 14.159
21 6.152
43 14.717
53 15.185
23 5.172
21 6.301
97 26.294
81 21.774
119 29.694
69 22.604
89 26.360
51 19.700
149 49.134
119 29.005
83 22.267
49 15.504
49 15.627
3 3.629
71 20.125
25 6.499
59 17.456
65 17.549
41 13.248
49 15.560
67 19.678
69 21.174
87 24.157
47 14.926
47 13.790
35 12.959
87 25.550
9 6.223
41 13.708
45 15.557
31 6.545
69 21.335
81 22.621
75 19.527
27 5.900
1 1.081
7 2.124
1 1.733
15 3.492
11 2.216
35 6.924
35 7.170
31 7.210
3 2.414
9 3.656
1 1.644
23 6.651
21 4.724
5 1.670
41 8.356
107 19.879
15 7.168
19 6.440
55 16.243
3 2.838
121 31.984
1 2.319
31 5.278
43 8.009
53 15.807
45 16.248
41 5.218
67 20.346
95 21.985
1 1.264
23 4.344
23 2.878
9 6.248
17 7.326
37 9.481
5 3.271
3 2.298
29 8.011
19 8.005
19 2.573
21 8.442
21 5.816
73 22.739
21 6.356
35 3.980
1 1.878
47 5.313
69 27.509
67 21.569
45 13.191
1 2.403
35 3.940
45 5.063
39 13.944
37 15.001
35 8.494
45 8.158
39 7.081
5 4.845
27 9.904
41 13.993
59 7.521
27 3.663
1 1.733
19 8.685
3 2.182
25 3.973
19 2.351
23 3.578
15 4.555
25 3.120
69 20.554
23 4.500
27 5.566
9 5.557
23 6.077
25 6.173
5 3.656
23 5.570
23 4.691
15 4.656
25 3.893
15 2.939
25 3.726
7 4.873
25 4.115
23 3.736
19 3.710
25 3.774
1 1.420
1 2.114
59 12.630
11 3.367
15 4.074
27 4.437
1 1.924
15 3.935
1 1.250
25 3.467
27 4.939
1 2.304
13 2.964
13 3.360
17 3.808
15 4.886
3 2.927
63 21.054
1 1.908
27 3.980
19 4.440
27 4.656
51 9.252
47 7.634
9 4.877
49 13.158
3 3.850
25 8.410
17 8.391
25 3.410
1 1.730
19 4.169
29 5.794
57 11.449
73 21.362
47 15.979
103 22.300
41 11.865
7 2.940
33 9.282
43 16.054
141 37.473
35 12.457
29 6.941
7 3.730
29 6.262
33 6.982
29 6.361
135 31.073
109 25.798
27 5.193
11 5.084
29 7.954
11 5.489
251 50.656
7 3.579
31 6.153
21 6.858
7 3.952
109 31.517
73 39.628
7 3.822
7 3.457
11 6.679
7 3.428
259 45.268
87 22.561
7 3.827
37 8.721
23 10.417
9 6.013
69 19.879
1 1.405
25 9.189
23 8.564
35 8.482
83 22.369
21 7.643
37 8.665
11 4.974
35 6.023
105 28.106
31 8.069
29 7.758
33 8.381
57 14.993
27 8.746
97 21.047
27 5.527
25 7.841
45 13.754
99 21.750
1 2.015
67 9.992
25 9.262
1 0.875
1 1.677
31 5.415
23 3.118
37 11.442
23 4.643
35 5.632
83 22.767
11 6.153
47 9.121
1 3.269
93 17.732
39 9.750
25 4.080
65 8.875
89 21.989
59 16.336
23 4.589
45 6.851
47 8.865
61 17.934
9 6.550
1 1.213
33 6.153
23 3.385
27 5.903
83 11.459
3 1.979
93 13.256
45 13.809
23 8.611
61 9.349
3 3.921
55 8.305
1 2.051
73 9.323
59 12.880
9 6.941
23 4.056
43 4.809
1 2.162
1 1.370
47 6.271
35 5.551
37 11.679
65 14.608
23 3.467
25 3.679
1 1.025
57 7.140
23 3.156
23 8.761
49 14.906
17 13.170
17 11.856
55 14.649
25 4.797
43 6.443
3 3.686
1 2.288
51 12.327
1 1.672
73 14.326
1 2.899
21 3.062
1 1.412
23 2.750
1 1.335
23 2.932
1 1.175
1 1.194
1 1.409
17 3.665
3 2.954
47 5.865
23 3.506
35 10.847
89 21.344
95 13.353
7 4.125
23 3.813
1 2.226
23 2.762
35 4.145
35 5.085
1 2.844
1 1.958
115 27.449
91 16.934
135 33.319
3 3.797
3 2.632
101 26.073
209 37.931
1 1.961
101 18.230
23 5.890
83 21.663
17 5.893
153 27.297
19 5.077
19 4.929
133 21.979
99 19.884
129 21.336
3 4.166
113 31.100
53 17.452
99 25.037
141 37.315
135 33.113
7 5.498
119 28.053
123 32.224
69 22.665
69 20.856
39 11.642
107 28.448
95 25.818
121 32.172
169 41.017
101 25.781
139 31.213
141 31.194
129 29.579
89 24.872
97 25.184
199 42.410
193 44.597
125 31.147
99 26.431
109 29.330
43 11.847
77 18.151
35 7.983
3 3.348
41 15.622
23 6.567
159 41.117
137 28.629
117 25.892
153 32.482
135 28.023
155 31.869
47 14.898
123 31.363
149 34.354
89 22.890
25 7.355
39 11.172
81 23.731
91 24.207
77 23.239
153 38.090
185 44.917
23 5.737
125 30.734
167 33.893
103 23.149
115 24.556
85 22.857
105 28.716
39 16.293
13 6.672
61 15.396
47 13.608
93 27.216
27 11.979
15 8.116
11 5.503
13 6.697
73 16.223
17 7.230
33 13.711
55 15.710
41 13.389
17 9.513
13 5.469
37 12.606
13 6.584
55 14.239
63 15.751
95 27.245
27 6.395
25 6.036
25 5.932
67 15.435
77 23.580
13 6.747
35 10.825
3 2.961
3 3.352
9 6.600
59 17.717
13 5.375
17 7.498
13 6.941
111 32.423
123 27.162
11 6.607
15 6.010
9 5.514
7 3.516
41 12.662
25 12.201
11 5.135
35 11.141
7 5.040
39 15.848
7 3.176
35 6.189
45 14.173
27 10.060
13 18.917
9 6.198
9 4.635
13 6.277
7 5.557
215 40.981
7 3.835
19 6.619
39 14.993
19 6.475
5 3.299
7 4.222
45 10.527
27 11.920
175 32.277
13 7.111
7 3.379
19 7.581
95 24.728
5 3.605
13 3.785
7 4.145
51 12.011
7 3.360
1 3.575
31 6.925
1 2.641
5 4.872
5 5.609
7 4.313
5 3.895
35 12.183
7 4.732
7 4.633
35 10.844
25 9.647
37 8.997
9 5.297
7 4.203
27 8.051
41 11.636
23 9.068
77 24.544
99 31.064
101 28.695
143 37.310
95 26.392
53 16.388
81 18.519
123 32.596
79 21.415
21 10.274
97 21.585
115 29.954
51 14.268
23 11.170
61 18.428
31 9.090
139 32.603
131 35.501
173 45.171
39 27.329
7 4.950
109 29.831
73 20.679
7 4.249
47 16.370
65 23.476
97 26.140
57 17.180
29 9.781
17 7.690
101 26.436
53 17.723
105 26.073
35 11.913
69 17.141
43 16.970
63 18.551
37 11.916
59 16.935
31 7.139
11 4.692
31 7.086
37 9.222
53 9.287
41 11.364
23 8.764
25 5.636
41 7.280
39 8.124
5 3.062
15 3.835
1 1.091
55 13.896
37 8.587
1 0.819
27 6.059
63 13.684
27 9.102
39 7.810
1 1.061
1 1.130
23 7.211
25 5.200
1 1.347
33 10.024
19 4.953
41 10.965
25 7.940
15 4.207
13 2.223
51 10.943
1 1.344
1 1.629
25 6.901
27 6.430
3 3.139
23 4.617
27 5.442
23 4.835
27 6.014
27 4.848
23 4.610
27 4.674
27 5.499
27 5.794
29 8.696
25 6.922
49 5.727
1 1.378
1 1.402
25 3.325
43 5.100
23 5.345
33 9.534
9 2.777
15 3.076
13 3.097
13 2.686
9 2.102
11 2.488
13 2.756
9 2.096
17 3.020
15 2.822
13 2.867
17 3.344
1 1.439
9 2.295
13 2.794
9 2.380
9 2.509
17 3.006
13 2.730
7 1.751
13 2.409
21 3.324
31 4.613
1 1.293
21 3.635
17 2.763
9 1.928
9 2.671
13 2.155
21 3.401
5 2.143
21 3.557
17 2.709
7 2.504
19 3.507
19 3.895
15 3.454
17 3.296
17 3.110
23 4.157
21 3.435
1 1.054
1 1.210
1 0.893
1 1.034
19 3.635
15 2.843
11 2.619
9 1.980
7 2.040
17 3.010
15 2.942
9 1.923
21 3.616
15 2.543
7 6.833
13 13.838
17 10.177
27 3.750
17 2.943
17 2.641
1 1.179
1 1.327
15 2.629
15 2.712
15 2.558
15 2.422
1 1.867
11 2.137
1 2.064
5 3.231
3 2.718
21 2.889
1 1.100
1 1.687
1 1.365
15 2.436
21 2.381
1 1.946
1 0.790
5 3.471
11 2.148
15 2.582
33 8.277
7 2.842
17 4.925
5 2.001
7 3.109
7 3.687
7 3.121
15 3.389
9 3.365
1 0.974
1 1.886
1 2.072
1 1.546
7 3.230
5 1.949
5 1.767
5 2.683
7 2.048
1 1.060
1 0.941
7 2.894
25 6.992
9 4.106
7 3.308
7 2.010
9 3.889
7 3.258
1 1.557
7 1.572
7 2.616
5 1.830
5 1.663
1 1.392
1 1.043
19 8.813
35 6.536
25 5.600
57 16.159
27 5.088
5 3.896
1 1.787
21 3.629
33 4.984
51 11.177
57 12.915
1 1.125
1 1.636
1 2.123
1 2.279


==> figures/decider_heatmap/characters.dat <==
0.741778 3.72143 6.90031 10.62 12.4166 14.638 15.044 15.6368 16.0102 16.2641 23.0614 21.0261 19.5008 18.8339 14.9627 11.2099 8.34153 5.76421 4.13782 2.91039 1.98453 1.412 1.11404 
0.609672 2.78673 5.87506 9.28391 10.7319 12.0154 12.7437 13.3916 13.7439 13.9796 18.0694 17.023 15.3703 13.5792 11.8495 9.19833 7.07746 4.89586 4.22869 2.71814 1.80221 1.33705 0.999168 
0.520498 2.44605 4.86851 7.09773 9.52214 10.2565 11.1314 11.8131 12.156 12.2442 16.0138 15.0591 13.92 12.6921 10.7182 9.03569 6.77906 5.22799 4.29289 2.9348 1.669 1.19966 0.895445 
0.595095 2.07602 3.79356 6.47807 7.59005 8.91102 9.68941 10.2812 10.474 10.5825 14.0747 13.5805 12.6631 11.7384 10.4215 8.64661 7.06811 5.46842 4.50949 2.85613 1.65141 1.09952 0.793632 
0.586852 1.77981 3.83984 5.91763 7.40431 8.62651 9.34246 9.8832 10.1285 10.4505 14.2989 13.5781 12.7912 11.9498 11.0335 9.23023 7.67989 6.57875 4.40102 2.69496 1.48527 1.04299 0.632498 
0.557754 1.78331 3.50182 5.28943 6.84164 7.9403 8.66662 9.26586 9.59175 10.4514 14.1155 13.7181 13.1113 12.1712 11.1539 9.92683 8.76018 7.43145 5.60294 3.32327 1.4921 0.949313 0.319355 
0.631324 2.30456 4.26478 5.93044 7.65418 8.37691 9.15901 9.57943 10.0699 10.3603 15.688 15.4468 15.1072 15.2108 13.852 12.6251 11.4329 9.34953 6.93889 3.83234 1.46406 0.641812 0.150657 
0.4425 1.4095 2.88211 4.9935 5.87421 7.03585 7.62918 8.23177 8.60225 8.88958 13.3722 12.9089 12.6328 12.2046 11.4609 11.0161 9.33118 7.34045 5.12767 2.53763 1.05281 0.388892 0.132767 
0.328088 1.14156 2.31513 3.42162 4.54717 5.41039 5.79123 6.37879 6.7439 6.97603 9.92172 9.57154 9.17012 8.82028 8.16203 7.18978 6.87765 5.00377 3.14548 1.77832 0.743558 0.190551 0.121525 
0.183996 0.587248 1.05461 1.54906 2.22485 2.84125 3.18497 3.50833 3.77082 3.96081 5.76696 5.63143 5.48429 5.22407 4.7257 4.33437 3.59956 2.80632 1.87916 1.40799 0.393149 0.119441 0.118569 
0.0769842 0.083786 0.125095 0.216633 0.279987 0.39273 0.478174 0.531895 0.567002 0.597056 1.43416 1.40083 1.38552 1.32848 1.21776 1.04764 0.898592 0.620685 0.396106 0.238124 0.134963 0.124775 0.121576 


==> figures/decider_heatmap/characters_filtered.dat <==
0.974 0.803 0.65 0.494 0.397 0.355 0.334 0.327 0.323 0.321 0.114 0.147 0.182 0.218 0.304 0.417 0.592 0.816 0.956 0.986 0.999 1 1 
0.988 0.862 0.677 0.54 0.449 0.402 0.39 0.378 0.374 0.372 0.117 0.15 0.195 0.256 0.335 0.468 0.647 0.872 0.97 0.981 0.997 0.998 1 
0.991 0.889 0.749 0.615 0.529 0.475 0.448 0.439 0.433 0.431 0.119 0.148 0.191 0.236 0.321 0.449 0.68 0.878 0.943 0.963 0.997 0.999 1 
0.991 0.91 0.793 0.647 0.552 0.499 0.483 0.475 0.471 0.47 0.08 0.106 0.139 0.189 0.297 0.486 0.709 0.854 0.918 0.961 0.99 1 1 
0.989 0.913 0.791 0.652 0.574 0.518 0.495 0.487 0.483 0.479 0.071 0.087 0.116 0.174 0.286 0.472 0.67 0.821 0.884 0.95 0.992 0.999 1 
0.985 0.907 0.802 0.68 0.58 0.532 0.49 0.48 0.468 0.46 0.045 0.062 0.088 0.149 0.28 0.471 0.626 0.735 0.806 0.897 0.984 0.996 1 
0.977 0.849 0.706 0.585 0.483 0.447 0.414 0.405 0.394 0.39 0.027 0.041 0.059 0.104 0.21 0.344 0.457 0.541 0.659 0.84 0.966 1 1 
0.992 0.916 0.792 0.642 0.549 0.484 0.464 0.447 0.442 0.438 0.045 0.069 0.11 0.184 0.299 0.42 0.534 0.626 0.741 0.883 0.985 1 1 
0.996 0.933 0.828 0.724 0.637 0.582 0.562 0.548 0.539 0.534 0.059 0.088 0.164 0.293 0.419 0.538 0.635 0.703 0.804 0.909 0.996 1 1 
0.999 0.962 0.922 0.866 0.789 0.747 0.716 0.699 0.687 0.678 0.044 0.09 0.212 0.415 0.562 0.652 0.714 0.782 0.876 0.955 1 1 1 
1 0.999 0.995 0.981 0.971 0.957 0.95 0.945 0.942 0.941 0.124 0.264 0.565 0.84 0.908 0.946 0.96 0.982 0.995 1 1 1 1 


==> figures/decider_heatmap/characters_old.dat <==
0.868341 4.89431 12.5072 21.441 28.3509 32.4755 33.9512 35.37 35.9704 36.3798 62.8727 60.3733 57.6328 54.7383 51.9334 48.9783 47.0512 44.2589 38.0512 30.4638 18.754 8.24704 3.14501 
0.659366 2.99671 11.6585 21.0932 26.8087 30.5358 32.8803 33.6624 34.7161 34.6099 64.1539 61.7637 58.175 55.5295 53.3431 51.3294 49.9914 46.4171 40.175 31.3174 18.9757 7.7144 3.02695 
0.566732 2.75555 9.78126 18.1696 25.1808 28.0636 31.2828 32.309 33.0631 33.5356 62.9047 60.9555 58.4947 56.641 55.7016 54.1027 51.538 50.2917 45.161 37.7896 19.4852 7.45509 2.95717 
0.578315 1.80673 6.82411 14.8391 21.3622 26.1131 28.0221 28.6672 29.5259 30.0625 59.8641 58.2566 58.4911 55.5102 53.4995 51.8066 49.8592 46.7237 41.9597 34.3927 18.6789 8.80445 2.99833 
0.592547 1.48693 5.53097 15.1017 21.9942 26.5351 29.2123 31.0676 32.451 32.4858 67.8776 67.0022 65.862 64.3309 64.0591 62.5791 60.5542 55.8797 50.2185 39.8543 21.2197 8.34872 2.46879 
0.562395 1.83456 5.95025 13.7484 21.7022 25.649 28.9874 31.2079 32.5549 33.2232 73.9246 73.1211 71.9905 72.8113 71.3178 70.3892 68.6991 66.8572 60.3331 50.2534 26.0505 7.96718 2.2509 
0.603955 3.26304 8.15187 15.7849 24.9982 29.5116 33.442 34.5132 36.5137 37.4101 90.1032 91.2393 92.9028 89.4968 89.3977 89.6835 85.3859 82.176 74.2218 53.9692 22.7453 4.6829 2.11574 
0.51025 2.27142 7.06041 13.5416 20.4181 25.5517 28.9213 31.5333 33.2591 33.6581 87.5979 88.4216 87.6672 86.9981 87.6503 87.9199 83.6153 77.8566 65.2414 42.8223 14.9207 3.14266 1.95556 
0.407701 2.42476 6.03494 10.4326 15.9443 19.7242 21.9796 24.2158 25.7562 26.5757 73.6569 74.6614 73.1022 72.6026 71.9719 70.5417 66.9796 61.7288 48.2093 28.8549 7.79819 2.17737 1.93804 
0.255569 1.13669 2.30146 3.8722 7.28978 9.84512 11.9352 13.563 15.1469 16.0777 48.5105 49.4259 49.4632 47.372 46.9063 44.8269 41.8641 35.1221 25.6075 12.0556 3.34762 1.86975 1.89093 
0.0607826 0.0789436 0.353439 0.940802 1.39055 2.09304 2.31662 2.70565 2.86822 2.91652 13.9721 13.6446 13.7483 13.4298 12.581 11.5043 9.47355 6.66384 4.066 2.5444 1.95398 1.91718 1.95075 


==> figures/decider_heatmap/geolife.dat <==
4.70032 14.4184 23.7593 29.1085 34.6128 42.7028 46.1409 48.9524 51.4361 54.0208 82.2711 82.5447 82.9322 82.8771 80.1416 66.8502 63.4641 57.8523 49.1723 34.2452 18.0957 10.9178 5.20564 
2.89006 8.335 16.2973 22.7364 28.3035 32.5415 36.3637 36.3428 37.1087 38.193 68.4389 67.1416 66.0449 62.7863 59.9786 56.5439 52.415 45.5083 36.2395 27.0493 13.2992 6.14948 2.19391 
3.39163 8.14993 11.7427 15.7221 20.5868 24.5726 27.7784 29.9996 31.3654 32.61 59.3799 60.3877 58.5796 57.8717 53.5541 50.3237 44.8658 37.9169 25.2633 16.293 8.63271 3.98967 2.04308 
2.55229 7.63655 12.5459 15.165 19.0032 23.1515 24.8328 28.945 31.7047 31.9431 47.1871 46.0412 44.6594 44.2127 43.0699 40.0895 35.3649 30.4217 20.9622 12.8537 6.77378 2.79524 0.926795 
2.1921 5.36701 9.36533 13.4488 16.9539 19.9437 23.0418 28.0996 30.6059 31.6859 50.8349 50.6155 49.7132 49.2812 48.2324 45.4295 33.9915 26.6489 20.2225 13.7938 4.53507 1.96954 0.637236 
1.55145 4.27738 6.98439 11.8746 15.4331 18.6678 22.2305 23.1432 27.4884 28.9567 38.6282 38.0114 36.3472 35.6878 31.5115 28.6302 23.394 18.6602 12.3724 7.03348 2.86511 0.812485 0.467179 
1.17978 2.38295 7.49834 12.5801 13.326 16.6818 19.6441 22.2463 24.3368 26.0208 32.7453 32.1074 29.983 27.3245 23.8655 21.1087 16.2557 12.6666 9.25096 6.26266 1.24857 0.489209 0.237212 
1.20147 1.27986 4.24099 5.46593 7.59524 11.4498 13.9192 17.4143 19.1518 20.6815 26.3772 25.1368 23.3914 21.3987 18.733 14.4516 10.2752 7.30925 5.53173 2.0689 0.702794 0.2593 0.15542 
0.278073 1.37203 2.69475 3.76665 6.78295 10.1989 12.7908 14.94 17.8847 18.9363 23.8348 21.285 18.699 17.2765 14.7092 12.2516 9.3705 6.7425 4.11308 2.61612 0.324888 0.164531 0.155054 
0.329263 0.588846 2.29144 5.06507 6.42015 8.15671 11.2587 13.9 15.9839 18.0637 21.6259 19.7793 17.9432 15.4311 13.7752 10.3635 7.71443 3.6724 2.34799 0.595118 0.236312 0.162734 0.180112 
0.182071 0.418006 0.927835 2.14633 4.90565 7.27086 13.1256 16.0047 18.5552 21.0962 23.6402 22.0472 19.5863 17.8333 13.321 10.396 8.14425 5.29374 2.36254 0.381156 0.186977 0.161573 0.154617 
0.248613 0.48836 0.940517 2.8189 4.74656 8.21841 10.6418 12.6005 15.2177 18.4227 23.1562 19.797 15.6876 17.5851 15.359 9.69404 4.4636 2.44687 0.725172 0.357414 0.165507 0.160199 0.183873 
0.225791 0.386698 0.576913 1.29308 1.97959 3.49418 4.95968 7.10011 10.7226 13.0773 15.6544 13.6631 11.5451 8.297 5.38139 3.71801 1.93107 1.06015 0.47179 0.255767 0.161952 0.172596 0.17362 
0.470127 0.889268 0.888384 0.942362 2.53918 4.25702 6.34818 7.20889 9.83875 12.4011 14.8413 11.859 9.56188 6.57163 4.27598 2.20564 1.12187 0.588071 0.289471 0.198502 0.180727 0.204846 0.179605 


==> figures/decider_heatmap/geolife_filtered.dat <==
0.917 0.771 0.648 0.568 0.486 0.42 0.386 0.36 0.348 0.337 0.167 0.178 0.2 0.219 0.245 0.281 0.334 0.387 0.479 0.625 0.766 0.894 0.953 
0.929 0.83 0.708 0.597 0.516 0.454 0.404 0.354 0.337 0.324 0.146 0.155 0.167 0.191 0.229 0.275 0.334 0.411 0.532 0.675 0.812 0.913 0.976 
0.934 0.838 0.748 0.654 0.557 0.478 0.415 0.37 0.349 0.332 0.173 0.188 0.204 0.227 0.276 0.339 0.394 0.484 0.568 0.702 0.846 0.937 0.976 
0.945 0.856 0.791 0.699 0.593 0.514 0.466 0.411 0.38 0.362 0.192 0.206 0.232 0.263 0.335 0.383 0.447 0.536 0.628 0.76 0.871 0.964 0.989 
0.945 0.888 0.817 0.738 0.648 0.564 0.501 0.451 0.409 0.38 0.214 0.236 0.264 0.326 0.382 0.428 0.501 0.578 0.691 0.811 0.907 0.973 0.996 
0.965 0.917 0.853 0.776 0.692 0.608 0.528 0.478 0.419 0.386 0.235 0.264 0.292 0.339 0.401 0.49 0.583 0.672 0.753 0.856 0.941 0.991 0.998 
0.96 0.926 0.873 0.805 0.738 0.659 0.585 0.532 0.472 0.424 0.262 0.288 0.341 0.398 0.461 0.544 0.615 0.728 0.832 0.912 0.977 0.995 1 
0.98 0.956 0.917 0.862 0.785 0.699 0.637 0.574 0.514 0.465 0.261 0.302 0.365 0.442 0.523 0.595 0.686 0.779 0.848 0.939 0.992 0.999 1 
0.994 0.977 0.954 0.915 0.865 0.781 0.707 0.636 0.563 0.504 0.305 0.355 0.414 0.5 0.568 0.664 0.743 0.801 0.894 0.964 0.993 1 1 
0.997 0.991 0.972 0.931 0.888 0.809 0.722 0.641 0.55 0.49 0.331 0.394 0.449 0.516 0.611 0.693 0.765 0.861 0.925 0.982 0.998 1 1 
0.999 0.994 0.981 0.956 0.915 0.868 0.799 0.719 0.631 0.555 0.357 0.426 0.503 0.577 0.664 0.748 0.823 0.896 0.954 0.987 0.999 1 1 
0.998 0.996 0.984 0.955 0.917 0.861 0.799 0.725 0.636 0.548 0.351 0.419 0.509 0.588 0.681 0.769 0.847 0.903 0.964 0.987 1 1 1 
0.999 0.997 0.992 0.971 0.938 0.885 0.816 0.725 0.646 0.564 0.39 0.476 0.548 0.647 0.72 0.803 0.894 0.954 0.983 0.993 1 1 1 
0.999 0.998 0.992 0.982 0.963 0.927 0.862 0.818 0.741 0.658 0.499 0.576 0.66 0.745 0.825 0.902 0.946 0.981 0.998 1 1 1 1 


==> figures/decider_heatmap/geolife_old.dat <==
15.0447 52.974 108.787 161.753 206.066 275.698 313.668 348.842 369.971 395.761 658.843 670.074 669.944 673.194 675.255 659.393 650.867 636.752 599.376 518.676 354.783 217.772 118.05 
14.6092 29.842 72.9083 130.777 177.5 221.741 261.776 305.284 346.932 360.114 664.753 662.021 678.742 677.648 672.463 663.354 644.834 606.595 541.253 452.65 331.125 172.754 69.1286 
10.6317 44.2002 72.3694 104.404 134.639 175.454 212.737 261.981 288.704 311.813 635.165 638.303 656.942 658.257 658.999 643.77 607.507 567.806 498.129 406.414 257.22 118.859 51.0628 
10.5275 37.0056 91.0844 110.503 154.38 207.648 252.615 296.267 353.819 366.595 613.594 615.919 611.723 610.873 612.326 605.934 565.972 530.807 443.339 327.874 192.31 69.4478 29.4879 
14.2009 30.3682 57.096 84.7862 124.096 156.1 194.318 258.617 286.648 318.371 638.058 641.423 645.514 642.431 629.677 633.419 587.554 512.347 419.504 316.948 140.449 48.8032 23.7448 
5.80077 18.8069 38.1177 55.7132 91.6687 124.745 147.119 191.71 243.876 264.678 477.278 492.98 490.73 484.398 482.007 447.327 429.054 373.362 284.291 182.359 93.5974 32.3822 13.3661 
4.87885 9.8954 47.8259 66.6906 90.6061 113.529 143.786 191.268 220.697 270.249 475.603 481.186 473.123 468.107 455.089 428.278 371.839 328.715 230.466 155.335 56.4794 19.8117 11.1474 
2.24755 14.8412 31.0047 43.8859 60.225 98.1767 120.204 159.438 182.189 211.095 388.76 383.028 382.353 360.617 352.717 302.649 272.469 205.328 127.613 64.0634 27.2167 10.7314 10.0898 
1.40391 6.94302 16.7471 27.6773 48.859 75.6234 96.9903 127.342 170.022 194.165 336.726 339.952 324.238 307.282 280.329 253.654 214.976 156.323 104.061 62.0317 24.9841 9.98795 10.1551 
1.72799 4.89094 22.8914 42.0205 55.5393 70.521 91.3882 114.633 150.537 175.01 346.706 334.119 329.261 313.728 288.307 245.776 189.9 132.748 74.3586 26.4803 14.139 10.3767 10.3363 
0.863254 9.72397 17.4618 25.0707 43.1134 65.4695 90.8991 112.692 138.023 164.085 299.767 295.903 285.906 271.119 243.748 211.682 157.405 93.1027 56.3783 18.2588 10.3288 10.1258 10.243 
1.18236 2.40082 5.60417 18.9574 34.2727 64.7005 75.9659 104.991 124.52 148.497 311.189 300.642 269.199 260.954 229.298 181.717 128.39 78.146 45.4575 23.4705 11.0364 10.9836 10.8835 
1.59728 2.61626 4.16519 12.7886 26.5222 40.8892 52.0881 71.9495 97.4997 116.802 266.569 244.047 222.654 197.221 162.499 121.653 86.9944 46.4273 28.1343 12.7372 11.5684 11.69 11.6133 
4.8048 5.92649 8.50922 13.4681 25.7123 34.7212 54.9308 67.9176 93.588 113.585 340.315 300.394 263.167 212.037 157.993 109.576 76.4332 44.2085 26.7558 20.8938 21.6136 21.0366 21.0528 


==> figures/decider_heatmap/sigspatial.dat <==
0.255829 0.918483 2.80082 5.29814 7.68607 9.28604 10.4156 11.0462 11.6027 11.9766 16.7707 16.6659 16.5243 15.1518 14.0115 11.7461 8.67267 5.82458 3.48492 2.45801 1.894 1.42549 1.05451 
0.0977958 0.565472 2.21722 4.97257 7.07539 8.04909 8.91535 9.518 9.85921 10.132 15.3239 14.5109 14.05 13.3172 11.4409 9.29872 6.32462 4.13193 2.87665 2.08019 1.53506 1.1764 0.856383 
0.0830846 0.376061 1.44637 3.23469 4.83217 6.3202 7.45906 8.16544 8.6816 8.94797 13.3114 13.1213 12.7215 11.8629 10.5253 8.26796 5.6935 3.79814 2.57377 1.75771 1.36684 1.03432 0.705283 
0.129615 0.414777 1.35851 2.93922 4.76128 6.06875 7.26773 8.10537 8.52872 9.31068 12.4693 12.8267 11.6318 10.8895 9.27161 7.45252 5.01184 3.46372 2.36442 1.69459 1.21474 0.885504 0.594069 
0.084271 0.351203 0.928546 2.24979 3.91162 5.22791 6.35791 6.99761 7.48979 7.74092 11.1345 11.0472 10.6778 9.77402 8.44435 6.81789 5.14907 3.29906 2.22066 1.45057 1.07554 0.768947 0.479863 
0.0763988 0.289818 0.899605 2.27633 3.42594 4.75931 6.05949 6.88459 7.28674 7.57672 10.8157 10.4854 9.85535 9.01501 7.83105 6.54701 4.6215 2.75205 1.95069 1.79657 0.944832 0.639701 0.389264 
0.0644114 0.12792 0.495856 1.26935 2.48654 3.45925 4.66442 5.34803 5.85104 6.14598 8.43927 8.12313 7.87075 7.05962 5.87669 4.39072 3.2163 2.06566 1.40111 1.06536 0.800172 0.541133 0.286115 
0.0550204 0.169682 0.255635 0.587422 1.48322 2.1561 3.13143 3.81602 4.29423 4.57307 6.07692 5.86471 5.26864 4.54668 3.91635 2.9711 2.19883 1.53768 1.29272 0.913385 0.630718 0.407338 0.216948 
0.0665514 0.087777 0.213766 0.401781 1.0369 1.70169 2.50432 3.22166 3.8385 4.23518 5.21112 5.06411 4.68522 3.99971 3.10428 2.29226 1.81877 1.23718 0.991486 0.697192 0.467207 0.296999 0.143129 
0.0592978 0.0915272 0.136188 0.253753 0.58112 1.13798 2.05298 2.84817 3.48897 3.85633 4.06949 3.85015 3.44379 2.71218 2.20757 1.6683 1.39855 1.0296 0.732384 0.498064 0.328996 0.184733 0.132825 
0.0565828 0.0805802 0.113398 0.154105 0.401243 0.663787 1.34382 2.22968 2.83884 3.3359 3.28319 3.05746 2.68546 2.20523 1.66189 1.21927 0.988664 0.774635 0.536901 0.331658 0.191583 0.134212 0.137435 
0.0609728 0.0771128 0.123705 0.245135 0.337357 0.586291 1.1241 1.79275 2.40847 2.81113 3.49823 3.16223 2.68989 2.1416 1.66556 1.2433 0.94808 0.626565 0.381582 0.236864 0.146715 0.131895 0.124798 
0.0627428 0.0866498 0.109942 0.146839 0.238954 0.423441 0.898939 1.57018 2.22058 2.82432 2.94275 2.63851 2.19674 1.7758 1.36304 1.13979 0.822266 0.538336 0.283478 0.162998 0.13637 0.131085 0.128571 
0.0712622 0.078997 0.0959016 0.106749 0.206556 0.342473 0.594817 0.946975 1.50579 1.9274 2.35304 2.02412 1.71237 1.38604 1.04915 0.813553 0.577316 0.31359 0.160458 0.142263 0.147856 0.136897 0.131453 


==> figures/decider_heatmap/sigspatial_filtered.dat <==
0.996 0.969 0.883 0.764 0.672 0.625 0.59 0.568 0.555 0.549 0.326 0.333 0.344 0.361 0.397 0.486 0.622 0.805 0.95 0.983 0.997 1 1 
1 0.978 0.89 0.76 0.659 0.607 0.574 0.556 0.545 0.539 0.285 0.294 0.313 0.342 0.397 0.509 0.694 0.873 0.962 0.994 1 1 1 
1 0.997 0.944 0.835 0.748 0.692 0.642 0.614 0.597 0.588 0.312 0.316 0.332 0.359 0.436 0.569 0.762 0.909 0.972 0.993 0.999 1 1 
0.998 0.991 0.945 0.866 0.777 0.707 0.652 0.617 0.607 0.598 0.355 0.367 0.382 0.422 0.487 0.624 0.791 0.925 0.971 0.991 0.998 1 1 
1 0.994 0.961 0.892 0.804 0.733 0.682 0.649 0.632 0.62 0.337 0.347 0.372 0.427 0.512 0.653 0.816 0.925 0.967 0.994 1 1 1 
0.999 0.996 0.974 0.892 0.826 0.737 0.674 0.631 0.611 0.598 0.344 0.353 0.378 0.437 0.537 0.687 0.829 0.939 0.977 0.999 0.999 1 1 
1 0.999 0.982 0.945 0.869 0.804 0.741 0.701 0.675 0.661 0.378 0.4 0.437 0.509 0.633 0.787 0.896 0.968 0.993 1 1 1 1 
1 0.997 0.994 0.978 0.919 0.864 0.795 0.746 0.718 0.702 0.421 0.45 0.491 0.559 0.7 0.853 0.94 0.977 0.993 1 1 1 1 
1 1 0.997 0.985 0.943 0.884 0.817 0.76 0.72 0.696 0.436 0.459 0.518 0.61 0.764 0.885 0.941 0.986 0.996 0.999 1 1 1 
1 1 1 0.993 0.973 0.93 0.844 0.774 0.724 0.702 0.432 0.473 0.559 0.682 0.835 0.925 0.969 0.987 0.999 1 1 1 1 
1 1 1 0.999 0.986 0.963 0.895 0.813 0.754 0.724 0.467 0.516 0.604 0.74 0.874 0.944 0.972 0.987 0.997 1 1 1 1 
1 1 1 0.994 0.991 0.973 0.915 0.847 0.788 0.757 0.452 0.512 0.632 0.767 0.87 0.932 0.974 0.988 0.999 1 1 1 1 
1 1 1 0.999 0.991 0.977 0.932 0.866 0.805 0.756 0.462 0.559 0.689 0.82 0.889 0.937 0.963 0.989 1 1 1 1 1 
1 1 1 1 0.994 0.982 0.954 0.915 0.853 0.808 0.493 0.615 0.74 0.862 0.938 0.967 0.983 0.997 1 1 1 1 1 


==> figures/decider_heatmap/sigspatial_old.dat <==
0.285258 2.6696 14.7418 29.7447 45.0762 53.4484 58.1812 63.5194 66.6472 68.145 93.051 93.3447 93.874 90.0396 89.0805 86.1647 76.8038 54.0218 30.4659 16.0939 9.56501 5.32768 3.78053 
0.148185 1.61579 10.6206 27.398 44.7097 52.719 58.8827 61.4872 63.8272 66.5779 99.471 98.9352 99.6197 97.8918 94.8852 88.1604 79.1383 53.8373 36.0588 18.6557 8.78695 5.70013 3.98629 
0.112519 0.999465 7.2068 20.5852 34.7667 46.0246 56.1628 58.5286 62.686 64.3371 98.8845 99.3917 99.4489 98.1708 96.0224 87.8258 75.9846 57.3288 38.4828 18.4486 9.762 6.32835 3.85779 
0.117418 0.719789 4.94669 17.249 35.005 44.629 52.9468 59.0524 62.3766 64.7164 96.4562 98.1571 97.6416 96.6477 92.933 85.0819 75.0089 55.5725 36.6497 19.5096 8.84165 4.93855 3.87208 
0.133325 0.665318 4.33812 11.9627 27.4829 40.4003 48.7736 52.6295 55.3864 56.6444 92.3639 91.7421 91.4264 91.0804 89.0813 83.9843 74.1283 57.0194 39.0945 21.438 11.8123 5.97639 3.83316 
0.0996716 0.42074 3.1383 13.4542 24.9252 38.3968 46.8241 53.8761 56.7378 57.5849 93.3552 94.243 96.1828 94.7857 94.6011 81.3279 70.8235 53.4898 33.317 20.2894 11.9585 6.52295 3.649 
0.063435 0.28679 1.87915 7.29949 18.4757 26.9309 37.6704 44.0134 47.8408 50.1476 83.0765 84.7968 82.2078 84.5893 76.8399 69.7366 57.6784 46.7937 34.5586 21.2978 10.6022 5.34179 3.62136 
0.0472198 0.295985 0.713002 4.25282 9.90136 17.6333 29.5312 35.2041 40.093 43.354 68.9679 70.8753 70.5361 69.3986 67.1803 60.35 51.6324 41.8576 29.6168 18.0355 8.05585 3.67098 3.66234 
0.061253 0.152349 0.323225 1.71431 5.99425 14.2098 21.3413 28.8494 34.032 37.022 54.2602 57.58 56.1013 54.265 49.6726 45.3191 38.4391 29.8334 21.6778 13.5315 6.288 4.53614 3.44092 
0.0599852 0.117169 0.245474 1.11861 2.72328 7.4272 15.3288 22.2637 26.0996 29.7341 47.2475 48.0598 46.4285 43.2121 37.6763 30.8204 25.3646 18.4565 12.5704 6.20102 4.23397 3.61442 3.39272 
0.0521302 0.098765 0.22037 0.32473 2.28381 3.39072 7.23455 13.0231 16.8205 19.2883 27.0633 24.9516 24.7485 24.7143 21.4946 15.9238 12.0184 8.21155 6.21607 4.07324 3.26707 3.07868 3.11365 
0.0664314 0.113172 0.222271 0.976445 1.37023 2.64978 4.99913 8.4036 12.8114 14.9917 25.5884 25.3153 22.3383 19.4325 16.8033 13.9165 8.88008 5.77968 3.84346 2.98124 2.90414 2.93434 2.85355 
0.0586562 0.0852868 0.13375 0.223146 0.843362 1.98542 5.10797 8.18539 11.6465 14.1541 21.0512 21.1254 19.4721 17.1896 15.0653 12.5085 9.38492 6.18352 3.54537 3.14129 3.13373 3.1773 3.09425 
0.0613908 0.0660338 0.0895206 0.122846 0.680578 1.42033 2.5945 4.24335 6.77978 8.61186 16.3947 15.7904 15.157 13.2376 11.0818 8.9057 6.97375 4.71694 3.63013 3.49508 3.5172 3.46986 3.54686 

